Finite temperature and quench dynamics in the Transverse Field Ising Model from form factor expansions

We consider the problems of calculating the dynamical order parameter two-point function at finite temperatures and the one-point function after a quantum quench in the transverse field Ising chain. Both of these can be expressed in terms of form factor sums in the basis of physical excitations of the model. We develop a general framework for carrying out these sums based on a decomposition of form factors into partial fractions, which leads to a factorization of the multiple sums and permits them to be evaluated asymptotically. This naturally leads to systematic low density expansions. At late times these expansions can be summed to all orders by means of a determinant representation. Our method has a natural generalization to semi-local operators in interacting integrable models.

==> 0v7to_0v3.dat <==
2.5	0.9417459592584998
5.	0.9550372385475825
7.5	0.9672676445054178
10.	0.975033962070508
12.5	0.9786357645384275
15.	0.9792410446701633
17.5	0.9782716013285423
20.	0.9769985107107311
22.5	0.9762648585763741
25.	0.9763808437880381
27.5	0.9771946375458788
30.	0.9782882779306125
32.5	0.9792144343327753
35.	0.9796871451581995
37.5	0.9796672713828716
40.	0.9793304182042164
42.5	0.9789518510110549
45.	0.9787700909297873
47.5	0.9788893448067216
50.	0.9792553958086275
52.5	0.9797039806600518
55.	0.9800505669510619
57.5	0.9801770225056528
60.	0.9800775252572818
62.5	0.9798483438435391
65.	0.9796327034294252
67.5	0.9795506283555575
70.	0.9796469511681034
72.5	0.9798788993422292
75.	0.9801447264829385
77.5	0.980336325337936
80.	0.9803895952995396
82.5	0.9803097711333346
85.	0.9801624053331922
87.5	0.9800372904956335
90.	0.9800044136938996
92.5	0.9800830219387355
95.	0.9802370168714486
97.5	0.9803966474677264
100.	0.9804943021595695
102.5	0.9804965721418047
105.	0.9804177951790064
107.5	0.9803100189553021
110.	0.9802357575463155
112.5	0.9802375649474828
115.	0.9803189903337327
117.5	0.9804451684238759
120.	0.9805615503848806
122.5	0.9806208480384143
125.	0.9806049852566884
127.5	0.9805319732660236
130.	0.9804453331023317
132.5	0.9803920811041207
135.	0.9804003516117302
137.5	0.9804672587153768
140.	0.9805621532239757
142.5	0.9806428644240951
145.	0.9806764988267082
147.5	0.9806546511747366
150.	0.9805960696467618

==> alpha1.dat <==
5	0.6314276153658848
10	0.6972399203998015
15	0.6694305838914293
20	0.6662309927612393
25	0.6798773143609854
30	0.673181907123105
35	0.6699736899762031
40	0.676322025923753
45	0.6740854712935824
50	0.671298742235684
55	0.6751668533747426
60	0.6745706663942989
65	0.6720199978938634
70	0.6744475970698509
75	0.6746650757538563
80	0.6726178176403624
85	0.6741498981605115
90	0.6747339471482912
95	0.6730056598244428
100	0.6738761481406995
105	0.6747027721785956
110	0.6734193512873115
115	0.6737941695416382
120	0.6746338360768067
125	0.6736779175909141
130	0.6736948632294387
135	0.6745807297794449
140	0.6739652114161033
145	0.6736946005914375
150	0.6744720186668778

==> alpha4.dat <==
5	0.666544921498345
10	0.6748517978769316
15	0.6727367679480263
20	0.6707554958245586
25	0.6718801426724764
30	0.6726474394261295
35	0.6718574373504625
40	0.6715539917446943
45	0.6721456831674727
50	0.6722156570132632
55	0.6717703779831813
60	0.6718295556312118
65	0.6721577787098781
70	0.6720281589467828
75	0.6717976318506539
80	0.6719613546060319
85	0.6721089806692986
90	0.6719345036827227
95	0.6718567958844193
100	0.6720260714778002

==> disord_prefact_h1v5.dat <==
1.5	0.1	1.0002966928879538	2.298932882906744e-10
1.5	0.10999999999999999	1.0013530811810107	1.2877288160690623e-10
1.5	0.12000000000000002	1.0036168773837386	8.164532860752229e-11
1.5	0.13	1.0077169960822765	5.6765681287581065e-11
1.5	0.14	1.0143094394396655	4.23905980426624e-11
1.5	0.15000000000000002	1.0240040192877329	3.3378646595175966e-11
1.5	0.16	1.0373110350704238	2.7379958738925212e-11
1.5	0.17	1.0546133535059317	2.334088505432318e-11
1.5	0.18	1.076160328464234	2.0521606768409702e-11
1.5	0.18999999999999997	1.1020762270317894	1.836293117753411e-11
1.5	0.2	1.1323759729413039	1.6747737887015536e-11
1.5	0.21	1.1669829906116342	1.579874931594716e-11
1.5	0.21999999999999997	1.2057461858152683	1.4844036427769436e-11
1.5	0.23	1.248454859508574	1.4014877034194149e-11
1.5	0.24000000000000005	1.2948514395188557	1.3791037142388574e-11
1.5	0.25	1.3446424254342801	1.3516906021255514e-11
1.5	0.26	1.3975080633218067	1.3882289766393931e-11
1.5	0.27	1.4531111712355087	1.2716579799278329e-11
1.5	0.28	1.511105357202893	1.2877124676590888e-11
1.5	0.29000000000000004	1.5711426909698265	1.3105175322719078e-11
1.5	0.30000000000000004	1.6328807515199322	1.2615529384892446e-11
1.5	0.31	1.6959888997545882	1.253787183555438e-11
1.5	0.32	1.7601536067304393	1.1248829759912326e-11
1.5	0.33	1.8250827020670486	1.203042244961486e-11
1.5	0.33999999999999997	1.8905084679896744	1.2002989987103961e-11
1.5	0.35	1.9561895779749539	1.1084676378777531e-11
1.5	0.36	2.0219119509969397	1.1052142487508868e-11
1.5	0.37	2.0874886474873318	1.2945165396804842e-11
1.5	0.37999999999999995	2.1527589738107227	1.1007501286947408e-11
1.5	0.39	2.217586976342335	1.505536644634115e-11
1.5	0.4	2.2818595091973553	1.7245402304309266e-11
1.5	0.41000000000000003	2.3454840428599733	1.5261556077235312e-11
1.5	0.42	2.4083863585683	1.4266840374734034e-11
1.5	0.43000000000000005	2.470508244944553	1.3217101538769407e-11
1.5	0.44000000000000006	2.5318052845493035	1.0956747664685188e-11
1.5	0.45000000000000007	2.592244791204132	1.80526166484863e-11
1.5	0.4599999999999999	2.651803934354214	1.3371809133769169e-11
1.5	0.47000000000000003	2.710468070209334	1.0950030022045e-11
1.5	0.48	2.768229281048285	1.3474534061644355e-11
1.5	0.49	2.825085117849794	1.352527402175801e-11
1.5	0.5	2.8810375306524225	1.6203743786055372e-11

==> disord_prefact_h1v5_okrho.dat <==
0.75	7.653616217242813e-11	1.019700778076958
0.75	2.3591599493519333e-9	1.0010496713664039
0.75	2.7663426712859978e-8	1.0015446731089699
0.75	1.7703420248043332e-7	1.0036830300831836
0.75	7.558522577972503e-7	1.0073840440937156
0.75	2.4292158521112953e-6	1.0129081693990158
0.5	0.017102354083780483	1.3065553279232274
0.5	0.0694216145021252	2.3063715568941747
0.5	0.30688225840542893	20.857619878971104
1.5	2.4292158521112953e-6	4.207578394994961*^6+7.871218240807589*^-8*I
1.5	2.4292158521112953e-6	1.0002970602370231	2.2989328829754644e-10
1.5	2.4292158521112953e-6	1.0002970602370231	2.2989328829754644e-10
1.5	0.00008486090627070686	1.024004072375072	3.33786466020702e-11
1.5	2.4292158521112953e-6	1.0002966928879538	2.298932882906744e-10
1.5	0.000020249182507680906	1.0053961048649582	6.742123290587007e-11
1.5	0.00008486090627070686	1.0240040192877329	3.3378646595175966e-11
1.5	0.00023937266058745454	1.0648457244868577	2.1756291138135772e-11
1.5	7.653616217242813e-11	0.9989611192149911	5.908685010605836e-7
1.5	2.4292158521112953e-6	1.0002966928879538	2.298932882906744e-10
1.5	6.346817841936334e-6	1.0013530811810107	1.2877288160690623e-10
1.5	0.000014191046030377011	1.0036168773837386	8.164532860752229e-11
1.5	2.4292158521112953e-6	1.0002966928879538	2.298932882906744e-10
1.5	6.346817841936334e-6	1.0013530811810107	1.2877288160690623e-10
1.5	0.000014191046030377011	1.0036168773837386	8.164532860752229e-11
1.5	0.000028138908679923892	1.0077169960822765	5.6765681287581065e-11
1.5	0.000050757134294317124	1.0143094394396655	4.23905980426624e-11
1.5	0.00008486090627070686	1.0240040192877329	3.3378646595175966e-11
1.5	0.00013336453577297987	1.0373110350704238	2.7379958738925212e-11
1.5	0.00019914430205285395	1.0546133535059317	2.334088505432318e-11
1.5	0.00028492490818840175	1.076160328464234	2.0521606768409702e-11
1.5	0.00039319394674882356	1.1020762270317894	1.836293117753411e-11
1.5	0.0005261440349535283	1.1323759729413039	1.6747737887015536e-11
1.5	0.0006856395793070269	1.1669829906116342	1.579874931594716e-11
1.5	0.0008732039157853252	1.2057461858152683	1.4844036427769436e-11
1.5	0.00109002231502693	1.248454859508574	1.4014877034194149e-11
1.5	0.0013369566335871778	1.2948514395188557	1.3791037142388574e-11
1.5	0.0016145679511532407	1.3446424254342801	1.3516906021255514e-11
1.5	0.001923144183055401	1.3975080633218067	1.3882289766393931e-11
1.5	0.0022627302956453195	1.4531111712355087	1.2716579799278329e-11
1.5	0.002633159326826759	1.511105357202893	1.2877124676590888e-11
1.5	0.0030340829035903007	1.5711426909698265	1.3105175322719078e-11
1.5	0.0034650003490357684	1.6328807515199322	1.2615529384892446e-11
1.5	0.0039252857888212	1.6959888997545882	1.253787183555438e-11
1.5	0.004414212911437312	1.7601536067304393	1.1248829759912326e-11
1.5	0.004930977219771104	1.8250827020670486	1.203042244961486e-11
1.5	0.005474715744447222	1.8905084679896744	1.2002989987103961e-11
1.5	0.006044524282699438	1.9561895779749539	1.1084676378777531e-11
1.5	0.006639472288889657	2.0219119509969397	1.1052142487508868e-11
1.5	0.007258615581645269	2.0874886474873318	1.2945165396804842e-11
1.5	0.007901007053928048	2.1527589738107227	1.1007501286947408e-11
1.5	0.008565705580953974	2.217586976342335	1.505536644634115e-11
1.5	0.009251783320482366	2.2818595091973553	1.7245402304309266e-11
1.5	0.009958331593450269	2.3454840428599733	1.5261556077235312e-11
1.5	0.010684465522407484	2.4083863585683	1.4266840374734034e-11
1.5	0.011429327592317469	2.470508244944553	1.3217101538769407e-11
1.5	0.01219209028419841	2.5318052845493035	1.0956747664685188e-11
1.5	0.012971957917621377	2.592244791204132	1.80526166484863e-11
1.5	0.013768167823834136	2.651803934354214	1.3371809133769169e-11
1.5	0.0145799909576226	2.710468070209334	1.0950030022045e-11
1.5	0.015406732043197424	2.768229281048285	1.3474534061644355e-11
1.5	0.01624772933753601	2.825085117849794	1.352527402175801e-11
1.5	0.017102354083780483	2.8810375306524225	1.6203743786055372e-11

==> disord_prefact_h1v5_okrho2.dat <==
1.5	2.4292158521112953e-6	1.0002970602370231	2.2989328829754644e-10
1.5	0.00008486090627070686	1.024004072375072	3.33786466020702e-11
1.5	2.4292158521112953e-6	1.0002966928879538	2.298932882906744e-10
1.5	0.000020249182507680906	1.0053961048649582	6.742123290587007e-11
1.5	0.00008486090627070686	1.0240040192877329	3.3378646595175966e-11
1.5	0.00023937266058745454	1.0648457244868577	2.1756291138135772e-11
1.5	7.653616217242813e-11	0.9989611192149911	5.908685010605836e-7
1.5	2.4292158521112953e-6	1.0002966928879538	2.298932882906744e-10
1.5	6.346817841936334e-6	1.0013530811810107	1.2877288160690623e-10
1.5	0.000014191046030377011	1.0036168773837386	8.164532860752229e-11
1.5	2.4292158521112953e-6	1.0002966928879538	2.298932882906744e-10
1.5	6.346817841936334e-6	1.0013530811810107	1.2877288160690623e-10
1.5	0.000014191046030377011	1.0036168773837386	8.164532860752229e-11
1.5	0.000028138908679923892	1.0077169960822765	5.6765681287581065e-11
1.5	0.000050757134294317124	1.0143094394396655	4.23905980426624e-11
1.5	0.00008486090627070686	1.0240040192877329	3.3378646595175966e-11
1.5	0.00013336453577297987	1.0373110350704238	2.7379958738925212e-11
1.5	0.00019914430205285395	1.0546133535059317	2.334088505432318e-11
1.5	0.00028492490818840175	1.076160328464234	2.0521606768409702e-11
1.5	0.00039319394674882356	1.1020762270317894	1.836293117753411e-11
1.5	0.0005261440349535283	1.1323759729413039	1.6747737887015536e-11
1.5	0.0006856395793070269	1.1669829906116342	1.579874931594716e-11
1.5	0.0008732039157853252	1.2057461858152683	1.4844036427769436e-11
1.5	0.00109002231502693	1.248454859508574	1.4014877034194149e-11
1.5	0.0013369566335871778	1.2948514395188557	1.3791037142388574e-11
1.5	0.0016145679511532407	1.3446424254342801	1.3516906021255514e-11
1.5	0.001923144183055401	1.3975080633218067	1.3882289766393931e-11
1.5	0.0022627302956453195	1.4531111712355087	1.2716579799278329e-11
1.5	0.002633159326826759	1.511105357202893	1.2877124676590888e-11
1.5	0.0030340829035903007	1.5711426909698265	1.3105175322719078e-11
1.5	0.0034650003490357684	1.6328807515199322	1.2615529384892446e-11
1.5	0.0039252857888212	1.6959888997545882	1.253787183555438e-11
1.5	0.004414212911437312	1.7601536067304393	1.1248829759912326e-11
1.5	0.004930977219771104	1.8250827020670486	1.203042244961486e-11
1.5	0.005474715744447222	1.8905084679896744	1.2002989987103961e-11
1.5	0.006044524282699438	1.9561895779749539	1.1084676378777531e-11
1.5	0.006639472288889657	2.0219119509969397	1.1052142487508868e-11
1.5	0.007258615581645269	2.0874886474873318	1.2945165396804842e-11
1.5	0.007901007053928048	2.1527589738107227	1.1007501286947408e-11
1.5	0.008565705580953974	2.217586976342335	1.505536644634115e-11
1.5	0.009251783320482366	2.2818595091973553	1.7245402304309266e-11
1.5	0.009958331593450269	2.3454840428599733	1.5261556077235312e-11
1.5	0.010684465522407484	2.4083863585683	1.4266840374734034e-11
1.5	0.011429327592317469	2.470508244944553	1.3217101538769407e-11
1.5	0.01219209028419841	2.5318052845493035	1.0956747664685188e-11
1.5	0.012971957917621377	2.592244791204132	1.80526166484863e-11
1.5	0.013768167823834136	2.651803934354214	1.3371809133769169e-11
1.5	0.0145799909576226	2.710468070209334	1.0950030022045e-11
1.5	0.015406732043197424	2.768229281048285	1.3474534061644355e-11
1.5	0.01624772933753601	2.825085117849794	1.352527402175801e-11
1.5	0.017102354083780483	2.8810375306524225	1.6203743786055372e-11

==> hophophop.dat <==
0.5	2.	2	0.	0.8162456545221936	0.
0.5	2.	2	0.5	0.8164858424412167	-0.00005243620396244473
0.5	2.	2	0.	0.8162456545221936	0.
0.5	2.	2	0.5	0.8164858424412167	-0.00005243620396244473
0.5	2.	2	1.	0.8172460230989027	-0.001182094446149846
0.5	2.	2	1.5	0.8158791041128793	-0.004240115422641668
0.5	2.	2	2.	0.8121549084681224	-0.003874184093417416
0.5	2.	2	2.5	0.8167388727925354	-0.00436900944989631
0.5	2.	2	0.	0.8162456545221838	0.
0.5	2.	2	0.5	0.8164858424411487	-0.00005243620396743327
0.5	2.	2	1.	0.8172460230988493	-0.0011820944461511025
0.5	2.	2	1.5	0.8158791041128122	-0.004240115422642609
0.5	2.	2	2.	0.8121549084681029	-0.0038741840934166756
0.5	2.	2	2.5	0.8167388727924912	-0.004369009449895625
0.5	2.	2	3.	0.8160389449806591	-0.02399861391932817
0.5	2.	2	3.5	0.78752530327144	-0.03689018507070456
0.5	2.	2	4.	0.768583224906523	-0.024468225397465463
0.5	2.	2	4.5	0.7652852555163198	-0.02775780305192135
0.5	2.	2	5.	0.7421650151531777	-0.035956609839291276
0.5	2.	2	5.5	0.722866973583151	-0.0244916359369545
0.5	2.	2	6.	0.7199895679082119	-0.021899144023124498
0.5	2.	2	6.5	0.7059835036623722	-0.030559944699723614
0.5	2.	2	7.	0.6866257651503825	-0.027426480348732105
0.5	2.	2	7.5	0.6781721703692337	-0.02521850200890242
0.5	2.	2	8.	0.6631325328224141	-0.03144493522869864
0.5	2.	2	8.5	0.6432146096961521	-0.027248573252826404
0.5	2.	2	9.	0.6349216295824578	-0.02147099705213233
0.5	2.	2	9.5	0.6254182207220755	-0.025665545768425863
0.5	2.	2	10.	0.6089931966287057	-0.025960556132537525
0.5	2.	2	10.5	0.5984375858811537	-0.02279653982448226
0.5	2.	2	11.	0.5876433632154836	-0.026236335191078923
0.5	2.	2	11.5	0.5707276356907888	-0.025952749332686542
0.5	2.	2	12.	0.5598337744830907	-0.020717658022762583
0.5	2.	2	12.5	0.5520706384975851	-0.021806982231824118
0.5	2.	2	13.	0.5388642787317269	-0.023410139444828
0.5	2.	2	13.5	0.5276656336081587	-0.020812259429913268
0.5	2.	2	14.	0.5189158979712929	-0.021985598017404063
0.5	2.	2	14.5	0.5054303055569972	-0.023352999832951957
0.5	2.	2	15.	0.4937848048302723	-0.019683895120440824
0.5	2.	2	15.5	0.4865350523377676	-0.0188388251580712
0.5	2.	2	16.	0.47615334751171595	-0.02058296070237183
0.5	2.	2	16.5	0.46529403989595075	-0.019022914645917034
0.5	2.	2	17.	0.4574302808279191	-0.018727221050958365
0.5	2.	2	17.5	0.44691845147446185	-0.02040199255494168
0.5	2.	2	18.	0.4357206964865658	-0.018383349677640937
0.5	2.	2	18.5	0.42847169402550017	-0.01658732782696374
0.5	2.	2	19.	0.4202740714563953	-0.017841638117583467
0.5	2.	2	19.5	0.4103974677429433	-0.01727096554970598
0.5	2.	2	20.	0.4029118859843115	-0.01626553448666008
0.5	0.5	2	0.	0.2031190103586712	0.
0.5	0.5	2	0.5	0.20312466091170844	-0.000010122609992993267
0.5	0.5	2	1.	0.20302335462505255	-0.00022640794814116527
0.5	0.5	2	1.5	0.2020100555508441	-0.0009057038293169612
0.5	0.5	2	2.	0.1994375345400412	-0.001755638525723662
0.5	0.5	2	2.5	0.19461306651372667	-0.003989731389953605
0.5	0.5	2	3.	0.18205854625959905	-0.009042027393536099
0.5	0.5	2	3.5	0.15923857705312905	-0.012313327125255829
0.5	0.5	2	4.	0.1344516271674851	-0.012149595428946875
0.5	0.5	2	4.5	0.10976942463233208	-0.012807425950404102
0.5	0.5	2	5.	0.08390094345680031	-0.011857816581644556
0.5	0.5	2	5.5	0.06361713963165928	-0.008235063360588301
0.5	0.5	2	6.	0.05019344934826088	-0.005862640601412839
0.5	0.5	2	6.5	0.03974644844137385	-0.004651269890867483
0.5	0.5	2	7.	0.031719415858056356	-0.0034638929700776862
0.5	0.5	2	7.5	0.025596762622518098	-0.0029022934005325644
0.5	0.5	2	8.	0.01998688979795199	-0.0026465658983533067
0.5	0.5	2	8.5	0.015205333018469314	-0.002051219821258231
0.5	0.5	2	9.	0.011741457652126844	-0.001501018458437917
0.5	0.5	2	9.5	0.00910387227394267	-0.001167712546647237
0.5	0.5	2	10.	0.007087923322193695	-0.0008573610649288455
0.5	0.5	2	10.5	0.0056317079141867754	-0.0006519117920594201
0.5	0.5	2	11.	0.004430448833142663	-0.0005629949012555097
0.5	0.5	2	11.5	0.0033981695035419017	-0.00045533460279316245
0.5	0.5	2	12.	0.0026125501066100584	-0.0003410107503228809
0.5	0.5	2	12.5	0.002015273132599398	-0.00026519967146664767
0.5	0.5	2	13.	0.0015521302718235126	-0.00019853077677846987
0.5	0.5	2	13.5	0.00121693820429889	-0.00014560462189625901
0.5	0.5	2	14.	0.000958166145914604	-0.00011920459734165573
0.5	0.5	2	14.5	0.0007397827047996481	-0.00009783269638749191
0.5	0.5	2	15.	0.000568482818233808	-0.00007460158798337819
0.5	0.5	2	15.5	0.00043813824042012844	-0.00005790157603428542
0.5	0.5	2	16.	0.0003361308200602606	-0.00004427518842361354
0.5	0.5	2	16.5	0.00026085952614664394	-0.000032281351247296614
0.5	0.5	2	17.	0.00020484166564173982	-0.000025295990903675205
0.5	0.5	2	17.5	0.0001589112655947455	-0.000020735160334979215
0.5	0.5	2	18.	0.00012221933339794528	-0.000016053823365462324
0.5	0.5	2	18.5	0.0000942097309088002	-0.000012413942135012132
0.5	0.5	2	19.	0.00007225206684132224	-9.639522836666704e-6
0.5	0.5	2	19.5	0.00005567718761386391	-7.0960836843695785e-6
0.5	0.5	2	20.	0.00004352168087937521	-5.388768043771204e-6
0.5	0.2857142857142857	2	0.	0.07593653648703501	0.
0.5	0.2857142857142857	2	0.5	0.07593623834236322	-2.3904017431849027e-6
0.5	0.2857142857142857	2	1.	0.07587604549366435	-0.00005342361336982656
0.5	0.2857142857142857	2	1.5	0.07544084565775244	-0.00021527833814926703
0.5	0.2857142857142857	2	2.	0.07433784606002407	-0.00043258744264556333
0.5	0.2857142857142857	2	2.5	0.0720901598889901	-0.0010008223463385951
0.5	0.2857142857142857	2	3.	0.06657955739613335	-0.002219664926896448
0.5	0.2857142857142857	2	3.5	0.05702649293450193	-0.003006866529210394
0.5	0.2857142857142857	2	4.	0.0464173847495944	-0.0030065355788873307
0.5	0.2857142857142857	2	4.5	0.03569207009732528	-0.0031516679810625952
0.5	0.2857142857142857	2	5.	0.02482744679696253	-0.002858018833861321
0.5	0.2857142857142857	2	5.5	0.016388793657503585	-0.0019338133223851463
0.5	0.2857142857142857	2	6.	0.010956004179147294	-0.001266673517723544
0.5	0.2857142857142857	2	6.5	0.007270723290707207	-0.0008563454239881344
0.5	0.2857142857142857	2	7.	0.00491689869995118	-0.0005155270456644671
0.5	0.2857142857142857	2	7.5	0.0034818934537107532	-0.0003420934896673743
0.5	0.2857142857142857	2	8.	0.0024266097708599233	-0.0002661727728761394
0.5	0.2857142857142857	2	8.5	0.0016294406522242434	-0.0001886242447172435
0.5	0.2857142857142857	2	9.	0.0010876516247073599	-0.00012761349396893374
0.5	0.2857142857142857	2	9.5	0.000713262258132059	-0.00008858997028697898
0.5	0.2857142857142857	2	10.	0.00046392769681664284	-0.000055350963336002586
0.5	0.2857142857142857	2	10.5	0.0003135040377541415	-0.00003389093920198599
0.5	0.2857142857142857	2	11.	0.000215103554120924	-0.000023767518205477797
0.5	0.2857142857142857	2	11.5	0.00014481452914241792	-0.000016643616656876637
0.5	0.2857142857142857	2	12.	0.00009695067021955772	-0.000011235716876746069
0.5	0.2857142857142857	2	12.5	0.00006403075218514664	-7.859991482350021e-6
0.5	0.2857142857142857	2	13.	0.000041422082806563605	-5.145560886161028e-6
0.5	0.2857142857142857	2	13.5	0.00002731475710044587	-3.141262348765436e-6
0.5	0.2857142857142857	2	14.	0.000018453156417311775	-2.079338395974283e-6
0.5	0.2857142857142857	2	14.5	0.000012388121926023354	-1.4293505048395393e-6
0.5	0.2857142857142857	2	15.	8.289515650061043e-6	-9.554346694648511e-7
0.5	0.2857142857142857	2	15.5	5.511950000898265e-6	-6.624445781087556e-7
0.5	0.2857142857142857	2	16.	3.582531629682124e-6	-4.4809734091058306e-7
0.5	0.2857142857142857	2	16.5	2.3347561218780852e-6	-2.7901205590617363e-7
0.5	0.2857142857142857	2	17.	1.5572922962444714e-6	-1.7911378085047197e-7
0.5	0.2857142857142857	2	17.5	1.0409560101507847e-6	-1.2105611325546467e-7
0.5	0.2857142857142857	2	18.	6.946394904231308e-7	-8.026866007434003e-8
0.5	0.2857142857142857	2	18.5	4.6352128289928784e-7	-5.472053216411829e-8
0.5	0.2857142857142857	2	19.	3.0350403752284656e-7	-3.765918215583997e-8
0.5	0.2857142857142857	2	19.5	1.969937894597256e-7	-2.406982605197573e-8
0.5	0.2857142857142857	2	20.	1.301085508855345e-7	-1.5245572108700134e-8
0.5	0.2	2	0.	0.038583570274878354	0.
0.5	0.2	2	0.5	0.03858310548456965	-8.730072665744068e-7
0.5	0.2	2	1.	0.0385493017795558	-0.000019506497688004533
0.5	0.2	2	1.5	0.03831993065665466	-0.00007874917392289251
0.5	0.2	2	2.	0.0377386692922962	-0.00015967894880450234
0.5	0.2	2	2.5	0.03653180857575165	-0.00037105717975058084
0.5	0.2	2	3.	0.03361407046294903	-0.0008186063397207399
0.5	0.2	2	3.5	0.02861281028636807	-0.001107452234957993
0.5	0.2	2	4.	0.023028256443731906	-0.001110903804850028
0.5	0.2	2	4.5	0.017364690231460887	-0.0011627237234025747
0.5	0.2	2	5.	0.011675792242060019	-0.0010485084715957165
0.5	0.2	2	5.5	0.007270791915064121	-0.000703734213884949
0.5	0.2	2	6.	0.004464076373863099	-0.0004487177309082912
0.5	0.2	2	6.5	0.0026427830843874563	-0.00028592161491961763
0.5	0.2	2	7.	0.0015650652067981062	-0.000154879447634464
0.5	0.2	2	7.5	0.0009901336568525119	-0.00008714423171681702
0.5	0.2	2	8.	0.0006338694124131978	-0.00005856068661708687
0.5	0.2	2	8.5	0.0003952421821571097	-0.00003780968411501811
0.5	0.2	2	9.	0.0002445551147158445	-0.00002402675057059987
0.5	0.2	2	9.5	0.00014626831398869688	-0.000015801756779834525
0.5	0.2	2	10.	0.00008453619721608234	-9.202112172720254e-6
0.5	0.2	2	10.5	0.00005037893576562176	-5.011835952415315e-6
0.5	0.2	2	11.	0.00003094843773882233	-3.028098072940676e-6
0.5	0.2	2	11.5	0.000018952518494820898	-1.8601905501823404e-6
0.5	0.2	2	12.	0.00001167076879085541	-1.1359356993092568e-6
0.5	0.2	2	12.5	7.078611024055323e-6	-7.39187190673372e-7
0.5	0.2	2	13.	4.128640382915232e-6	-4.5338602211852355e-7
0.5	0.2	2	13.5	2.413934876576659e-6	-2.529722530306364e-7
0.5	0.2	2	14.	1.4480549299981399e-6	-1.473279678567624e-7
0.5	0.2	2	14.5	8.722912574092383e-7	-8.829215349403727e-8
0.5	0.2	2	15.	5.309642436794107e-7	-5.221424980749424e-8
0.5	0.2	2	15.5	3.2377470898507266e-7	-3.294564345209328e-8
0.5	0.2	2	16.	1.913257281549883e-7	-2.0732227203521953e-8
0.5	0.2	2	16.5	1.1148328602418869e-7	-1.1934851090135401e-8
0.5	0.2	2	17.	6.603007111742036e-8	-6.873577122782355e-9
0.5	0.2	2	17.5	3.933291746369146e-8	-4.078413464224951e-9
0.5	0.2	2	18.	2.3643527193983037e-8	-2.372584867554746e-9
0.5	0.2	2	18.5	1.4391137025576132e-8	-1.4457467524387533e-9
0.5	0.2	2	19.	8.595006180233823e-9	-9.14190722283097e-10
0.5	0.2	2	19.5	5.024104230851357e-9	-5.412227159197774e-10
0.5	0.2	2	20.	2.957034819527129e-9	-3.117530889204204e-10
0.5	2.	5	0.	0.6654813716691184	0.
0.5	2.	5	0.5	0.665481416355137	-2.0978101748235896e-12
0.5	2.	5	1.	0.6654816965656176	-3.657022313094089e-9
0.5	2.	5	1.5	0.6654831672399039	-2.403489978082601e-7
0.5	2.	5	2.	0.6654890733549396	-3.8080949397800555e-6
0.5	2.	5	2.5	0.6654999024319314	-0.00002506467779100158
0.5	2.	5	3.	0.6654884160829186	-0.00007838374499762172
0.5	2.	5	3.5	0.6654493385733863	-0.00009548982577515603
0.5	2.	5	4.	0.6657166502495748	-0.00010598093226534539
0.5	2.	5	4.5	0.666501025115987	-0.0012105709178085915
0.5	2.	5	5.	0.6656823757372051	-0.004396187150043935
0.5	2.	5	5.5	0.6618854001078173	-0.0065262431484957575
0.5	2.	5	6.	0.6600541209994614	-0.007401436014660088
0.5	2.	5	6.5	0.6576900743759374	-0.014931056451736415
0.5	2.	5	7.	0.6442074529121312	-0.022974149077738443
0.5	2.	5	7.5	0.6297945695174015	-0.020160628156717375
0.5	2.	5	8.	0.6235418658079602	-0.01940879278035836
0.5	2.	5	8.5	0.6114709310810021	-0.024193673522270046
0.5	2.	5	9.	0.5963997323247624	-0.02081443638640811
0.5	2.	5	9.5	0.5901691761906993	-0.0166243735157965
0.5	2.	5	10.	0.5829550391329053	-0.020382093965430784
0.5	2.	5	10.5	0.5696261619408773	-0.021517471379635215
0.5	2.	5	11.	0.5603982667209262	-0.019117365334981457
0.5	2.	5	11.5	0.5517925641297412	-0.022134162116938576
0.5	2.	5	12.	0.5371835419196673	-0.023196690324937257
0.5	2.	5	12.5	0.5263503339103063	-0.018648118914285465
0.5	2.	5	13.	0.5198118835519054	-0.01846897699643213
0.5	2.	5	13.5	0.5090876679392218	-0.020334888068902972
0.5	2.	5	14.	0.4987247861287694	-0.018387141265858678
0.5	2.	5	14.5	0.4914572489307247	-0.018851106771345556
0.5	2.	5	15.	0.48023003447959284	-0.021285808727619975
0.5	2.	5	15.5	0.4683364215896293	-0.018924128544806195
0.5	2.	5	16.	0.46110012943022693	-0.016943160160184545
0.5	2.	5	16.5	0.45261015593460646	-0.018308726944714023
0.5	2.	5	17.	0.4425067073729626	-0.0174210697244416
0.5	2.	5	17.5	0.43533615573896617	-0.016422042024915078
0.5	2.	5	18.	0.42693313985215636	-0.01839196641360795
0.5	2.	5	18.5	0.4160073383725666	-0.01796299890872006
0.5	2.	5	19.	0.4081047795421974	-0.015678136996784175
0.5	2.	5	19.5	0.40110674580221617	-0.016135813804885185
0.5	2.	5	20.	0.39209164771970706	-0.016117490315836033
0.5	0.5	5	0.	0.019077546700480345	0.
0.5	0.5	5	0.5	0.019077546700956224	-4.729746645982596e-14
0.5	0.5	5	1.	0.01907754677484157	-8.22550802923777e-11
0.5	0.5	5	1.5	0.019077547156950158	-5.363288310592155e-9
0.5	0.5	5	2.	0.019077515209201642	-8.403740965187545e-8
0.5	0.5	5	2.5	0.019077099398733744	-5.569213545739279e-7
0.5	0.5	5	3.	0.019074955531036285	-2.02402779259176e-6
0.5	0.5	5	3.5	0.019068622166838158	-5.615870610434908e-6
0.5	0.5	5	4.	0.019050244390833672	-0.000019861928058047182
0.5	0.5	5	4.5	0.018976113577400297	-0.00007220001749978731
0.5	0.5	5	5.	0.018739589356643906	-0.00017758476458215117
0.5	0.5	5	5.5	0.018264100753275184	-0.00030006883475325926
0.5	0.5	5	6.	0.017530001925010835	-0.0004668257113480161
0.5	0.5	5	6.5	0.016340950715357346	-0.0007464810442264496
0.5	0.5	5	7.	0.014565042474566407	-0.0009681911541163647
0.5	0.5	5	7.5	0.012555036473157824	-0.0010037197559824103
0.5	0.5	5	8.	0.010535493258863908	-0.0010273323890254108
0.5	0.5	5	8.5	0.008457210995123745	-0.0009971571401471366
0.5	0.5	5	9.	0.006629046112671182	-0.0007930055367287402
0.5	0.5	5	9.5	0.005274067561795602	-0.0005928011012028782
0.5	0.5	5	10.	0.004220364053869675	-0.00047382711607947276
0.5	0.5	5	10.5	0.003385134062739881	-0.0003625736438321551
0.5	0.5	5	11.	0.002757604519851362	-0.00028422343612348277
0.5	0.5	5	11.5	0.0022270910921442445	-0.00025342783459978894
0.5	0.5	5	12.	0.0017503383535552336	-0.00021596190785721313
0.5	0.5	5	12.5	0.0013684336064628715	-0.00016813143188246636
0.5	0.5	5	13.	0.0010703351839241222	-0.00013401830424445977
0.5	0.5	5	13.5	0.000832256774326386	-0.00010340349753700025
0.5	0.5	5	14.	0.0006566230383415471	-0.00007547126281432667
0.5	0.5	5	14.5	0.0005247123054002951	-0.00006032386626864117
0.5	0.5	5	15.	0.0004136602865336381	-0.00005070884952597155
0.5	0.5	5	15.5	0.0003229212612043747	-0.00004015219823246358
0.5	0.5	5	16.	0.00025185201781346907	-0.000031969703077156666
0.5	0.5	5	16.5	0.0001944649638351033	-0.000025392279507371702
0.5	0.5	5	17.	0.0001506333727443576	-0.000018710514731978827
0.5	0.5	5	17.5	0.00011873093454681851	-0.000014100874818430091
0.5	0.5	5	18.	0.00009346912721436346	-0.000011465501605431475
0.5	0.5	5	18.5	0.00007292851718851074	-9.107516297927055e-6
0.5	0.5	5	19.	0.00005687196645963963	-7.183201558098164e-6
0.5	0.5	5	19.5	0.000043970087899045614	-5.7855070021186444e-6
0.5	0.5	5	20.	0.00003379561717107028	-4.387781741366089e-6
0.5	0.2857142857142857	5	0.	0.001604231704623562	0.
0.5	0.2857142857142857	5	0.5	0.0016042317046274493	-2.5179249446199402e-15
0.5	0.2857142857142857	5	1.	0.0016042317044438882	-4.36877047287913e-12
0.5	0.2857142857142857	5	1.5	0.001604231529637566	-2.846199902377679e-10
0.5	0.2857142857142857	5	2.	0.0016042266786062461	-4.4546374110426406e-9
0.5	0.2857142857142857	5	2.5	0.0016041810686258583	-2.9519348604289322e-8
0.5	0.2857142857142857	5	3.	0.0016039677715056744	-1.0825852714408506e-7
0.5	0.2857142857142857	5	3.5	0.0016033205866815372	-3.1074734072859364e-7
0.5	0.2857142857142857	5	4.	0.0016012699335388667	-1.1215247351227904e-6
0.5	0.2857142857142857	5	4.5	0.0015934201222119091	-4.010915178944091e-6
0.5	0.2857142857142857	5	5.	0.0015701935445312282	-9.743638970840307e-6
0.5	0.2857142857142857	5	5.5	0.00152439349123004	-0.000016548197742113172
0.5	0.2857142857142857	5	6.	0.0014520508654061294	-0.000025995832062390465
0.5	0.2857142857142857	5	6.5	0.0013357344159017934	-0.00004127021686975883
0.5	0.2857142857142857	5	7.	0.001166603567585503	-0.00005316214183878098
0.5	0.2857142857142857	5	7.5	0.0009743583678748369	-0.000055375642716930876
0.5	0.2857142857142857	5	8.	0.0007788879458570795	-0.00005658815647835579
0.5	0.2857142857142857	5	8.5	0.0005816578020369155	-0.000054043737734952484
0.5	0.2857142857142857	5	9.	0.0004110410595564477	-0.000042099369671009866
0.5	0.2857142857142857	5	9.5	0.0002864799639874059	-0.000030049474791250755
0.5	0.2857142857142857	5	10.	0.0001966233503205719	-0.000021709778693967866
0.5	0.2857142857142857	5	10.5	0.0001340650167966084	-0.000014259228004267537
0.5	0.2857142857142857	5	11.	0.00009442995656560675	-9.10882567747484e-6
0.5	0.2857142857142857	5	11.5	0.00006751678763119213	-6.641197863868042e-6
0.5	0.2857142857142857	5	12.	0.000047349805266687814	-4.917884566458777e-6
0.5	0.2857142857142857	5	12.5	0.00003284427848167149	-3.481815119753099e-6
0.5	0.2857142857142857	5	13.	0.000022436483701978102	-2.546072149668652e-6
0.5	0.2857142857142857	5	13.5	0.000014896598201373271	-1.7704328230364235e-6
0.5	0.2857142857142857	5	14.	9.936025502308516e-6	-1.1165357382438333e-6
0.5	0.2857142857142857	5	14.5	6.7949861798764285e-6	-7.328056720445906e-7
0.5	0.2857142857142857	5	15.	4.656237673548192e-6	-5.072908714828685e-7
0.5	0.2857142857142857	5	15.5	3.1899580366294994e-6	-3.440407467500561e-7
0.5	0.2857142857142857	5	16.	2.1835169663654954e-6	-2.4304986269595263e-7
0.5	0.2857142857142857	5	16.5	1.4584188758219125e-6	-1.7391224792262952e-7
0.5	0.2857142857142857	5	17.	9.59626431169538e-7	-1.1397719722269203e-7
0.5	0.2857142857142857	5	17.5	6.406202287023558e-7	-7.313290392782625e-8
0.5	0.2857142857142857	5	18.	4.310028314613065e-7	-4.9026176758675905e-8
0.5	0.2857142857142857	5	18.5	2.9078639944337044e-7	-3.24155952872625e-8
0.5	0.2857142857142857	5	19.	1.9796855719675768e-7	-2.1919716215984696e-8
0.5	0.2857142857142857	5	19.5	1.3319047938460286e-7	-1.560399597421163e-8
0.5	0.2857142857142857	5	20.	8.772272323180536e-8	-1.057102384138824e-8
0.5	0.2	5	0.	0.00029383617620656573	0.
0.5	0.2	5	0.5	0.0002938361762067745	-3.2752677075932384e-16
0.5	0.2	5	1.	0.00029383617592505746	-5.751546478674481e-13
0.5	0.2	5	1.5	0.0002938361341512189	-3.746201120057095e-11
0.5	0.2	5	2.	0.00029383513717338376	-5.86137138639629e-10
0.5	0.2	5	2.5	0.0002938262368359909	-3.883899389907338e-9
0.5	0.2	5	3.	0.0002937854463945321	-1.4275956219432075e-8
0.5	0.2	5	3.5	0.00029366083044633036	-4.1326016686472824e-8
0.5	0.2	5	4.	0.0002932585219126668	-1.4989077897660643e-7
0.5	0.2	5	4.5	0.00029173615623690136	-5.339582500442959e-7
0.5	0.2	5	5.	0.00028730819209130576	-1.2931637302630553e-6
0.5	0.2	5	5.5	0.00027861570948332004	-2.199021258946562e-6
0.5	0.2	5	6.	0.0002648120736954612	-3.462692406370036e-6
0.5	0.2	5	6.5	0.00024266259960598895	-5.4873584652164565e-6
0.5	0.2	5	7.	0.0002106622430858722	-7.056252701217343e-6
0.5	0.2	5	7.5	0.0001742493540842761	-7.358177471324777e-6
0.5	0.2	5	8.	0.00013713199862177238	-7.514964953928601e-6
0.5	0.2	5	8.5	0.00009987091093691461	-7.145593055845683e-6
0.5	0.2	5	9.	0.00006778576719737512	-5.532234228801283e-6
0.5	0.2	5	9.5	0.000044495054074625894	-3.891815007336392e-6
0.5	0.2	5	10.	0.000028085323295238504	-2.7183644957779538e-6
0.5	0.2	5	10.5	0.000017168863723796118	-1.6794664841366581e-6
0.5	0.2	5	11.	0.00001077343037820075	-9.62869899580336e-7
0.5	0.2	5	11.5	6.962679122222846e-6	-6.089545521246533e-7
0.5	0.2	5	12.	4.4828380245675345e-6	-3.9705929197314557e-7
0.5	0.2	5	12.5	2.8881451635977037e-6	-2.5496337630387314e-7
0.5	0.2	5	13.	1.8353812349034211e-6	-1.7413364667334651e-7
0.5	0.2	5	13.5	1.117347457229143e-6	-1.1474077838916189e-7
0.5	0.2	5	14.	6.700495914882035e-7	-6.771915129885546e-8
0.5	0.2	5	14.5	4.0873863758396947e-7	-4.0163510687965246e-8
0.5	0.2	5	15.	2.5057191774101435e-7	-2.4491673085290355e-8
0.5	0.2	5	15.5	1.5539983198633506e-7	-1.4565808648768165e-8
0.5	0.2	5	16.	9.775195853670032e-8	-9.189987218726242e-9
0.5	0.2	5	16.5	6.013646566276455e-8	-6.0674191949885935e-9
0.5	0.2	5	17.	3.601318884338541e-8	-3.7223983651139213e-9
0.5	0.2	5	17.5	2.1595295196380334e-8	-2.2072174201680792e-9
0.5	0.2	5	18.	1.2952211506455414e-8	-1.3329570053987595e-9
0.5	0.2	5	18.5	7.800470095492793e-9	-7.774573905915532e-10
0.5	0.2	5	19.	4.8058615222282214e-9	-4.609307498212928e-10
0.5	0.2	5	19.5	2.9607426337772853e-9	-2.9444144423318883e-10
0.5	0.2	5	20.	1.7823639777465307e-9	-1.8394742218254482e-10
0.5	2.	10	0.	0.4736223489241302	0.
0.5	2.	10	0.5	0.47362234892416244	1.465948197111605e-15
0.5	2.	10	1.	0.47362234892444943	1.3854082471588949e-15
0.5	2.	10	1.5	0.47362234892582245	-2.0826011472138923e-16
0.5	2.	10	2.	0.47362234893252686	-4.113485919672941e-15
0.5	2.	10	2.5	0.47362234896520594	-2.7444307617777115e-13
0.5	2.	10	3.	0.4736223491265429	-9.038213091098273e-12
0.5	2.	10	3.5	0.47362234989524477	-1.533629284069099e-10
0.5	2.	10	4.	0.47362235304655853	-1.5607140869942793e-9
0.5	2.	10	4.5	0.4736223626107343	-1.0367678436676668e-8
0.5	2.	10	5.	0.4736223786507361	-4.562546396046944e-8
0.5	2.	10	5.5	0.473622377166668	-1.1510620731269068e-7
0.5	2.	10	6.	0.4736224701352848	-3.173765932272108e-8
0.5	2.	10	6.5	0.4736242790054453	4.003349582997833e-7
0.5	2.	10	7.	0.47363325775305726	-3.447519159260404e-6
0.5	2.	10	7.5	0.4736492380659355	-0.000032068273327971325
0.5	2.	10	8.	0.4736410505480076	-0.00010350496286884682
0.5	2.	10	8.5	0.47360166860108693	-0.00018405494658171748
0.5	2.	10	9.	0.4736575022592317	-0.00035189205878637315
0.5	2.	10	9.5	0.47368495858236725	-0.0010260072114792948
0.5	2.	10	10.	0.47295442864498555	-0.0021762404465244744
0.5	2.	10	10.5	0.4716240954543662	-0.0029506343887019575
0.5	2.	10	11.	0.4707648025075326	-0.004238409334391192
0.5	2.	10	11.5	0.46842019222817827	-0.00766668328856236
0.5	2.	10	12.	0.46256719087407083	-0.010281236492298599
0.5	2.	10	12.5	0.45709423110462427	-0.010301198388691953
0.5	2.	10	13.	0.4527214257517225	-0.012263555914520833
0.5	2.	10	13.5	0.4445480922604412	-0.015013658249899428
0.5	2.	10	14.	0.4356382907992324	-0.013481575213466573
0.5	2.	10	14.5	0.43056431483091345	-0.0117637497127093
0.5	2.	10	15.	0.42488734939979617	-0.012949685542491356
0.5	2.	10	15.5	0.4173880603396456	-0.01261118270924443
0.5	2.	10	16.	0.41225588467316243	-0.01140922201306185
0.5	2.	10	16.5	0.40720070797803337	-0.013236475355697741
0.5	2.	10	17.	0.39886645026897166	-0.014646092571150479
0.5	2.	10	17.5	0.3914040988754136	-0.013273299209484987
0.5	2.	10	18.	0.3857547540299511	-0.01336751896018998
0.5	2.	10	18.5	0.3781068093116601	-0.014119723276328471
0.5	2.	10	19.	0.37084690936104464	-0.012465920683945479
0.5	2.	10	19.5	0.36607004283833333	-0.011823822418129806
0.5	2.	10	20.	0.35991439183020263	-0.013234366579468334
0.5	0.5	10	0.	0.00037023380200185905	0.
0.5	0.5	10	0.5	0.00037023380200188296	-1.9130303567513563e-20
0.5	0.5	10	1.	0.0003702338020018341	3.013163782224892e-18
0.5	0.5	10	1.5	0.00037023380200189245	-2.3290531735411338e-20
0.5	0.5	10	2.	0.000370233802001864	-2.8591859821803444e-18
0.5	0.5	10	2.5	0.00037023380200189814	-1.6564084260902594e-16
0.5	0.5	10	3.	0.00037023380200186415	-5.500526419277301e-15
0.5	0.5	10	3.5	0.0003702338019770881	-9.27392240384029e-14
0.5	0.5	10	4.	0.0003702338015221731	-9.363690504654069e-13
0.5	0.5	10	4.5	0.00037023379725109303	-6.20957845210174e-12
0.5	0.5	10	5.	0.00037023377199079137	-2.8901476136490185e-11
0.5	0.5	10	5.5	0.00037023366867542984	-1.0574576573004013e-10
0.5	0.5	10	6.	0.00037023331726229817	-4.2153105907704765e-10
0.5	0.5	10	6.5	0.0003702317178237012	-2.3159941560494457e-9
0.5	0.5	10	7.	0.00037022202697063836	-1.2223644612744665e-8
0.5	0.5	10	7.5	0.0003701748855921229	-4.6978744504930386e-8
0.5	0.5	10	8.	0.0003700183954870875	-1.2866328061661532e-7
0.5	0.5	10	8.5	0.0003696393436596257	-2.88975040166281e-7
0.5	0.5	10	9.	0.00036880256622566786	-6.556343424927848e-7
0.5	0.5	10	9.5	0.00036685576126222114	-1.4604752912086012e-6
0.5	0.5	10	10.	0.0003628000389366508	-2.7018301178072097e-6
0.5	0.5	10	10.5	0.00035599608332145176	-4.252752649531934e-6
0.5	0.5	10	11.	0.0003454925307080516	-6.650486721307532e-6
0.5	0.5	10	11.5	0.0003289353669995327	-0.000010030960610891535
0.5	0.5	10	12.	0.0003056380014172951	-0.00001286248380342377
0.5	0.5	10	12.5	0.00027789586098145725	-0.000014839772967999435
0.5	0.5	10	13.	0.00024597209929828315	-0.000017090697965146275
0.5	0.5	10	13.5	0.00020997792488870666	-0.000018054314796747684
0.5	0.5	10	14.	0.00017485513870004165	-0.000016494277696102687
0.5	0.5	10	14.5	0.00014401071585975038	-0.000014487372354772228
0.5	0.5	10	15.	0.00011678180898133658	-0.00001255572833285247
0.5	0.5	10	15.5	0.00009420076049531935	-9.871233163243395e-6
0.5	0.5	10	16.	0.00007713522362218469	-7.542778358173326e-6
0.5	0.5	10	16.5	0.00006358283813631473	-6.244131742129662e-6
0.5	0.5	10	17.	0.000052125369186312475	-5.217806059134071e-6
0.5	0.5	10	17.5	0.000042689089150016624	-4.327992771942305e-6
0.5	0.5	10	18.	0.00003464676341102644	-3.790360787749024e-6
0.5	0.5	10	18.5	0.000027556798625692072	-3.230470620684383e-6
0.5	0.5	10	19.	0.000021802886189440304	-2.5281404719124073e-6
0.5	0.5	10	19.5	0.00001736563829328487	-1.9810588155278067e-6
0.5	0.5	10	20.	0.000013828019574714393	-1.575390120606904e-6
0.5	0.2857142857142857	10	0.	2.589967359252692e-6	0.
0.5	0.2857142857142857	10	0.5	2.5899673592523646e-6	2.15600737948107e-20
0.5	0.2857142857142857	10	1.	2.5899673592526518e-6	5.921364622339038e-21
0.5	0.2857142857142857	10	1.5	2.589967359252564e-6	2.3280539386314524e-22
0.5	0.2857142857142857	10	2.	2.5899673592527437e-6	-2.5071988786798865e-20
0.5	0.2857142857142857	10	2.5	2.589967359252365e-6	-7.476123309180156e-19
0.5	0.2857142857142857	10	3.	2.5899673592350576e-6	-2.4192684980525855e-17
0.5	0.2857142857142857	10	3.5	2.5899673588316777e-6	-4.089505264287597e-16
0.5	0.2857142857142857	10	4.	2.5899673537360503e-6	-4.125370219216432e-15
0.5	0.2857142857142857	10	4.5	2.5899673130988463e-6	-2.7342158225500755e-14
0.5	0.2857142857142857	10	5.	2.58996709214148e-6	-1.276256562766676e-13
0.5	0.2857142857142857	10	5.5	2.5899662013727795e-6	-4.755150594374558e-13
0.5	0.2857142857142857	10	6.	2.5899628608605094e-6	-1.971487240800368e-12
0.5	0.2857142857142857	10	6.5	2.5899462690042906e-6	-1.0963617006083287e-11
0.5	0.2857142857142857	10	7.	2.5898528996277136e-6	-5.697596584937453e-11
0.5	0.2857142857142857	10	7.5	2.589439011222234e-6	-2.1571961578148053e-10
0.5	0.2857142857142857	10	8.	2.5881341807024365e-6	-5.882129623067896e-10
0.5	0.2857142857142857	10	8.5	2.584984319677813e-6	-1.3311843301706674e-9
0.5	0.2857142857142857	10	9.	2.5779179287006938e-6	-3.034188150137487e-9
0.5	0.2857142857142857	10	9.5	2.561749491063121e-6	-6.7113971070605686e-9
0.5	0.2857142857142857	10	10.	2.5289499143197546e-6	-1.2360346292845635e-8
0.5	0.2857142857142857	10	10.5	2.473950035488688e-6	-1.9551930261661427e-8
0.5	0.2857142857142857	10	11.	2.3881974242074234e-6	-3.064414964155545e-8
0.5	0.2857142857142857	10	11.5	2.254757472609723e-6	-4.593754883595638e-8
0.5	0.2857142857142857	10	12.	2.0694378256487916e-6	-5.878506015880127e-8
0.5	0.2857142857142857	10	12.5	1.8472441109173443e-6	-6.80888149545813e-8
0.5	0.2857142857142857	10	13.	1.5910463947658845e-6	-7.819546665296035e-8
0.5	0.2857142857142857	10	13.5	1.306231215886626e-6	-8.194037411993352e-8
0.5	0.2857142857142857	10	14.	1.0295364350338817e-6	-7.447333569318162e-8
0.5	0.2857142857142857	10	14.5	7.865853029681948e-7	-6.460909308445298e-8
0.5	0.2857142857142857	10	15.	5.77446869796004e-7	-5.4206010418224105e-8
0.5	0.2857142857142857	10	15.5	4.111940537648296e-7	-4.037086369088026e-8
0.5	0.2857142857142857	10	16.	2.9309896432871443e-7	-2.8081907774430977e-8
0.5	0.2857142857142857	10	16.5	2.1008247261569224e-7	-2.0074630086868583e-8
0.5	0.2857142857142857	10	17.	1.5079627938906974e-7	-1.4101615732477203e-8
0.5	0.2857142857142857	10	17.5	1.097286872749738e-7	-9.82861609167053e-9
0.5	0.2857142857142857	10	18.	8.004412519427519e-8	-7.435005045860978e-9
0.5	0.2857142857142857	10	18.5	5.710178887419922e-8	-5.703552917558786e-9
0.5	0.2857142857142857	10	19.	4.0035320442447544e-8	-4.114134091911335e-9
0.5	0.2857142857142857	10	19.5	2.7847342548573888e-8	-2.9493687295808143e-9
0.5	0.2857142857142857	10	20.	1.9099217104688863e-8	-2.0859642894559546e-9
0.5	0.2	10	0.	8.661837225754253e-8	0.
0.5	0.2	10	0.5	8.661837225754188e-8	1.4374938412803865e-22
0.5	0.2	10	1.	8.661837225754757e-8	1.8401931575379277e-22
0.5	0.2	10	1.5	8.6618372257553e-8	2.3187023907401406e-22
0.5	0.2	10	2.	8.661837225754223e-8	-3.5325087603607585e-22
0.5	0.2	10	2.5	8.661837225752814e-8	-1.8032060672023163e-20
0.5	0.2	10	3.	8.661837225679449e-8	-5.828369098983079e-19
0.5	0.2	10	3.5	8.661837224128614e-8	-9.825471394031968e-18
0.5	0.2	10	4.	8.661837205347804e-8	-9.908806646361635e-17
0.5	0.2	10	4.5	8.661837059518669e-8	-6.566189010599515e-16
0.5	0.2	10	5.	8.66183627921454e-8	-3.0670237623417553e-15
0.5	0.2	10	5.5	8.66183314029666e-8	-1.1479061498405217e-14
0.5	0.2	10	6.	8.66182111621165e-8	-4.80496291148577e-14
0.5	0.2	10	6.5	8.66176041611942e-8	-2.679884584252309e-13
0.5	0.2	10	7.	8.661423656137171e-8	-1.3876272346703194e-12
0.5	0.2	10	7.5	8.659959314356229e-8	-5.234772981557425e-12
0.5	0.2	10	8.	8.655395310478564e-8	-1.4258514613302505e-11
0.5	0.2	10	8.5	8.644384901806913e-8	-3.2328895179777924e-11
0.5	0.2	10	9.	8.619595862540011e-8	-7.377076545972662e-11
0.5	0.2	10	9.5	8.563104665742821e-8	-1.6289197211178898e-10
0.5	0.2	10	10.	8.449217625145055e-8	-2.9966212595634505e-10
0.5	0.2	10	10.5	8.258255228321981e-8	-4.745873553310101e-10
0.5	0.2	10	11.	7.959859077149859e-8	-7.442231276950314e-10
0.5	0.2	10	11.5	7.497010155019787e-8	-1.1139131930890759e-9
0.5	0.2	10	12.	6.856205355750203e-8	-1.4246839645178867e-9
0.5	0.2	10	12.5	6.086649768336898e-8	-1.6516887563341808e-9
0.5	0.2	10	13.	5.19909432467996e-8	-1.895357013698471e-9
0.5	0.2	10	13.5	4.215868585969268e-8	-1.9818700969019703e-9
0.5	0.2	10	14.	3.2618509050658666e-8	-1.7984286585231827e-9
0.5	0.2	10	14.5	2.4247430067280462e-8	-1.5544258530409394e-9
0.5	0.2	10	15.	1.7093352240241353e-8	-1.2918000150161763e-9
0.5	0.2	10	15.5	1.1477215356211075e-8	-9.458495475665327e-10
0.5	0.2	10	16.	7.571285657472078e-9	-6.365591356121739e-10
0.5	0.2	10	16.5	4.946617741178474e-9	-4.2867758933034785e-10
0.5	0.2	10	17.	3.2059269540299447e-9	-2.7560025449291265e-10
0.5	0.2	10	17.5	2.1165352105162304e-9	-1.7075488798871654e-10
0.5	0.2	10	18.	1.4220927110335738e-9	-1.1400022252020987e-10
0.5	0.2	10	18.5	9.444466507892496e-10	-7.914467446653286e-11
0.5	0.2	10	19.	6.181923857288521e-10	-5.306239755824285e-11
0.5	0.2	10	19.5	3.995979270852461e-10	-3.5896209649940606e-11
0.5	0.2	10	20.	2.5131938282604e-10	-2.3997312019051453e-11
0.5	2.	0	0.	0.9999999999999178	0.
0.5	2.	0	0.5	0.9097629615159715	-0.0809544978138306
0.5	2.	0	1.	0.864264400028266	-0.012544974872037205
0.5	2.	0	1.5	0.9034874650738297	-0.023473213592163075
0.5	2.	0	2.	0.8569848028343449	-0.060218278305315065
0.5	2.	0	2.5	0.8210083895040129	-0.028844679654482355
0.5	2.	0	3.	0.8289635940210651	-0.02216398044127335
0.5	2.	0	3.5	0.810456852450886	-0.03802999943379071
0.5	2.	0	4.	0.7863155835982835	-0.029281662776711306
0.5	2.	0	4.5	0.7825448230932565	-0.028670327823613593
0.5	2.	0	5.	0.760566232598428	-0.041459868661567
0.5	2.	0	5.5	0.7335463370513785	-0.03163220287965413
0.5	2.	0	6.	0.7278247019965457	-0.02352725392496388
0.5	2.	0	6.5	0.7160080042415834	-0.030916514366676737
0.5	2.	0	7.	0.695858820770172	-0.029035323618834954
0.5	2.	0	7.5	0.6865481605466067	-0.025648285005761808
0.5	2.	0	8.	0.6725483916007602	-0.03256195848900728
0.5	2.	0	8.5	0.6506600612784783	-0.030085419684060043
0.5	2.	0	9.	0.6402253071917058	-0.02285813453598374
0.5	2.	0	9.5	0.6312083303172829	-0.025896348290953376
0.5	2.	0	10.	0.614773225585202	-0.026684778186935803
0.5	2.	0	10.5	0.6035720709699811	-0.023183785483887977
0.5	2.	0	11.	0.5932389206537007	-0.026496916418366975
0.5	2.	0	11.5	0.5759023622211561	-0.027207467019245365
0.5	2.	0	12.	0.5636991273480608	-0.021739654996420738
0.5	2.	0	12.5	0.5558447677502782	-0.022034766715408508
0.5	2.	0	13.	0.5427865986016683	-0.023765095946245672
0.5	2.	0	13.5	0.5311902606624543	-0.02114313615167111
0.5	2.	0	14.	0.5225537461145771	-0.022067605656168676
0.5	2.	0	14.5	0.5090992149285728	-0.02391323649500324
0.5	2.	0	15.	0.4967247376599175	-0.02039928208559807
0.5	2.	0	15.5	0.4891874987883006	-0.019079277838703508
0.5	2.	0	16.	0.4789332907194981	-0.020767246005635977
0.5	2.	0	16.5	0.46786837403060194	-0.019279549803953588
0.5	2.	0	17.	0.4599532344418415	-0.018791867033851016
0.5	2.	0	17.5	0.44956379047709843	-0.020642249373276824
0.5	2.	0	18.	0.43800662543950786	-0.018860234333648866
0.5	2.	0	18.5	0.4304412014129251	-0.016827187157772792
0.5	2.	0	19.	0.42230147295819176	-0.017950375638698737
0.5	2.	0	19.5	0.41234370165662015	-0.017454337326306153
0.5	2.	0	20.	0.4047526633885947	-0.016342572615644476
0.5	0.5	0	0.	0.9999999999999178	0.
0.5	0.5	0	0.5	0.8989333084418837	-0.07176887900916834
0.5	0.5	0	1.	0.756594053691641	-0.06067370775229967
0.5	0.5	0	1.5	0.63498246239695	-0.07381667268520212
0.5	0.5	0	2.	0.4649317131867345	-0.08051253838015611
0.5	0.5	0	2.5	0.33207865602157055	-0.04888566572560588
0.5	0.5	0	3.	0.2599768315496922	-0.03073100563510054
0.5	0.5	0	3.5	0.20520335103809131	-0.02427247765774867
0.5	0.5	0	4.	0.16449805044446159	-0.01708740561243151
0.5	0.5	0	4.5	0.13429219804594564	-0.014991132548142487
0.5	0.5	0	5.	0.103914627326377	-0.014563261466845336
0.5	0.5	0	5.5	0.07779129381562412	-0.010913912188148021
0.5	0.5	0	6.	0.05978368118896719	-0.007779251073157358
0.5	0.5	0	6.5	0.046077645367450924	-0.006031582171911512
0.5	0.5	0	7.	0.035858116426847414	-0.004258547693015189
0.5	0.5	0	7.5	0.028689653873280575	-0.0032700320532040718
0.5	0.5	0	8.	0.022505970696716143	-0.002935115742828419
0.5	0.5	0	8.5	0.01712980419333041	-0.0023401908137291325
0.5	0.5	0	9.	0.01313764081994231	-0.0017331172782874328
0.5	0.5	0	9.5	0.010088105758641443	-0.001351848872061311
0.5	0.5	0	10.	0.007753663751429907	-0.0009846776749977296
0.5	0.5	0	10.5	0.006109769952381552	-0.0007197738378445161
0.5	0.5	0	11.	0.00480885100741454	-0.0006067814798730328
0.5	0.5	0	11.5	0.003694206833902772	-0.0004951177439226443
0.5	0.5	0	12.	0.002834723700124836	-0.00037407677263042734
0.5	0.5	0	12.5	0.002178177809621865	-0.00029221925782324043
0.5	0.5	0	13.	0.0016662430403915785	-0.00021936276884128279
0.5	0.5	0	13.5	0.001297773155536934	-0.00015821019586012236
0.5	0.5	0	14.	0.0010203493360572775	-0.00012684460076947638
0.5	0.5	0	14.5	0.0007886476171116804	-0.00010407909538529099
0.5	0.5	0	15.	0.0006058125662305382	-0.00007980080017563822
0.5	0.5	0	15.5	0.0004661678631875329	-0.00006214338762323775
0.5	0.5	0	16.	0.0003563725732352316	-0.000047747672689103946
0.5	0.5	0	16.5	0.00027521656761960925	-0.00003461981938481266
0.5	0.5	0	17.	0.0002156326134387712	-0.000026715082278459474
0.5	0.5	0	17.5	0.00016735180942450346	-0.000021798317369589936
0.5	0.5	0	18.	0.0001287274265100319	-0.00001692612307660797
0.5	0.5	0	18.5	0.00009916474346196426	-0.000013116183909638279
0.5	0.5	0	19.	0.0000759191534476924	-0.00001022809465225449
0.5	0.5	0	19.5	0.000058304111207120196	-7.5282986092993515e-6
0.5	0.5	0	20.	0.00004546399485584841	-5.660176300006352e-6
0.5	0.2857142857142857	0	0.	0.9999999999999178	0.
0.5	0.2857142857142857	0	0.5	0.8967164530660986	-0.04649413142601535
0.5	0.2857142857142857	0	1.	0.7353234576523536	-0.04153134457732958
0.5	0.2857142857142857	0	1.5	0.5839161110089015	-0.05017002593311938
0.5	0.2857142857142857	0	2.	0.39081997224605086	-0.05322007224791696
0.5	0.2857142857142857	0	2.5	0.23896143430960837	-0.032126422302851135
0.5	0.2857142857142857	0	3.	0.15515834667940284	-0.01875054639882761
0.5	0.2857142857142857	0	3.5	0.10096232531704358	-0.012440754571064075
0.5	0.2857142857142857	0	4.	0.06797437223097488	-0.006894050390367212
0.5	0.2857142857142857	0	4.5	0.04908840149479474	-0.00460831890942096
0.5	0.2857142857142857	0	5.	0.03425541883449783	-0.003855538164050658
0.5	0.2857142857142857	0	5.5	0.022685824216906778	-0.002704286437814383
0.5	0.2857142857142857	0	6.	0.01500067428772273	-0.0018070804314593773
0.5	0.2857142857142857	0	6.5	0.009685118142480579	-0.0012508669763564876
0.5	0.2857142857142857	0	7.	0.00623673017673486	-0.00074393146218523
0.5	0.2857142857142857	0	7.5	0.004249964121757623	-0.00044781788159048425
0.5	0.2857142857142857	0	8.	0.002927449919219151	-0.0003247290686471874
0.5	0.2857142857142857	0	8.5	0.0019635955523763953	-0.00022743030751848275
0.5	0.2857142857142857	0	9.	0.0013109008045465744	-0.00015382107254214618
0.5	0.2857142857142857	0	9.5	0.0008572492732828811	-0.00010838892251731711
0.5	0.2857142857142857	0	10.	0.0005491506516720036	-0.00006877794147603663
0.5	0.2857142857142857	0	10.5	0.0003634426049383834	-0.000041130879877017885
0.5	0.2857142857142857	0	11.	0.00024648153363307187	-0.00002774056482635096
0.5	0.2857142857142857	0	11.5	0.00016528409984609875	-0.00001909943165635292
0.5	0.2857142857142857	0	12.	0.00011060113793870306	-0.00001279176717910184
0.5	0.2857142857142857	0	12.5	0.0000731229834291101	-8.983461345472812e-6
0.5	0.2857142857142857	0	13.	0.000047100570579342305	-5.964223468657717e-6
0.5	0.2857142857142857	0	13.5	0.00003071768568412869	-3.6334789807138527e-6
0.5	0.2857142857142857	0	14.	0.00002056251334850646	-2.357416963744019e-6
0.5	0.2857142857142857	0	14.5	0.000013740449348851177	-1.598041178545275e-6
0.5	0.2857142857142857	0	15.	9.179211409382194e-6	-1.0586100024105643e-6
0.5	0.2857142857142857	0	15.5	6.1096294927569414e-6	-7.321658134409316e-7
0.5	0.2857142857142857	0	16.	3.969252275092119e-6	-4.997384009531356e-7
0.5	0.2857142857142857	0	16.5	2.5724316615945317e-6	-3.1260666236924835e-7
0.5	0.2857142857142857	0	17.	1.7043902956310315e-6	-1.9882462854589805e-7
0.5	0.2857142857142857	0	17.5	1.1343345363058115e-6	-1.3302639536388453e-7
0.5	0.2857142857142857	0	18.	7.552078422932306e-7	-8.752756037007508e-8
0.5	0.2857142857142857	0	18.5	5.04031210597282e-7	-5.935344720968648e-8
0.5	0.2857142857142857	0	19.	3.302793246668229e-7	-4.102082369440758e-8
0.5	0.2857142857142857	0	19.5	2.138488563592074e-7	-2.637651065162905e-8
0.5	0.2857142857142857	0	20.	1.4059111316359055e-7	-1.665369285981625e-8
0.5	0.2	0	0.	0.9999999999999178	0.
0.5	0.2	0	0.5	0.8960666816064022	-0.03365583431248112
0.5	0.2	0	1.	0.7291230811034503	-0.030473872004685685
0.5	0.2	0	1.5	0.5691196580924722	-0.03674906534267733
0.5	0.2	0	2.	0.3693788077086856	-0.038714807860148276
0.5	0.2	0	2.5	0.2120535292651587	-0.02331734782810872
0.5	0.2	0	3.	0.12513402571338134	-0.013298046664996559
0.5	0.2	0	3.5	0.07155745025492996	-0.008295885614225512
0.5	0.2	0	4.	0.04146838838330507	-0.004080683083053
0.5	0.2	0	4.5	0.0267933388130042	-0.0022253051886752116
0.5	0.2	0	5.	0.017367870367710665	-0.0016043717857948817
0.5	0.2	0	5.5	0.010768008823426494	-0.001043906297327248
0.5	0.2	0	6.	0.00661624771964768	-0.0006652447871685553
0.5	0.2	0	6.5	0.003877169170748389	-0.00043952144888466995
0.5	0.2	0	7.	0.002193787963901675	-0.00024322443202680645
0.5	0.2	0	7.5	0.001311490661612886	-0.00012788502638560177
0.5	0.2	0	8.	0.0008117243980267713	-0.00007881600558442646
0.5	0.2	0	8.5	0.0004983032788535843	-0.000048597416069999853
0.5	0.2	0	9.	0.00030751497889232565	-0.000030049696369392258
0.5	0.2	0	9.5	0.00018463896175984162	-0.000019900232106417493
0.5	0.2	0	10.	0.00010595543151483531	-0.000011871140043192184
0.5	0.2	0	10.5	0.00006181067801004265	-6.434833149104122e-6
0.5	0.2	0	11.	0.00003720749758418679	-3.771017380969019e-6
0.5	0.2	0	11.5	0.000022461526787604844	-2.2554900407034457e-6
0.5	0.2	0	12.	0.000013741264924582608	-1.3424813376166527e-6
0.5	0.2	0	12.5	8.350419532728153e-6	-8.663597825236108e-7
0.5	0.2	0	13.	4.874296239661459e-6	-5.384897961300633e-7
0.5	0.2	0	13.5	2.8276106743436614e-6	-3.024850955856171e-7
0.5	0.2	0	14.	1.6770179324262139e-6	-1.7440405620693724e-7
0.5	0.2	0	14.5	9.995964186171252e-7	-1.0314503304464023e-7
0.5	0.2	0	15.	6.039317066834369e-7	-5.993225630877491e-8
0.5	0.2	0	15.5	3.6796535359818844e-7	-3.7314677506773744e-8
0.5	0.2	0	16.	2.178500946108819e-7	-2.358388555795159e-8
0.5	0.2	0	16.5	1.2664364742964544e-7	-1.3679389910185502e-8
0.5	0.2	0	17.	7.455279026517188e-8	-7.862508060085524e-9
0.5	0.2	0	17.5	4.409480053900266e-8	-4.6377239405425e-9
0.5	0.2	0	18.	2.6327827178583828e-8	-2.670266463873681e-9
0.5	0.2	0	18.5	1.5982701449429947e-8	-1.6062078318162877e-9
0.5	0.2	0	19.	9.556825049779214e-9	-1.0139882393218227e-9
0.5	0.2	0	19.5	5.585681657502735e-9	-6.036709683529793e-10
0.5	0.2	0	20.	3.27750152925667e-9	-3.4812132165273387e-10
1.5	2.	0	0	1.0000000000000417	0.
1.5	2.	1	0	0.37864010237829054	0.
1.5	2.	2	0	0.2091687505286707	0.
1.5	2.	3	0	0.1266545139889208	0.
1.5	2.	4	0	0.07937915600635816	0.
1.5	2.	5	0	0.05045878088879404	0.
1.5	2.	6	0	0.032266506268943645	0.
1.5	2.	7	0	0.02068532875218944	0.
1.5	2.	8	0	0.013275108257141878	0.
1.5	2.	9	0	0.008523371340054549	0.
1.5	2.	10	0	0.005473546216410495	0.
1.5	2.	11	0	0.0035152959842973037	0.
1.5	2.	12	0	0.002257720605945758	0.
1.5	2.	13	0	0.0014500565972427343	0.
1.5	2.	14	0	0.0009313275623971758	0.
1.5	2.	15	0	0.0005981651760935221	0.
1.5	2.	16	0	0.000384184900362976	0.
1.5	2.	17	0	0.0002467514246479414	0.
1.5	2.	18	0	0.00015848170524916845	0.
1.5	2.	19	0	0.00010178848264708508	0.
1.5	2.	20	0	0.00006537597238073449	0.
1.5	0.5	0	0	1.0000000000000417	0.
1.5	0.5	1	0	0.3503218393423266	0.
1.5	0.5	2	0	0.14034673725570762	0.
1.5	0.5	3	0	0.05649377017368137	0.
1.5	0.5	4	0	0.022745735374161392	0.
1.5	0.5	5	0	0.009158084619667715	0.
1.5	0.5	6	0	0.0036873095425433355	0.
1.5	0.5	7	0	0.0014846174370901901	0.
1.5	0.5	8	0	0.0005977499076125523	0.
1.5	0.5	9	0	0.00024067139665559295	0.
1.5	0.5	10	0	0.00009690126327217088	0.
1.5	0.5	11	0	0.000039015250479347175	0.
1.5	0.5	12	0	0.000015708667963323677	0.
1.5	0.5	13	0	6.324763935886884e-6	0.
1.5	0.5	14	0	2.5465328402257917e-6	0.
1.5	0.5	15	0	1.0253077541025868e-6	0.
1.5	0.5	16	0	4.1281854842711524e-7	0.
1.5	0.5	17	0	1.6621268418587707e-7	0.
1.5	0.5	18	0	6.692203266813993e-8	0.
1.5	0.5	19	0	2.6944745393819762e-8	0.
1.5	0.5	20	0	1.0848733598522845e-8	0.
1.5	0.2857142857142857	0	0	1.0000000000000417	0.
1.5	0.2857142857142857	1	0	0.24932711065920593	0.
1.5	0.2857142857142857	2	0	0.06562075599013617	0.
1.5	0.2857142857142857	3	0	0.017282078351299947	0.
1.5	0.2857142857142857	4	0	0.004551510121557514	0.
1.5	0.2857142857142857	5	0	0.0011987127970963078	0.
1.5	0.2857142857142857	6	0	0.0003157001383443561	0.
1.5	0.2857142857142857	7	0	0.00008314466784578714	0.
1.5	0.2857142857142857	8	0	0.00002189747469687981	0.
1.5	0.2857142857142857	9	0	5.767049295206772e-6	0.
1.5	0.2857142857142857	10	0	1.5188444345187029e-6	0.
1.5	0.2857142857142857	11	0	4.000119121892051e-7	0.
1.5	0.2857142857142857	12	0	1.0534951852673349e-7	0.
1.5	0.2857142857142857	13	0	2.7745476361068974e-8	0.
1.5	0.2857142857142857	14	0	7.3072138275515896e-9	0.
1.5	0.2857142857142857	15	0	1.9244713345914703e-9	0.
1.5	0.2857142857142857	16	0	5.068402273522572e-10	0.
1.5	0.2857142857142857	17	0	1.3348445957377994e-10	0.
1.5	0.2857142857142857	18	0	3.51552619264726e-11	0.
1.5	0.2857142857142857	19	0	9.258699065885337e-12	0.
1.5	0.2857142857142857	20	0	2.4384261043586036e-12	0.
1.5	0.2	0	0	1.0000000000000417	0.
1.5	0.2	1	0	0.18649579627600704	0.
1.5	0.2	2	0	0.03577467024927065	0.
1.5	0.2	3	0	0.006863649310427758	0.
1.5	0.2	4	0	0.0013168464797247911	0.
1.5	0.2	5	0	0.0002526476214824269	0.
1.5	0.2	6	0	0.000048472484553612545	0.
1.5	0.2	7	0	9.299837239771114e-6	0.
1.5	0.2	8	0	1.784248805951507e-6	0.
1.5	0.2	9	0	3.4232252882044926e-7	0.
1.5	0.2	10	0	6.567733902763043e-8	0.
1.5	0.2	11	0	1.2600727380134307e-8	0.
1.5	0.2	12	0	2.4175512111100247e-9	0.
1.5	0.2	13	0	4.6382670476159165e-10	0.
1.5	0.2	14	0	8.898889548311845e-11	0.
1.5	0.2	15	0	1.7073237564793914e-11	0.
1.5	0.2	16	0	3.275638374446348e-12	0.
1.5	0.2	17	0	6.284576501355727e-13	0.
1.5	0.2	18	0	1.205746706013862e-13	0.
1.5	0.2	19	0	2.313322335728365e-14	0.
1.5	0.2	20	0	4.4382955408026805e-15	0.

==> prefactor.dat <==
Cf0.1	1
0.2	1.000002765441023
0.3	1.00003391975517529920068193845240059438931684908279102716935836665216721752109873070239567618553871644411217743643911924265903923936895892695820976613174421888992541268186178856677582934290886335482271
0.4	1.0002353548766763
0.5	1.000873017206665
0.6	1.002545120797752
0.7	1.0065174735660478
0.8	1.0166393378721652
0.9	1.0462199238361964

==> prefactor2.dat <==
0.5	1.00001727401346327943522040605613037205601773056652672216511094177819149275762886468884175103632548614943502738063739862862014150500459640956592618790532218536625478852915088227823892848043885129481189
0.6	1.00008610697997
0.7	1.000679975316184
0.8	1.0038237966031212
0.9	1.0179255398490785

==> prefactor_th.dat <==
0.1	1.
0.101	1.0000000000000264
0.102	1.0000000000004223
0.103	1.0000000000021385
0.104	1.0000000000067615
0.105	1.0000000000165146
0.106	1.0000000000342586
0.107	1.0000000000634943
0.108	1.0000000001083633
0.109	1.0000000001736495
0.11	1.0000000002647798
0.111	1.0000000003878264
0.112	1.000000000549508
0.113	1.0000000007571912
0.114	1.0000000010188919
0.115	1.0000000013432762
0.116	1.000000001739663
0.117	1.000000002218025
0.118	1.0000000027889901
0.119	1.0000000034638425
0.12	1.0000000042545256
0.121	1.000000005173642
0.122	1.0000000062344558
0.123	1.0000000074508948
0.124	1.000000008837551
0.125	1.0000000104096831
0.126	1.0000000121832175
0.127	1.0000000141747498
0.128	1.0000000164015475
0.129	1.000000018881551
0.13	1.0000000216333755
0.131	1.0000000246763123
0.132	1.0000000280303318
0.133	1.000000031716082
0.134	1.0000000357548964
0.135	1.0000000401687912
0.136	1.0000000449804625
0.137	1.0000000502132997
0.138	1.0000000558913822
0.139	1.0000000620394718
0.14	1.0000000686830284
0.141	1.0000000758482126
0.142	1.000000083561873
0.143	1.0000000918515548
0.144	1.000000100745517
0.145	1.000000110272708
0.146	1.000000120462786
0.147	1.0000001313461133
0.148	1.000000142953763
0.149	1.0000001553175175
0.15	1.0000001684698716
0.151	1.000000182444036
0.152	1.0000001972739374
0.153	1.0000002129942205
0.154	1.0000002296402528
0.155	1.0000002472481233
0.156	1.000000265854647
0.157	1.0000002854973669
0.158	1.0000003062145553
0.159	1.000000328045217
0.16	1.0000003510290898
0.161	1.0000003752066493
0.162	1.0000004006191092
0.163	1.0000004273084235
0.164	1.0000004553172923
0.165	1.00000048468916
0.166	1.000000515468298
0.167	1.0000005476994112
0.168	1.0000005814284336
0.169	1.00000061670174
0.17	1.0000006535665351
0.171	1.000000692070791
0.172	1.0000007322632347
0.173	1.0000007741933732
0.174	1.0000008179115243
0.175	1.0000008634686157
0.176	1.0000009109165087
0.177	1.0000009603077884
0.178	1.0000010116957472
0.179	1.0000010651346665
0.18	1.0000011206794075
0.181	1.0000011783856977
0.182	1.0000012383099977
0.183	1.0000013005096444
0.184	1.000001365042702
0.185	1.000001431968078
0.186	1.0000015013454484
0.187	1.0000015732353025
0.188	1.000001647698932
0.189	1.0000017247984474
0.19	1.0000018045967591
0.191	1.0000018871575747
0.192	1.0000019725454938
0.193	1.0000020608258406
0.194	1.0000021520648175
0.195	1.0000022463294347
0.196	1.0000023436875465
0.197	1.0000024442078308
0.198	1.0000025479597947
0.199	1.0000026550137937
0.2	1.000002765441023
0.201	1.0000028793135434
0.202	1.0000029967042052
0.203	1.000003117686759
0.204	1.0000032423357996
0.205	1.0000033707267768
0.206	1.0000035029358072
0.207	1.0000036390410594
0.208	1.0000037791189953
0.209	1.0000039232502271
0.21	1.000004071512419
0.211	1.0000042239879574
0.212	1.0000043807578833
0.213	1.0000045419046277
0.214	1.0000047075115257
0.215	1.0000048776627715
0.216	1.0000050524434971
0.217	1.000005231939685
0.218	1.0000054162382412
0.219	1.000005605427012
0.22	1.000005799594714
0.221	1.0000059988309788
0.222	1.0000062032257209
0.223	1.0000064128716832
0.224	1.0000066278613498
0.225	1.0000068482866844
0.226	1.0000070742426164
0.227	1.0000073058243426
0.228	1.0000075431280293
0.229	1.0000077862507393
0.23	1.0000080352905163
0.231	1.0000082903463496
0.232	1.0000085515181558
0.233	1.000008818906855
0.234	1.000009092614653
0.235	1.0000093727433637
0.236	1.0000096593965986
0.237	1.0000099526811919
0.238	1.000010252701731
0.239	1.0000105595649624
0.24	1.0000108733786361
0.241	1.0000111942514773
0.242	1.0000115222930082
0.243	1.0000118576144164
0.244	1.0000122003271656
0.245	1.0000125505440587
0.246	1.0000129083788412
0.247	1.0000132739463505
0.248	1.0000136473622836
0.249	1.0000140287435912
0.25	1.000014418208127
0.251	1.0000148158750346
0.252	1.000015221863697
0.253	1.0000156362962065
0.254	1.000016059293271
0.255	1.0000164909780707
0.256	1.0000169314758673
0.257	1.0000173809114496
0.258	1.0000178394109256
0.259	1.0000183071020383
0.26	1.000018784112755
0.261	1.0000192705731725
0.262	1.0000197666136659
0.263	1.0000202723661293
0.264	1.0000207879633245
0.265	1.0000213135385998
0.266	1.00002184922875
0.267	1.0000223951684983
0.268	1.0000229514955834
0.269	1.0000235183484598
0.27	1.0000240958666817
0.271	1.0000246841910276
0.272	1.0000252834634509
0.273	1.0000258938267883
0.274	1.000026515425228
0.275	1.0000271484045802
0.276	1.000027792910635
0.277	1.0000284490912428
0.278	1.0000291170955748
0.279	1.000029797079456
0.28	1.0000304891763556
0.281	1.0000311935565145
0.282	1.0000319103675597
0.283	1.0000326397643158
0.284	1.0000333819028817
0.285	1.0000341369404817
0.286	1.0000349050357888
0.287	1.0000356863489124
0.288	1.000036481039279
0.289	1.0000372892706866
0.29	1.0000381112061014
0.291	1.0000389470102633
0.292	1.000039796849124
0.293	1.0000406608899648
0.294	1.00004153930132
0.295	1.0000424322530126
0.296	1.0000433399147417
0.297	1.0000442624631407
0.298	1.0000452000677038
0.299	1.0000461529048643
0.3	1.000047121150943
0.301	1.0000481049836683
0.302	1.0000491045819047
0.303	1.0000501201260585
0.304	1.0000511517977868
0.305	1.0000521997801728
0.306	1.0000532642575362
0.307	1.0000543454156319
0.308	1.0000554434415776
0.309	1.000056558523862
0.31	1.0000576908520682
0.311	1.0000588406185351
0.312	1.000060008014855
0.313	1.0000611932353975
0.314	1.0000623964757582
0.315	1.0000636179331894
0.316	1.0000648578054578
0.317	1.0000661162928748
0.318	1.0000673935963975
0.319	1.0000686899171443
0.32	1.0000700054644232
0.321	1.0000713404386963
0.322	1.0000726950488057
0.323	1.0000740695033166
0.324	1.000075464012589
0.325	1.0000768787880652
0.326	1.000078314042929
0.327	1.0000797699920245
0.328	1.000081246850979
0.329	1.0000827448379532
0.33	1.0000842641721386
0.331	1.0000858050743493
0.332	1.0000873677669198
0.333	1.0000889524743755
0.334	1.0000905594212213
0.335	1.0000921888357424
0.336	1.000093840945459
0.337	1.000095516004047
0.338	1.0000972141743865
0.339	1.00009893575867
0.34	1.0001006809721953
0.341	1.0001024500480082
0.342	1.0001042432261658
0.343	1.0001060607468204
0.344	1.0001079028515838
0.345	1.0001097697844124
0.346	1.000111661790196
0.347	1.000113579116063
0.348	1.000115516085161
0.349	1.0001174907240422
0.35	1.0001194855088564
0.351	1.0001215066183284
0.352	1.0001235543086018
0.353	1.0001256288369058
0.354	1.0001277304623086
0.355	1.0001298594457773
0.356	1.0001320160523373
0.357	1.000134200539357
0.358	1.0001364131805974
0.359	1.000138654241923
0.36	1.0001409239930394
0.361	1.000143222703227
0.362	1.0001455506538663
0.363	1.0001479081129
0.364	1.000150295362746
0.365	1.000152712675773
0.366	1.0001551603403236
0.367	1.0001576386372655
0.368	1.0001601478524653
0.369	1.0001626882639694
0.37	1.0001652601836486
0.371	1.000167863878232
0.372	1.0001704996554477
0.373	1.0001731678024075
0.374	1.0001758686182687
0.375	1.0001786024030013
0.376	1.0001813701479894
0.377	1.0001841700836362
0.378	1.0001870045874184
0.379	1.000189873275732
0.38	1.0001927764576424
0.381	1.0001957144444378
0.382	1.000198687550783
0.383	1.000201696091277
0.384	1.0002047403828724
0.385	1.0002078207455678
0.386	1.0002109375010415
0.387	1.000214090975255
0.388	1.0002172814941703
0.389	1.000220509384515
0.39	1.0002237749779228
0.391	1.0002270786084588
0.392	1.0002304206086368
0.393	1.0002338013178016
0.394	1.0002372210739034
0.395	1.0002406802216954
0.396	1.0002441791009535
0.397	1.0002477180625893
0.398	1.000251297456273
0.399	1.000254917636273
0.4	1.0002585789472012
0.401	1.0002622817483728
0.402	1.0002660263989072
0.403	1.0002698132590282
0.404	1.0002736426931025
0.405	1.000277515065881
0.406	1.000281430746179
0.407	1.0002853901135322
0.408	1.00028939351378
0.409	1.0002934413488798
0.41	1.000297533987273
0.411	1.000301671812038
0.412	1.0003058552046185
0.413	1.000310084550982
0.414	1.0003143602395124
0.415	1.0003186826618178
0.416	1.00032305221012
0.417	1.0003274692811195
0.418	1.0003319342735406
0.419	1.0003364475892609
0.42	1.0003410096324403
0.421	1.000345620809879
0.422	1.0003502815317245
0.423	1.000354992208953
0.424	1.0003597532453117
0.425	1.0003645650978739
0.426	1.0003694281457067
0.427	1.0003743428288823
0.428	1.0003793095718427
0.429	1.000384328805451
0.43	1.0003894009553906
0.431	1.0003945263618115
0.432	1.0003997058073315
0.433	1.0004049393088623
0.434	1.0004102275279398
0.435	1.0004155708960505
0.436	1.0004209697931983
0.437	1.0004264247435362
0.438	1.000431936179639
0.439	1.0004375045590919
0.44	1.0004431303448245
0.441	1.0004488140016894
0.442	1.0004545559987446
0.443	1.0004603568065056
0.444	1.0004662169000293
0.445	1.000472136757695
0.446	1.0004781168599963
0.447	1.000484157691401
0.448	1.0004902597411836
0.449	1.000496423497411
0.45	1.000502649456525
0.451	1.0005089381162529
0.452	1.00051528997632
0.453	1.0005217055414537
0.454	1.0005281853179218
0.455	1.0005347298220197
0.456	1.000541339563277
0.457	1.0005480150611972
0.458	1.0005547568387483
0.459	1.000561565420127
0.46	1.0005684413343217
0.461	1.00057538511386
0.462	1.0005823972948047
0.463	1.0005894784168132
0.464	1.0005966290236648
0.465	1.0006038496618292
0.466	1.0006111408820975
0.467	1.0006185032396129
0.468	1.0006259372918938
0.469	1.0006334436025792
0.47	1.0006410227363414
0.471	1.0006486752635506
0.472	1.0006564017573194
0.473	1.0006642027997101
0.474	1.00067207896543
0.475	1.0006800308534793
0.476	1.0006880590219773
0.477	1.0006961640972027
0.478	1.000704346666055
0.479	1.000712607331702
0.48	1.0007209466993037
0.481	1.0007293653793161
0.482	1.0007378639852424
0.483	1.0007464431379751
0.484	1.0007551034595565
0.485	1.0007638455759884
0.486	1.000772670118242
0.487	1.0007815777264508
0.488	1.0007905691078656
0.489	1.0007996447009349
0.49	1.0008088053856814
0.491	1.000818051672647
0.492	1.00082738429695
0.493	1.0008368038799524
0.494	1.0008463111337804
0.495	1.0008559066867702
0.496	1.0008655912320124
0.497	1.0008753654525158
0.498	1.00088523003092
0.499	1.0008951856616297
0.5	1.0009052330390034
0.501	1.0009153728632385
0.502	1.000925605843952
0.503	1.000935932690582
0.504	1.0009463541193273
0.505	1.0009568708510175
0.506	1.0009674836121036
0.507	1.0009781931344117
0.508	1.0009890001531376
0.509	1.0009999054122036
0.51	1.001010909656266
0.511	1.0010220134727836
0.512	1.0010332181175505
0.513	1.0010445238567585
0.514	1.0010559316154977
0.515	1.0010674421835029
0.516	1.001079056318813
0.517	1.0010907748470919
0.518	1.0011025985181015
0.519	1.001114528145838
0.52	1.0011265645266794
0.521	1.0011387084706425
0.522	1.0011509607804903
0.523	1.0011633223085135
0.524	1.0011757938482124
0.525	1.0011883762394929
0.526	1.0012010702255618
0.527	1.0012138769416485
0.528	1.001226796943718
0.529	1.0012398311864674
0.53	1.0012529805298538
0.531	1.0012662458438641
0.532	1.0012796280105236
0.533	1.0012931278857446
0.534	1.0013067463858825
0.535	1.001320484392061
0.536	1.0013343428039598
0.537	1.0013483225295694
0.538	1.0013624244839858
0.539	1.001376649587048
0.54	1.0013909987661096
0.541	1.0014054729541808
0.542	1.0014200730938132
0.543	1.001434800130056
0.544	1.001449655022331
0.545	1.0014646387311485
0.546	1.001479752219342
0.547	1.001494996471603
0.548	1.0015103724934582
0.549	1.001525881230049
0.55	1.0015415237002432
0.551	1.0015573008938812
0.552	1.0015732138577258
0.553	1.001589263597441
0.554	1.0016054511608425
0.555	1.001621777564459
0.556	1.0016382438259352
0.557	1.0016548510051961
0.558	1.0016716002060178
0.559	1.0016884924745562
0.56	1.0017055288857306
0.561	1.001722710519797
0.562	1.0017400384737443
0.563	1.0017575138433645
0.564	1.0017751377449597
0.565	1.0017929113037618
0.566	1.0018108356134008
0.567	1.0018289118453194
0.568	1.0018471411303516
0.569	1.001865524621335
0.57	1.0018840634741892
0.571	1.0019027588742868
0.572	1.0019216119846515
0.573	1.0019406240090312
0.574	1.0019597961358326
0.575	1.001979129573744
0.576	1.0019986255397169
0.577	1.0020182852631918
0.578	1.0020381099731879
0.579	1.0020581009297325
0.58	1.0020782593734634
0.581	1.0020985865953775
0.582	1.002119083815689
0.583	1.0021397523664302
0.584	1.0021605935235987
0.585	1.002181608674121
0.586	1.0022027989322766
0.587	1.0022241658391924
0.588	1.0022457106217646
0.589	1.0022674346504357
0.59	1.0022893392631418
0.591	1.0023114258738235
0.592	1.0023336958403628
0.593	1.0023561505559395
0.594	1.0023787914205449
0.595	1.0024016198463601
0.596	1.0024246367581942
0.597	1.0024478451092034
0.598	1.0024712448358968
0.599	1.0024948378948035
0.6	1.0025186258073193
0.601	1.0025426099328232
0.602	1.0025667919070334
0.603	1.0025911731560684
0.604	1.0026157552168165
0.605	1.0026405396437843
0.606	1.0026655279717147
0.607	1.0026907217598746
0.608	1.0027161228414034
0.609	1.00274173201797
0.61	1.0027675516755856
0.611	1.0027935831595096
0.612	1.0028198280959548
0.613	1.0028462881316484
0.614	1.0028729649064225
0.615	1.0028998600972452
0.616	1.0029269753708276
0.617	1.0029543124428313
0.618	1.0029818730047801
0.619	1.0030096587886386
0.62	1.0030376715493379
0.621	1.0030659129879687
0.622	1.0030943849192298
0.623	1.0031230891007636
0.624	1.0031520273799137
0.625	1.003181201510157
0.626	1.0032106133407168
0.627	1.0032402647277507
0.628	1.0032701575320728
0.629	1.0033002936164988
0.63	1.0033306748884587
0.631	1.0033613032552717
0.632	1.0033921806341939
0.633	1.0034233089768632
0.634	1.0034546902463928
0.635	1.003486326432255
0.636	1.0035182195019
0.637	1.0035503714836405
0.638	1.0035827844046386
0.639	1.0036154603191005
0.64	1.0036484012923916
0.641	1.0036816093976724
0.642	1.0037150867606
0.643	1.0037488354942743
0.644	1.0037828577225043
0.645	1.0038171556420008
0.646	1.0038517312039028
0.647	1.0038865872422524
0.648	1.0039217253438362
0.649	1.0039571479521698
0.65	1.003992857361259
0.651	1.0040288558274533
0.652	1.0040651456437022
0.653	1.0041017291542715
0.654	1.0041386087075503
0.655	1.004175786631658
0.656	1.0042132655879017
0.657	1.0042510472840882
0.658	1.0042891348490006
0.659	1.0043275304917911
0.66	1.0043662366950612
0.661	1.0044052559774113
0.662	1.0044445909049782
0.663	1.0044842438707955
0.664	1.0045242176046343
0.665	1.0045645146587856
0.666	1.0046051376539393
0.667	1.0046460892370557
0.668	1.0046873720592637
0.669	1.0047289888792883
0.67	1.00477094235927
0.671	1.0048132352816417
0.672	1.0048558704044708
0.673	1.004898850539182
0.674	1.0049421785372048
0.675	1.0049858571982218
0.676	1.005029889470981
0.677	1.0050742782548259
0.678	1.0051190265758723
0.679	1.0051641371278255
0.68	1.00520961319368
0.681	1.0052554577320771
0.682	1.0053016737523566
0.683	1.0053482644485787
0.684	1.005395232758389
0.685	1.0054425820158894
0.686	1.0054903153424293
0.687	1.0055384359492665
0.688	1.0055869470888115
0.689	1.0056358520747166
0.69	1.0056851541229603
0.691	1.0057348567579025
0.692	1.0057849632217868
0.693	1.0058354769954339
0.694	1.0058864017391105
0.695	1.0059377402385343
0.696	1.0059894967130967
0.697	1.0060416745406888
0.698	1.006094277278301
0.699	1.0061473085240125
0.7	1.006200772091263
0.701	1.0062546715757665
0.702	1.0063090107464683
0.703	1.0063637934463365
0.704	1.0064190233647201
0.705	1.006474704579212
0.706	1.006530839310108
0.707	1.0065874345650385
0.708	1.006644494672461
0.709	1.0067020202162262
0.71	1.006760016991921
0.711	1.0068184890957748
0.712	1.0068774406757008
0.713	1.0069368760299755
0.714	1.0069967992099047
0.715	1.0070572147495178
0.716	1.0071181269941725
0.717	1.007179540289214
0.718	1.007241459137562
0.719	1.00730388797474
0.72	1.0073668316728148
0.721	1.0074302852418096
0.722	1.0074942807742453
0.723	1.0075587955219214
0.724	1.007623843898553
0.725	1.007689430435978
0.726	1.007755559990044
0.727	1.0078222375090717
0.728	1.0078894679747052
0.729	1.0079572564165071
0.73	1.0080256079701773
0.731	1.0080945277514508
0.732	1.0081640210277665
0.733	1.008234093130847
0.734	1.008304749237245
0.735	1.0083759948671487
0.736	1.0084478354389732
0.737	1.0085202765652186
0.738	1.0085933238530678
0.739	1.008666982779851
0.74	1.0087412593436051
0.741	1.0088161591817049
0.742	1.0088916882424894
0.743	1.0089678524728292
0.744	1.0090446577662964
0.745	1.009122110356596
0.746	1.0092002163654357
0.747	1.0092789820258468
0.748	1.0093584135285514
0.749	1.0094385176146705
0.75	1.0095193004703804
0.751	1.0096007687251303
0.752	1.009682928972062
0.753	1.0097657879982211
0.754	1.0098493525965013
0.755	1.00993362964437
0.756	1.0100186260630428
0.757	1.0101043491153598
0.758	1.010190805758297
0.759	1.0102780033029637
0.76	1.0103659491357286
0.761	1.0104546506893741
0.762	1.0105441157328474
0.763	1.0106343510496452
0.764	1.0107253652681338
0.765	1.010817165878148
0.766	1.0109097610740818
0.767	1.01100315849293
0.768	1.011097366517219
0.769	1.0111923936956968
0.77	1.0112882478234784
0.771	1.0113849372289705
0.772	1.0114824714891828
0.773	1.0115808587523156
0.774	1.0116801076227995
0.775	1.011780227437472
0.776	1.0118812267809463
0.777	1.011983116077334
0.778	1.0120859032337508
0.779	1.0121895984747324
0.78	1.0122942112197513
0.781	1.0123997510142335
0.782	1.0125062284875228
0.783	1.012613652683959
0.784	1.0127220343170371
0.785	1.0128313836561322
0.786	1.0129417106607423
0.787	1.013053026523852
0.788	1.0131653417644984
0.789	1.0132786668034661
0.79	1.0133930143538699
0.791	1.0135083939666076
0.792	1.0136248176825087
0.793	1.0137422969780245
0.794	1.0138608436290224
0.795	1.0139804695535652
0.796	1.014101186863531
0.797	1.0142230078463044
0.798	1.0143459440820666
0.799	1.0144700108933922
0.8	1.0145952185017193
0.801	1.0147215809375094
0.802	1.0148491111973919
0.803	1.01497782298247
0.804	1.0151077299203564
0.805	1.015238845899418
0.806	1.0153711850544067
0.807	1.0155047616899786
0.808	1.0156395903876099
0.809	1.0157756859807658
0.81	1.0159130634622007
0.811	1.01605173818155
0.812	1.0161917256480082
0.813	1.0163330416617937
0.814	1.0164757022976814
0.815	1.0166197209228751
0.816	1.016765122899502
0.817	1.0169119163292581
0.818	1.0170601212046846
0.819	1.017209755370184
0.82	1.0173608361122513
0.821	1.0175133817865996
0.822	1.0176674106638155
0.823	1.0178229411916768
0.824	1.0179799927148225
0.825	1.0181385850964093
0.826	1.0182987362476226
0.827	1.0184604675061038
0.828	1.0186237992688212
0.829	1.0187887521730865
0.83	1.0189553471928183
0.831	1.0191236060569853
0.832	1.0192935504285163
0.833	1.019465202844419
0.834	1.0196385858332324
0.835	1.019813722645296
0.836	1.0199906367665268
0.837	1.0201693522968123
0.838	1.020349893725238
0.839	1.0205322859107022
0.84	1.0207165542950625
0.841	1.0209027243314324
0.842	1.021090823815115
0.843	1.0212808782931597
0.844	1.021472915942231
0.845	1.0216669640074185
0.846	1.0218630516668952
0.847	1.0220612079496516
0.848	1.0222614625252313
0.849	1.0224638456895259
0.85	1.0226683884051615
0.851	1.0228751221614465
0.852	1.0230840792130305
0.853	1.0232952924641363
0.854	1.0235087954900592
0.855	1.0237246225840764
0.856	1.0239428087645717
0.857	1.024163389708164
0.858	1.0243864014197506
0.859	1.0246118833014208
0.86	1.0248398712713473
0.861	1.0250704050961015
0.862	1.0253035245033528
0.863	1.0255392703448345
0.864	1.0257776841605675
0.865	1.0260188087646374
0.866	1.0262626876296568
0.867	1.0265093654387991
0.868	1.0267588874179752
0.869	1.0270112972922611
0.87	1.0272666523395877
0.871	1.0275249918286735
0.872	1.0277863692231248
0.873	1.0280508353333524
0.874	1.028318443160295
0.875	1.0285892461284711
0.876	1.0288632997568081
0.877	1.0291406601629034
0.878	1.0294213852917071
0.879	1.029705534650707
0.88	1.0299931690270152
0.881	1.030284350776724
0.882	1.0305791440069791
0.883	1.0308776147308039
0.884	1.031179829370227
0.885	1.0314858581944957
0.886	1.0317957722504845
0.887	1.0321096435654875
0.888	1.0324275481871585
0.889	1.032749562370917
0.89	1.0330757661650385
0.891	1.0334062398922388
0.892	1.0337410679846857
0.893	1.0340803388456583
0.894	1.0344241346882448
0.895	1.034772552123965
0.896	1.0351256833369176
0.897	1.0354836249544497
0.898	1.035846476102567
0.899	1.0362143401125665
0.9	1.0365873213973822

==> prefquench.dat <==
0.1	1.
0.11	1.00000000020642773936826606548595885578167455580036643648091
0.12	1.0000000035972255943353863314892373232100294238478160186828
0.13	1.000000021548311725111974471060489582310737680508070977105
0.14	1.000000068379903452936643121666396267115845431462352708934
0.15	1.00000016759150349155632776830508297168487118959455844245
0.16	1.0000003490552910114903999514698827992815575060066166202
0.17	1.00000064939246984331528682024041446953298240636444609619
0.18	1.0000011125046052708482894851435226306444085245830285343
0.19	1.0000017900899193335889974325874240104415239611038651016
0.2	1.000002740709748712599058264716110324917433197083458059
0.21	1.0000040312926662699167495923540882323904873581391164181
0.22	1.0000057366125485263015911155043236869779731547225238433
0.23	1.00000793977630123634632851796039968114350941822449768
0.24	1.000010732391062346317030700415182927008198037609383166
0.25	1.000014214956410161761013501919157913349751215682240813
0.26	1.00001849717793428831519211468177010177778928808124084
0.27	1.000023698095664091116507800450536573176546159335087397
0.28	1.00002994664010935950834228110772401621387928690069144
0.29	1.000037382025437233422584145003785054857051167665295688
0.3	1.000046153870353610674215563776387049128024757965223371
0.31	1.000056423024058425876493720831625730487853025418619217
0.32	1.000068361696249352301679528003785477537692555958546811
0.33	1.000082154034748129928898854191261759943084035352388441
0.34	1.00009799667809059041783436041249395100641456672732914
0.35	1.00011609932266617032392270720907705372494803850344443
0.36	1.00013668526050370983221733548715889007314630631251484
0.37	1.00015999205345925882040163518607146883224828000085439
0.38	1.00018627218725859225200170265341450031581333867997196
0.39	1.00021579381723128118531005700503244059102971077020153
0.4	1.00024884167376907156096917375158760542340715261422835
0.41	1.00028571732037615464843515010368365745567862087215338
0.42	1.00032674122701066123117251784684738747043889462001786
0.43	1.00037225254820982621771271815828427510398720990135445
0.44	1.00042261081950526484957690659741179401021987641935509
0.45	1.00047819688990933829683910601766650829876439125962631
0.46	1.00053941423109447991417512643614265801624194679546373
0.47	1.00060669024299731611399580417468764620018899715872488
0.48	1.00068047762539620741789338187717422825104458991753911
0.49	1.00076125602952093236315493184069792621914998238848044
0.5	1.00084953359099121698198867240068020940403463704952176
0.51	1.0009458488591790206775410111560089239564587733960375
0.52	1.0010507730945809207249616365428393514269314581145948
0.53	1.0011649116889657328741908848407461416080343910930903
0.54	1.0012888951549844131730826071268824909620208399467103
0.55	1.0014234417826768830540283280541445288051966700824552
0.56	1.0015692399800709742558385031133692005573618937678451
0.57	1.0017270717746891953566976580596840853398865035224622
0.58	1.0018977562007956634047029603061437090120921802715235
0.59	1.0020821650261137625347162951923616825237426694721223
0.6	1.0022812269909505090355823041561802418661671610330259
0.61	1.0024959324009623079368615713064544515624828741809868
0.62	1.002727338338997883907180363207313860865943062647566
0.63	1.0029765743379811225902218438263220824239539758028569
0.64	1.0032448469745904270069709558308278495126724260870855
0.65	1.0035334563227045179585568891457267814229028097858852
0.66	1.0038437853330953286675080864937442364895168179601532
0.67	1.0041773275683645116046438122037279260481186596644876
0.68	1.0045356880544697728065361021806965773217722765088462
0.69	1.0049205967983460633407996051859988223928766195220151
0.7	1.0053339219223733246522160259988030921383072457533943
0.71	1.0057776847493962798653785570697098648895202475961913
0.72	1.0062540770946861290779182146912728909326491252402163
0.73	1.0067654811875313029161637732716354556924084035456887
0.74	1.007314492684338105063926770139865435513714306685179
0.75	1.007903947725605711697017628668252358806601616598672
0.76	1.008536953993484998813791432615711032239641321992633
0.77	1.009216928063848624774790158137166817268074390847727
0.78	1.009947639122229298048431805145767693505757795863303
0.79	1.01073326128927396446385158022152678033960179323338
0.8	1.011578436692186366502145804020199368403575035498233
0.81	1.012488351719336296144725172671352642080850856554151
0.82	1.013468830524898071362802984336074491451498336981128
0.83	1.014526450610034940697718595583289691315386272722003
0.84	1.015668687046975016788077196129375252798785509344905
0.85	1.016904095790865293380041582725776814244525364961955
0.86	1.018242547900558910034948265385904109973375149126203
0.87	1.019695535830245069752576787350367926151896345861702
0.88	1.021276579545283241294707277937592465533007797986462
0.89	1.023001776864706373972066059694561918150763048752866
0.9	1.024890567033076590251617291697056164834094311552395

==> prefquench2.dat <==
0.4	1.
0.41	1.00000000048173928018949392110173887450663005852538990828594
0.42	1.0000000081264049805996908746554938159980185066886579018327
0.43	1.000000041910504210347646077675757319888811559443387831789
0.44	1.00000013523511237170457708551130332050278183615324310877
0.45	1.00000033635439707161713814744939052775802183218437009479
0.46	1.00000071033944030008336253107882303439756633417541736759
0.47	1.0000013409945191916550960159627273509851750361390025681
0.48	1.0000023313940094481350225658962791899570295483309092028
0.49	1.0000038071672641151642749942530817515377858601140678141
0.5	1.0000059173626187914461114236948352001254531103351331456
0.51	1.0000088367604939595641239751360465022500202329378131262
0.52	1.000012770003783489703631941867840888305240332431720323
0.53	1.000017951746279557882825956656383113710571459583380684
0.54	1.000024651604051762574812121357447238751793193976735168
0.55	1.000033176463465132633466712722366715729947165054032199
0.56	1.000043874943812848461104055703167782178918787735566912
0.57	1.000057140720034451922322509559451804427842257027752256
0.58	1.000073417797082358665478049409820626485625074138419699
0.59	1.00009320506292512177999393800247256513865290511804222
0.6	1.00011706195000735316453081582029482606678224643009848
0.61	1.00014561541609578610223995301086388500054394536094765
0.62	1.00017956586797537082770423620796739678953774606862504
0.63	1.00021969614338343679361912888431348618984345717699968
0.64	1.00026687994636845265522927495053381182719344069578659
0.65	1.00032209192411870732446225306738171871255772504625943
0.66	1.0003864191900651272383426651776396329467728493191896
0.67	1.00046107416226087756169322276441203937627346084594517
0.68	1.00054740924945908983752353995805113357576188715046898
0.69	1.00064693360632099656505998032985630196422780871571432
0.7	1.00076133234221315680212258939554897752490116587272877
0.71	1.0008924885809286481573168432533861291768632669927947
0.72	1.0010425089653761541492276686480109285426244204988572
0.73	1.0012137530781698381452055584936326075935547889642204
0.74	1.0014088678992265231041442230824167507474767085468183
0.75	1.0016308279905419112435691382990563697179680864262594
0.76	1.0018829827086242994454259988946782856741171950590588
0.77	1.002169112379945061735879278783340351899232040166818
0.78	1.0024934947592899124553432952438819479127142704144174
0.79	1.002860985199104859055263776255163386480619670473462
0.8	1.0032771128662971265880132459990591440803225311774016
0.81	1.0037481987094611263410908079389468263312385492272917
0.82	1.0042814997024982922367848162317756836122963193232409
0.83	1.0048853883672801570791143453216307725591421534722243
0.84	1.0055695778850483946217348076892076908366231407085799
0.85	1.0063454081968812426602563221244136017034229831955822
0.86	1.007226214516047221242162038425967046134071199065059
0.87	1.008227809654562664787873609835693039038161495861981
0.88	1.009369126499852874374633894355212888613978888870177
0.89	1.010673091488394828783679214582181354401961995305746
0.9	1.01216784086697310427138522614599012504437659519064

==> te.dat <==
2.5	0.5743543310940532
5.	0.62699299168137
7.5	0.6818567560418675
10.	0.6950530841165581
12.5	0.6824751060678458
15.	0.6672234779872954
17.5	0.6624057401232725
20.	0.6681021545154134
22.5	0.6766385677626001
25.	0.6805421917993854
27.5	0.6780328560188918
30.	0.6728855609212551
32.5	0.6700534614287383
35.	0.6714785740476309
37.5	0.6752172618853741
40.	0.6777741775529789
42.5	0.6772496139444764
45.	0.674651334206429
47.5	0.6725679577036324
50.	0.6727448254931976
52.5	0.6747515683346671
55.	0.6766533160799154
57.5	0.6768524729820519
60.	0.6754159921640347
62.5	0.6738129427585137
65.	0.6734799789732037
67.5	0.6745905941848992
70.	0.6760461324775736
72.5	0.6765586681504501
75.	0.6757907333575129
77.5	0.6745571373467356
80.	0.6740012225239463
82.5	0.6745662266146063
85.	0.6756725983378978
87.5	0.6763133804261553
90.	0.6759742171397857
92.5	0.675046705250065
95.	0.6744098106473967
97.5	0.6746166235345253
100.	0.6754327593981363
102.5	0.6761012624788307
105.	0.676049001482721
107.5	0.6753821283802651
110.	0.6747448921305351
112.5	0.6747111986622264
115.	0.675280801395598
117.5	0.6759167166804528
120.	0.6760556995270078
122.5	0.6756114851875578
125.	0.6750229269272149
127.5	0.6748311383646032
130.	0.6751915142364001
132.5	0.6757575795053827
135.	0.6760178051085621
137.5	0.6757616229274979
140.	0.6752517342237362
142.5	0.6749636905843608
145.	0.6751494039226186
147.5	0.6756236211803741
150.	0.6759515390258237

==> temp_b3_h1v5.dat <==
0	0.24999999999982114
1	-0.03924976692544955
2	-0.0997487244781748
3	-0.050559166787063986
4	0.02510948954965682
5	0.053367593564960486
6	0.025907055187967352
7	-0.014136596253301131
8	-0.028873319858656606
9	-0.017035869820019093
10	0.0016286944970368773
11	0.013591737872296493
12	0.01654492279189157
13	0.009772889753479955
14	-0.006004667493944399
15	-0.020320718506088645
16	-0.01736339296804529
17	0.004535769239035861
18	0.024568473352170488
19	0.019871680734898145
20	-0.006528197794856417
21	-0.02637315889884097
22	-0.0179014910470914
23	0.008923816177958533
24	0.024443547260107303
25	0.013508871070498715
26	-0.009321501581901077
27	-0.019292579456985075
28	-0.009223310963770328
29	0.006750225065290484
30	0.012731922842425998
31	0.00698522983256357
32	-0.001810853662126164
33	-0.006926787857727123
34	-0.0074512500297336075
35	-0.0038248518155014084
36	0.0034367307898029264
37	0.009916251880845899
38	0.00828689079303529
39	-0.002637672482768234
40	-0.01281518426601875
41	-0.010347193798901862
42	0.003721126979660254
43	0.014526050111958368
44	0.009877751471206354
45	-0.005202122925175038
46	-0.014097074887023659
47	-0.007776628621786276
48	0.005658082586421331
49	0.01159429726885266
50	0.005455895242200299
51	-0.004352162003443017
52	-0.007962427188700091
53	-0.004164228985152015
54	0.0014824148360316975
55	0.004514560316008496
56	0.004459145618594464
57	0.0020108622033404326
58	-0.002315864859370747
59	-0.006044563142554171
60	-0.004946434547145406

==> temp_b3_h1v5_l10.dat <==
0	0.0013011604737034764
1	0.0013212578864404694
2	0.0015147894995286596
3	0.003486332615595843
4	0.007010898724853109
5	-0.054129794614424645
6	0.03231009272516492
7	0.021097345111814384
8	0.02168274545649301
9	-0.025146468407640322
10	-0.04272670281539463
11	0.0026999398251408777
12	0.03860491160945699
13	0.020770304499403612
14	-0.014093661754391959
15	-0.02283087890173776
16	-0.00891017255834156
17	0.004631446074796123
18	0.010829826585204039
19	0.012396596892481715
20	0.0057352162523226224
21	-0.00985565143981193
22	-0.019684276988257986
23	-0.008686473291693062
24	0.014320473923887982
25	0.022775119981882648
26	0.005558350560973969
27	-0.017554058632428968
28	-0.020140367629037596
29	-0.0011218297361849099
30	0.016340053342251373
31	0.0144237622026986
32	-0.0007420469911320504
33	-0.011247575905248006
34	-0.009277042657378602
35	-0.0011471545254281084
36	0.004976930315597588
37	0.007047266882077462
38	0.0054879069188029815
39	-0.0002913256460038103
40	-0.007914237761893156
41	-0.009848845746590253
42	-0.0014294545292205725
43	0.010340438085437748
44	0.012186061852329958
45	0.0005708228745733173
46	-0.012238827885665455
47	-0.011796062504402856
48	0.0012814326066088737
49	0.012138737926540041
50	0.009409467243316936
51	-0.0023646918125699934
52	-0.009811989125387298
53	-0.006574231745273126
54	0.0016473629528891821
55	0.006180733847426625
56	0.004759957065401571
57	0.0007800886530264873
58	-0.0026875245512890025
59	-0.004654481567524296
60	-0.003920334409347314

==> temp_b3_h1v5_l10_th.dat <==
0.	0.000823101574721293
0.1	0.0008241610177102443
0.2	0.0008273507529349821
0.30000000000000004	0.0008327052788888129
0.4	0.0008402830375161947
0.5	0.000850167873954817
0.6000000000000001	0.0008624711694915045
0.7000000000000001	0.0008773347449151288
0.8	0.0008949346715756495
0.9	0.0009154861791032768
1.	0.0009392499176807158
1.1	0.0009665399280076285
1.2000000000000002	0.0009977338081788995
1.3	0.0010332857670748723
1.4000000000000001	0.0010737435550192483
1.5	0.0011197707167349383
1.6	0.0011721762840278711
1.7000000000000002	0.0012319549766538615
1.8	0.0013003422235270449
1.9000000000000001	0.0013788897436134175
2.	0.0014695686892525644
2.1	0.001574907729068934
2.2	0.0016981717033082058
2.3000000000000003	0.001843580842312432
2.4000000000000004	0.0020165588019564057
2.5	0.0022239777310274515
2.6	0.002474338781409229
2.7	0.002777787274787495
2.8000000000000003	0.003145816649750489
2.9000000000000004	0.0035904721547596287
3.	0.004122836821336415
3.1	0.004750585873872434
3.2	0.005474451229175475
3.3000000000000003	0.006283563514044896
3.4000000000000004	0.007149846408061428
3.5	0.008021924647070446
3.6	0.008819350067291518
3.7	0.009428302588034506
3.8000000000000003	0.009700213596849083
3.9000000000000004	0.009454898104831792
4.	0.008489674404495008
4.1000000000000005	0.006595515364351593
4.2	0.003580471725137046
4.3	-0.0007005455177749483
4.4	-0.006311939970115633
4.5	-0.013203346789591045
4.6000000000000005	-0.021180350916032813
4.7	-0.029885843488392887
4.800000000000001	-0.03879783910071356
4.9	-0.04724854506708296
5.	-0.05446733572222164
5.1000000000000005	-0.05964450430570103
5.2	-0.06202173108309703
5.300000000000001	-0.06098742770547159
5.4	-0.056171114354494726
5.5	-0.04752385207562824
5.6000000000000005	-0.03536899613709464
5.7	-0.02041130057540116
5.800000000000001	-0.0036966731735911767
5.9	0.01347855623334497
6.	0.02970215011705611
6.1000000000000005	0.04360978036694881
6.2	0.05405703159997182
6.300000000000001	0.060274725539652727
6.4	0.06198245097266129
6.5	0.059439402756720106
6.6000000000000005	0.053419583478653936
6.7	0.045109887312305495
6.800000000000001	0.035941794809466854
6.9	0.027379645465605656
7.	0.02069711516233421
7.1000000000000005	0.01677791236537219
7.2	0.01597469846253431
7.300000000000001	0.018052381742964904
7.4	0.022228720460336974
7.5	0.027308814931874016
7.6000000000000005	0.031893462078816194
7.7	0.03462715421423057
7.800000000000001	0.034443183737989436
7.9	0.030761924252666033
8.	0.02360538800166192
8.1	0.013605218377520628
8.200000000000001	0.0019000223391595166
8.3	-0.010061394790103635
8.4	-0.020776459554848678
8.5	-0.0289582079431034
8.6	-0.033767301577564544
8.700000000000001	-0.034962264268823304
8.8	-0.03293827222026372
8.9	-0.028645477417150178
9.	-0.023401218820770814
9.1	-0.018631291503284037
9.200000000000001	-0.015589869789368818
9.3	-0.0151127971534899
9.4	-0.0174530970663848
9.5	-0.02223195265327477
9.600000000000001	-0.02851572842380754
9.700000000000001	-0.03500464560294123
9.8	-0.04029576829197672
9.9	-0.04316809618812542
10.	-0.04283132062779571
10.100000000000001	-0.03908877288828631
10.200000000000001	-0.03237961013968279
10.3	-0.023691803267056864
10.4	-0.014363063603779746
10.5	-0.005810272981234452
10.600000000000001	0.000756781189888844
10.700000000000001	0.004578112795222402
10.8	0.005492145461305391
10.9	0.003959062334379605
11.	0.0009539502258539383
11.100000000000001	-0.0022478798377091247
11.200000000000001	-0.004348146831172899
11.3	-0.004306785417306783
11.4	-0.0015673892215977059
11.5	0.0038210376367695067
11.600000000000001	0.011212015754704086
11.700000000000001	0.019497496190420852
11.8	0.02734260816503967
11.9	0.033468822962534096
12.	0.03692462792297436
12.100000000000001	0.03728541382340396
12.200000000000001	0.034739462262436877
12.3	0.030041756253750534
12.4	0.02434569800238367
12.5	0.018949678995414707
12.600000000000001	0.015013901969620016
12.700000000000001	0.013309102559862339
12.8	0.014052217475974087
12.9	0.016864631175145174
13.	0.02086184095032422
13.100000000000001	0.024854373927318478
13.200000000000001	0.02761541913307305
13.3	0.028156024893672266
13.4	0.02594649939652904
13.5	0.021036077227865435
13.600000000000001	0.014043624102816621
13.700000000000001	0.006022415313198203
13.8	-0.001770651151048592
13.9	-0.008150061483492626
14.	-0.012259217941025009
14.100000000000001	-0.01375337892698916
14.200000000000001	-0.012867365473848383
14.3	-0.010353463156875818
14.4	-0.007303960544068063
14.5	-0.004898649581784049
14.600000000000001	-0.0041343276718340165
14.700000000000001	-0.005597290932293449
14.8	-0.009329787755403822
14.9	-0.01482032255108407
15.	-0.021119259104272408
15.100000000000001	-0.02705349537483193
15.200000000000001	-0.03149067714256523
15.3	-0.033593750660269005
15.4	-0.03300726730128075
15.5	-0.029934581723374296
15.600000000000001	-0.02508786576409579
15.700000000000001	-0.019523702369918797
15.8	-0.014401679542311956
15.9	-0.010721449212815422
16.	-0.009098288031126417
16.1	-0.009627899979080588
16.2	-0.011871248259199725
16.3	-0.014961880653607063
16.400000000000002	-0.017810785766712352
16.5	-0.019361427692732767
16.6	-0.018835984237936067
16.7	-0.01591679145428186
16.8	-0.010821135803431881
16.900000000000002	-0.004253067045829927
17.	0.002756249213411339
17.1	0.009082550244158128
17.2	0.013762542221919057
17.3	0.016209561989779433
17.400000000000002	0.01634139790272492
17.5	0.014591211930314407
17.6	0.011799853489498456
17.7	0.009014796968292667
17.8	0.007243017105244566
17.900000000000002	0.007214855886838171
18.	0.009213736664188097
18.1	0.013010673845554474
18.2	0.017918352952069574
18.3	0.02295148411774934
18.400000000000002	0.027055877369556527
18.5	0.02935274774561658
18.6	0.029341218930064816
18.7	0.027012477691760677
18.8	0.022849589141389445
18.900000000000002	0.017713062553323684
19.	0.012639965453515638
19.1	0.008603571300945276
19.200000000000003	0.006289499634352982
19.3	0.005940654732682777
19.400000000000002	0.007306621494086127
19.5	0.009708709164492924
19.6	0.01220482525832278
19.700000000000003	0.013815194525067206
19.8	0.013755717707109524
19.900000000000002	0.011624464772911432
20.	0.007497830166748611
20.1	0.0019143230671293694
20.200000000000003	-0.004249677216297178
20.3	-0.009982594076569932
20.400000000000002	-0.01437094426206796
20.5	-0.01680842152940774
20.6	-0.01713194501215553
20.700000000000003	-0.015653356669328017
20.8	-0.01307959111107311
20.900000000000002	-0.0103409935301425
21.	-0.008368461587101994
21.1	-0.007872101131480801
21.200000000000003	-0.009173312852274875
21.3	-0.012129662931678666
21.400000000000002	-0.016169597551556933
21.5	-0.020428428536282954
21.6	-0.023952854851901163
21.700000000000003	-0.025925686785997472
21.8	-0.02585767497564486
21.900000000000002	-0.02370150534072927
22.	-0.019861460038766113
22.1	-0.01509687075131175
22.200000000000003	-0.010342909455565012
22.3	-0.006491231480833648
22.400000000000002	-0.004182502361305906
22.5	-0.0036595321146358313
22.6	-0.0047155198909041044
22.700000000000003	-0.0067489806973681996
22.8	-0.00891183024589609
22.900000000000002	-0.010315066815074287
23.	-0.010243144102828004
23.1	-0.008326227564847308
23.200000000000003	-0.004629786868154046
23.3	0.00035928520521707054
23.400000000000002	0.005846231193111035
23.5	0.010914331525032512
23.6	0.014738751846006717
23.700000000000003	0.01677767928826171
23.8	0.016895485710746467
23.900000000000002	0.015389239592529623
24.	0.01291275044564701
24.1	0.010316824317275415
24.200000000000003	0.008443860587987326
24.3	0.007925975936873568
24.400000000000002	0.00903450456864039
24.5	0.011616182185075421
24.6	0.01513102286547929
24.700000000000003	0.018782088669729344
24.8	0.021706003167946138
24.900000000000002	0.023178632527842608
25.	0.0227869612854854
25.1	0.02052646946742746
25.200000000000003	0.016801331483949605
25.3	0.01232772765801833
25.400000000000002	0.007963793478142417
25.5	0.004507079199377629
25.6	0.002507767502336932
25.700000000000003	0.002142005845598291
25.8	0.003175159805791691
25.900000000000002	0.005023255428250783
26.	0.006897426970639843
26.1	0.00799652537037042
26.200000000000003	0.0077017155293195114
26.3	0.005726656969322199
26.400000000000002	0.0021876654601182804
26.5	-0.0024224664047600005
26.6	-0.007350385734350694
26.700000000000003	-0.011759672641885049
26.8	-0.014927365104381415
26.900000000000002	-0.01641255500821959
27.	-0.01615705804563361
27.1	-0.014494439765658711
27.200000000000003	-0.012065754446494045
27.3	-0.009662629975974725
27.400000000000002	-0.00803553592129852
27.5	-0.007713171208466147
27.6	-0.00887610031760786
27.700000000000003	-0.011314551349458695
27.8	-0.014480024426406658
27.900000000000002	-0.017617949081992938
28.	-0.019949255350647392
28.1	-0.020857216945408947
28.200000000000003	-0.020034877511162074
28.3	-0.017557979245087226
28.400000000000002	-0.013866555684119855
28.5	-0.009659198666225678
28.6	-0.005727085467970274
28.700000000000003	-0.0027663969534120762
28.8	-0.0012148839143435437
28.900000000000002	-0.0011512778136718515
29.	-0.0022813203756566203
29.1	-0.004013298762452126
29.200000000000003	-0.00560453318186729
29.3	-0.006343352113098554
29.400000000000002	-0.005722772338917093
29.5	-0.0035642926773041643
29.6	-0.00006235775567932987
29.700000000000003	0.0042607973516004104
29.8	0.008678727763891846
29.900000000000002	0.012432793590262878
30.	0.014911154201312336
30.1	0.015791994285946784
30.200000000000003	0.015116405740779076
30.3	0.013274537698419915
30.400000000000002	0.010908059330706488
30.5	0.008753184057782238
30.6	0.007462073855652198
30.700000000000003	0.0074456010923877065
30.8	0.008775063017436949
30.900000000000002	0.011166222209256801
31.	0.014049061092072527
31.1	0.016706111193629244
31.200000000000003	0.018445822937458115
31.3	0.01876918432559756
31.400000000000002	0.017489610029596536
31.5	0.014777509671462989
31.6	0.011119258098570735
31.700000000000003	0.007200659272198629
31.8	0.0037433612665047763
31.900000000000002	0.0013336882209614668
32.	0.00028500484958479243
32.1	0.0005665044156768139
32.2	0.0018151881431389212
32.300000000000004	0.0034277332188660833
32.4	0.004709759155522758
32.5	0.005046313578930083
32.6	0.004052475094750893
32.7	0.0016678878723933423
32.800000000000004	-0.001827228425000183
32.9	-0.005878123456476881
33.	-0.009787373716774328
33.1	-0.012880549405136759
33.2	-0.0146657770303383
33.300000000000004	-0.014948658772496695
33.4	-0.013875521722123673
33.5	-0.011894495547252755
33.6	-0.009644503242257598
33.7	-0.007799111614510942
33.800000000000004	-0.006903062611919005
33.9	-0.007240873475518212
34.	-0.008769011535199
34.1	-0.011127639485964267
34.2	-0.013728804455111371
34.300000000000004	-0.015899407590796742
34.4	-0.017044319331944183
34.5	-0.016790234242056654
34.6	-0.015075708803884822
34.7	-0.01216593064059921
34.800000000000004	-0.008588967994630707
34.9	-0.00500922591112333
35.	-0.0020688568778808704
35.1	-0.0002354604450730897
35.2	0.0003072835713924596
35.300000000000004	-0.00030008612061584216
35.4	-0.0016309482489623604
35.5	-0.0030796062836273767
35.6	-0.004011000963007051
35.7	-0.003916856436819459
35.800000000000004	-0.002540516041999058
35.9	0.00005949068118137708
36.	0.0035222366519061443
36.1	0.007270138450071928
36.2	0.01064667002044818
36.300000000000004	0.013072622977402299
36.4	0.014183170465231936
36.5	0.013912811726348576
36.6	0.012507872184142985
36.7	0.010463986340029768
36.800000000000004	0.008403949201162053
36.9	0.006925698169222428
37.	0.0064572506863008715
37.1	0.007153579188224643
37.2	0.008860113428096186
37.300000000000004	0.011151477937049804
37.4	0.013435500422356982
37.5	0.015097548527343569
37.6	0.015649699440202808
37.7	0.01484902102970051
37.800000000000004	0.012756385892986291
37.9	0.0097218835684892
38.	0.006300711000041928
38.1	0.003120102358065968
38.2	0.000729638763964646
38.300000000000004	-0.0005288601321460965
38.400000000000006	-0.0006005492338449725
38.5	0.0002730075815195493
38.6	0.0016161273967335813
38.7	0.00283763347119243
38.800000000000004	0.003376883908622955
38.900000000000006	0.0028417768255946203
39.	0.00110539704619129
39.1	-0.0016618916589660048
39.2	-0.005032406198721966
39.300000000000004	-0.008423225577525074
39.400000000000006	-0.011235452040350985
39.5	-0.012996869978681975
39.6	-0.013473527289439062
39.7	-0.012723423323035289
39.800000000000004	-0.011079594907996348
39.900000000000006	-0.009067010832468888
40.	-0.007273665243161119
40.1	-0.006207243341180843
40.2	-0.006172084177414714
40.300000000000004	-0.007196106867935795
40.400000000000006	-0.009025156330814788
40.5	-0.011185844940775696
40.6	-0.013101395512110963
40.7	-0.014232225561487507
40.800000000000004	-0.01420708348796206
40.900000000000006	-0.01291380458462249
41.	-0.010525514616579343
41.1	-0.00746019498343021
41.2	-0.004279665196130398
41.300000000000004	-0.0015550796098760073
41.400000000000006	0.0002692221520218816
41.5	0.000980463985701051
41.6	0.0006455940243468598
41.7	-0.000408530865307816
41.800000000000004	-0.0016778280516436426
41.900000000000006	-0.002606239060951435
42.	-0.0027230301476326127
42.1	-0.0017588390937168321
42.2	0.00028755238423163945
42.300000000000004	0.0031476956929794297
42.400000000000006	0.00634731989834267
42.5	0.009319845351340275
42.6	0.011541880588953314
42.7	0.012657842811569823
42.800000000000004	0.012563593396360904
42.900000000000006	0.011429029648877681
43.	0.009654434525989799
43.1	0.007771443915250207
43.2	0.006312853311151429
43.300000000000004	0.005682927980283798
43.400000000000006	0.006059625016825663
43.5	0.007352275245732455
43.6	0.009224742258936831
43.7	0.011178173860748465
43.800000000000004	0.01267304579748386
43.900000000000006	0.013260803349864321
44.	0.012693094524840342
44.1	0.010982287150846896
44.2	0.008398766843855463
44.300000000000004	0.005405924578887744
44.400000000000006	0.0025488253598958377
44.5	0.000323703466228013
44.6	-0.0009400379076144665
44.7	-0.00115680549020197
44.800000000000004	-0.000502313011614015
44.900000000000006	0.0006323740126281399
45.	0.001738827378474584
45.1	0.0023172954220603155
45.2	0.0020001077710607557
45.300000000000004	0.0006425287303121179
45.400000000000006	-0.0016408485857853806
45.5	-0.004502786466230791
45.6	-0.007446462028400841
45.7	-0.009944556027814416
45.800000000000004	-0.011565383459645522
45.900000000000006	-0.012075470796018352
46.	-0.01149383580572781
46.1	-0.01008501929601352
46.2	-0.008292820152416242
46.300000000000004	-0.0066310517390039654
46.400000000000006	-0.005557992463557868
46.5	-0.0053650243533124
46.6	-0.006106431227575316
46.7	-0.007587196832343957
46.800000000000004	-0.009411529198333218
46.900000000000006	-0.01108009563078239
47.	-0.01211218702077766
47.1	-0.012163078199084798
47.2	-0.011108133234240135
47.300000000000004	-0.00907338143861803
47.400000000000006	-0.006405350785462557
47.5	-0.0035877049477455215
47.6	-0.001125109627753623
47.7	0.0005774191232491158
47.800000000000004	0.0013103755976615642
47.900000000000006	0.001107761156755279
48.	0.0002356791301594446
48.1	-0.000875277499692065
48.2	-0.0017373646339340007
48.300000000000004	-0.0019264286977108752
48.400000000000006	-0.0011867181758531066
48.5	0.0005056266779433087
48.6	0.0029356659881376113
48.7	0.005700804994406881
48.800000000000004	0.00830736996507072
48.900000000000006	0.010289019275231058
49.	0.011318187329382062
49.1	0.011283561842604569
49.2	0.010314942254983372
49.300000000000004	0.008749661650503499
49.400000000000006	0.007048992813098412
49.5	0.005684973120881534
49.6	0.005025293437266786
49.7	0.00524418026208749
49.800000000000004	0.006280798557839062
49.900000000000006	0.007855085904219548
50.	0.009536945958737218
50.1	0.010851791390243339
50.2	0.011396667772524407
50.300000000000004	0.010938720286294565
50.400000000000006	0.009472159724943172
50.5	0.007220050013379703
50.6	0.004580686264329924
50.7	0.0020317833540435945
50.800000000000004	0.000015884652765028824
50.900000000000006	-0.001165132339740587
51.	-0.001420894672185177
51.1	-0.000891672393154925
51.2	0.00008860821090809505
51.300000000000004	0.0010762564705241219
51.400000000000006	0.0016280405426096149
51.5	0.0014108541504686003
51.6	0.0002841783922332648
51.7	-0.0016645988711144735
51.800000000000004	-0.0041404208600914144
51.900000000000006	-0.006711249989880458
52.	-0.008910398667029756
52.1	-0.01035535711070466
52.2	-0.010825512345436156
52.300000000000004	-0.01032726679623004
52.400000000000006	-0.009083617880994167
52.5	-0.007479677695342733
52.6	-0.00596776598857776
52.7	-0.004956738058447813
52.800000000000004	-0.004712495514459698
52.900000000000006	-0.0052937914724442365
53.	-0.00653888868011034
53.1	-0.008105822421389137
53.2	-0.009556758745540354
53.300000000000004	-0.010465299638045085
53.400000000000006	-0.010520863208243294
53.5	-0.009604683118484385
53.6	-0.007819076076860377
53.7	-0.005463033368820275
53.800000000000004	-0.002960258329220721
53.900000000000006	-0.0007573009399559268
54.	0.0007833620184570919
54.1	0.001469320050409986
54.2	0.0013224981971310858
54.300000000000004	0.0005711231216357953
54.400000000000006	-0.00040844361543344605
54.5	-0.0011856604633643955
54.6	-0.0013825616300179833
54.7	-0.0007673086553642757
54.800000000000004	0.000688177484939355
54.900000000000006	0.0028003817351822057
55.	0.0052178939967368
55.1	0.0075058429038313825
55.2	0.009250405476396637
55.300000000000004	0.01015793114552553
55.400000000000006	0.010124622020757507
55.5	0.00925995649720582
55.6	0.007858347733725318
55.7	0.006326129519885431
55.800000000000004	0.005081792013307477
55.900000000000006	0.004453822989580086
56.	0.004600999229181008
56.1	0.005474420659343803
56.2	0.006830358842072375
56.300000000000004	0.008290603216184607
56.400000000000006	0.00943545262371553
56.5	0.009906617244439397
56.6	0.009494969850847733
56.7	0.008191860297243342
56.800000000000004	0.006191643147008931
56.900000000000006	0.0038449738560725724
57.	0.001574398600326853
57.1	-0.000227113661584659
57.2	-0.0012899786500921227
57.300000000000004	-0.0015313805934375816
57.400000000000006	-0.0010729515799358363
57.5	-0.000208635578721617
57.6	0.0006692455386069301
57.7	0.001167572706114909
57.800000000000004	0.0009898224835587818
57.900000000000006	9.577149409174611e-6
58.	-0.0016976642351171267
58.1	-0.0038719612024221374
58.2	-0.006131281704679043
58.300000000000004	-0.008063412378476813
58.400000000000006	-0.009324982403589026
58.5	-0.009723479299749947
58.6	-0.009262562283577126
58.7	-0.008139279554682298
58.800000000000004	-0.006694906072947396
58.900000000000006	-0.005330683374935767
59.	-0.00440960754143648
59.1	-0.00416803061329502
59.2	-0.004658568096958202
59.300000000000004	-0.005737685006905834
59.400000000000006	-0.00710336780810639
59.5	-0.008366600548908407
59.6	-0.009149308793482972
59.7	-0.009176476644917358
59.800000000000004	-0.008343316612381827
59.900000000000006	-0.006741339265368926
60.	-0.004636564451279943

==> temp_b3_h1v5_l20.dat <==
0.	0.00002020338348577555
1.	0.000020205289231950585
2.	0.0000202229060819442
3.	0.000020366278383003045
4.	0.000021534017922131753
5.	0.00003127169980808444
6.	0.00012055630784926269
7.	0.0006799276862785878
8.	-0.001571996491361017
9.	-0.014035934665817068
10.	0.032537234987930194
11.	-0.002682440077484306
12.	-0.030419021653341396
13.	-0.011325465732492938
14.	0.03880513631256797
15.	0.008002212919198523
16.	-0.014920464742679954
17.	-0.01139669992879238
18.	-0.011202612288339702
19.	0.0051798236178819705
20.	0.02524125651724552

==> temp_b3_h1v5_l20_th.dat <==
0.	9.454274302644053e-6
0.1	9.460247966606549e-6
0.2	9.478193696183484e-6
0.30000000000000004	9.508185907291683e-6
0.4	9.550349305360505e-6
0.5	9.604859913726041e-6
0.6000000000000001	9.671946534083864e-6
0.7000000000000001	9.751892660000766e-6
0.8	9.84503887130845e-6
0.9	9.951785744762956e-6
1.	0.000010072597324689102
1.1	0.000010208005205940735
1.2000000000000002	0.000010358613292622165
1.3	0.000010525103307536742
1.4000000000000001	0.000010708241140937542
1.5	0.000010908884143069668
1.6	0.000011127989483618066
1.7000000000000002	0.000011366623722570877
1.8	0.000011625973761992716
1.9000000000000001	0.000011907359379281755
2.	0.000012212247576432385
2.1	0.000012542269023411564
2.2	0.000012899236922925197
2.3000000000000003	0.00001328516868497483
2.4000000000000004	0.0000137023108711241
2.5	0.000014153167956695249
2.6	0.000014640535563361802
2.7	0.00001516753894410103
2.8000000000000003	0.00001573767765818189
2.9000000000000004	0.000016354877565811167
3.	0.000017023551507921037
3.1	0.000017748670328799247
3.2	0.000018535846262715975
3.3000000000000003	0.00001939143116055313
3.4000000000000004	0.000020322632607679317
3.5	0.000021337651714360225
3.6	0.000022445847297872817
3.7	0.000023657932392661445
3.8000000000000003	0.000024986210600805425
3.9000000000000004	0.00002644486194871869
4.	0.00002805029062141749
4.1000000000000005	0.000029821550842294793
4.2	0.000031780872155773014
4.3	0.00003395431229139994
4.4	0.00003637257500797754
4.5	0.00003907204259714774
4.6000000000000005	0.00004209608876982356
4.7	0.000045496758073065
4.800000000000001	0.000049336923024484444
4.9	0.00005369305921089568
5.	0.000058658809556499575
5.1000000000000005	0.00006434953718793678
5.2	0.0000709080833680157
5.300000000000001	0.00007851193903660516
5.4	0.00008738198478551437
5.5	0.00009779282535933497
5.6000000000000005	0.00011008450264997986
5.7	0.000124674968923389
5.800000000000001	0.00014207208785575506
5.9	0.00016288305465340667
6.	0.00018781795082606898
6.1000000000000005	0.0002176826663721421
6.2	0.00025335467600260764
6.300000000000001	0.00029573326802180826
6.4	0.0003456540212147857
6.5	0.00040375596252419744
6.6000000000000005	0.0004702894154050437
6.7	0.000544853701789867
6.800000000000001	0.000626057327867683
6.9	0.0007110998312409862
7.	0.0007952847672997068
7.1000000000000005	0.0008714877774994315
7.2	0.0009296222539999226
7.300000000000001	0.0009561670377719326
7.4	0.0009338441891371654
7.5	0.0008415574041231171
7.6000000000000005	0.0006547192505842436
7.7	0.00034610320899850796
7.800000000000001	-0.0001126509608494468
7.9	-0.000748778233863871
8.	-0.001585329016264958
8.1	-0.002637344400016657
8.200000000000001	-0.0039074098012816805
8.3	-0.00538086217158855
8.4	-0.007021069540259919
8.5	-0.008765341653732373
8.6	-0.010522146053454926
8.700000000000001	-0.012170370580729915
8.8	-0.013561365450016084
8.9	-0.01452439265850526
9.	-0.014875891458963862
9.1	-0.014432631308981213
9.200000000000001	-0.013028379282526755
9.3	-0.010533187305343313
9.4	-0.00687385531244935
9.5	-0.002053616747118811
9.600000000000001	0.003831297707631465
9.700000000000001	0.01058075045427118
9.8	0.01788788423629949
9.9	0.02534642819159555
10.	0.032469372524062214
10.100000000000001	0.038717992306516076
10.200000000000001	0.043544387241515436
10.3	0.04643936748767388
10.4	0.0469843428966043
10.5	0.04490084679208278
10.600000000000001	0.04009422708311631
10.700000000000001	0.03268259574630467
10.8	0.023007829564181854
10.9	0.01162420107265943
11.	-0.0007365784387863597
11.100000000000001	-0.01322262824413118
11.200000000000001	-0.0249372229834332
11.3	-0.035025146848256104
11.4	-0.042760851568936754
11.5	-0.04762805667222716
11.600000000000001	-0.0493802816768984
11.700000000000001	-0.04807360090816995
11.8	-0.044065367661134315
11.9	-0.03797687389761684
12.	-0.030622516612862687
12.100000000000001	-0.02291257974895416
12.200000000000001	-0.015741118320277366
12.3	-0.009873018685201499
12.4	-0.005845516636253423
12.5	-0.003898262648851055
12.600000000000001	-0.003942865807376099
12.700000000000001	-0.005577759850327686
12.8	-0.008147990704870035
12.9	-0.010842889043868986
13.	-0.012818686259748555
13.100000000000001	-0.013328735440142844
13.200000000000001	-0.011842118589423155
13.3	-0.008132283497676382
13.4	-0.0023212685565120942
13.5	0.005128712778723042
13.600000000000001	0.013476597755707441
13.700000000000001	0.02180870840227536
13.8	0.029174428591018518
13.9	0.03473066834167016
14.	0.037872314353523645
14.100000000000001	0.0383273654563358
14.200000000000001	0.03620060489096773
14.3	0.03195757455070026
14.4	0.02635019902835878
14.5	0.020295200303764752
14.600000000000001	0.014724620799504963
14.700000000000001	0.01043286895512262
14.8	0.007945997274936258
14.9	0.0074356766054343906
15.	0.008693196212463327
15.100000000000001	0.011168792003785953
15.200000000000001	0.014070462996180321
15.3	0.016505853103514493
15.4	0.017643049786488913
15.5	0.01686215685249342
15.600000000000001	0.013870854981797938
15.700000000000001	0.008762857568951739
15.8	0.002008133967607047
15.9	-0.005624210563260612
16.	-0.013197385141759577
16.1	-0.019769608639090906
16.2	-0.02455897517866002
16.3	-0.027080501614841917
16.400000000000002	-0.027230204224442427
16.5	-0.025300246975891793
16.6	-0.021921826484323607
16.7	-0.017945813598685356
16.8	-0.014282897099536531
16.900000000000002	-0.011732492268669119
17.	-0.010832724681464232
17.1	-0.011759460450606886
17.2	-0.014293931620874289
17.3	-0.017865432012525672
17.400000000000002	-0.021661480456122536
17.5	-0.024784773862484965
17.6	-0.026427259107849252
17.7	-0.026027965702868142
17.8	-0.02338414626727096
17.900000000000002	-0.01869401512997497
18.	-0.012522411777421886
18.1	-0.005695639182080962
18.2	0.0008544524134186161
18.3	0.006266977868543282
18.400000000000002	0.009914785253739863
18.5	0.01152153898968212
18.6	0.011209996190119642
18.7	0.009471830318520684
18.8	0.007064712975459732
18.900000000000002	0.004856851127849587
19.	0.0036499179078090345
19.1	0.004015466179977535
19.200000000000003	0.006177634630675044
19.3	0.009965766036951845
19.400000000000002	0.014846618231114724
19.5	0.02002995823505454
19.6	0.024626265673635045
19.700000000000003	0.027825276916589325
19.8	0.029058240354453056
19.900000000000002	0.028112638008979965
20.	0.02517426025142803

==> temp_b3_h1v5_th.dat <==
0.	0.2491101541215835
0.1	0.23818223225485213
0.2	0.2076677122036576
0.30000000000000004	0.16242347763659154
0.4	0.10944122547615628
0.5	0.05650736452902476
0.6000000000000001	0.010745780400165042
0.7000000000000001	-0.022657948120287208
0.8	-0.04129619809451553
0.9	-0.045785673948346754
1.	-0.039392509771712804
1.1	-0.027140211986698123
1.2000000000000002	-0.014610763523698124
1.3	-0.006706930367515095
1.4000000000000001	-0.0066416040234940805
1.5	-0.015359959355121638
1.6	-0.03149717471136415
1.7000000000000002	-0.05185251420798912
1.8	-0.07224737171232488
1.9000000000000001	-0.08855538084896368
2.	-0.09766360166245477
2.1	-0.09814996988687118
2.2	-0.09053587607209015
2.3000000000000003	-0.07707562712967918
2.4000000000000004	-0.06115223754306933
2.5	-0.04643674694292116
2.6	-0.03601662630008066
2.7	-0.03169800942091119
2.8000000000000003	-0.033638285888581525
2.9000000000000004	-0.040382717021894804
3.	-0.04928153788443978
3.1	-0.05717555928039046
3.2	-0.0611789469536528
3.3000000000000003	-0.05937061626572742
3.4000000000000004	-0.05123331587818035
3.5	-0.037744172742361526
3.6	-0.021105942034393112
3.7	-0.004193719659667766
3.8000000000000003	0.010142752791085143
3.9000000000000004	0.01975073282143572
4.	0.023660570422764107
4.1000000000000005	0.022275308585821833
4.2	0.01722651909304743
4.3	0.01093974412847261
4.4	0.006021177416722632
4.5	0.004617153941028711
4.6000000000000005	0.00790078806143815
4.7	0.015805920941459703
4.800000000000001	0.02706642378311932
4.9	0.03954432795287236
5.	0.05076132437526101
5.1000000000000005	0.058501258899621475
5.2	0.06133710285260586
5.300000000000001	0.058957189746211856
5.4	0.05221642827209516
5.5	0.042905904869468686
5.6000000000000005	0.03330218856049623
5.7	0.02560944027114251
5.800000000000001	0.02143098571038211
5.9	0.021397222406903525
6.	0.02503658993431598
6.1000000000000005	0.030916066541524543
6.2	0.03701214244597552
6.300000000000001	0.04121832764083402
6.4	0.041864007466068456
6.5	0.0381189671219607
6.6000000000000005	0.030187743062409986
6.7	0.01925040389142953
6.800000000000001	0.0071683801520867245
6.9	-0.003969571520060405
7.	-0.01234880139992989
7.1000000000000005	-0.016855535759085945
7.2	-0.017326980380113405
7.300000000000001	-0.014567144811432873
7.4	-0.010128379239360491
7.5	-0.005915311622105953
7.6000000000000005	-0.003709970702663797
7.7	-0.004734429380152149
7.800000000000001	-0.00935643413590185
7.9	-0.017007257155789702
8.	-0.026328560527519876
8.1	-0.03550932501573764
8.200000000000001	-0.042728405087861826
8.3	-0.04659388917562134
8.4	-0.046472770012490124
8.5	-0.04263252283320808
8.6	-0.036162884969089114
8.700000000000001	-0.028699860992504017
8.8	-0.02202163080463683
8.9	-0.017616151562874875
9.	-0.016325757935897887
9.1	-0.018153971463853828
9.200000000000001	-0.022279238236687038
9.3	-0.027269508110432192
9.4	-0.03144290020584908
9.5	-0.03328494209824994
9.600000000000001	-0.03182027532827643
9.700000000000001	-0.026849061879062552
9.8	-0.01899229837073873
9.9	-0.009537336245641683
10.	-0.0001235296893213595
10.100000000000001	0.007653728914257701
10.200000000000001	0.012623452620127098
10.3	0.014311786661628304
10.4	0.01304208796608193
10.5	0.009840137811160202
10.600000000000001	0.006169873032079723
10.700000000000001	0.003565904976814064
10.8	0.0032534081228575117
10.9	0.005847987893137336
11.	0.011207641192367045
11.100000000000001	0.01847113649561447
11.200000000000001	0.026271435822205837
11.3	0.033070349891342575
11.4	0.03753173266159523
11.5	0.03884205182425123
11.600000000000001	0.03690095316139503
11.700000000000001	0.03233687921692673
11.8	0.02634582156614561
11.9	0.020394312839174613
12.	0.015860341414730035
12.100000000000001	0.013700189801794688
12.200000000000001	0.014221967585179511
12.3	0.01701981311932098
12.4	0.021083091926049246
12.5	0.025052195467169892
12.600000000000001	0.027557161734821353
12.700000000000001	0.02755582859536488
12.8	0.024589177077897477
12.9	0.01889249018723693
13.	0.011336644596477721
13.100000000000001	0.0032154410856465353
13.200000000000001	-0.004067809120377955
13.3	-0.009337225357418266
13.4	-0.011922630461932789
13.5	-0.011812030393425007
13.600000000000001	-0.009642435637634287
13.700000000000001	-0.006532849928167744
13.8	-0.0038016350686831614
13.9	-0.0026382091809789587
14.	-0.003809496755274457
14.100000000000001	-0.007472337712344714
14.200000000000001	-0.013136603194733752
14.3	-0.019786656499997602
14.4	-0.026130167990070584
14.5	-0.03091255923798072
14.600000000000001	-0.033219923450667724
14.700000000000001	-0.03269676398960096
14.8	-0.029626290291342384
14.9	-0.024854942084188755
15.	-0.01958090673541716
15.100000000000001	-0.015059339836800372
15.200000000000001	-0.01229681984318547
15.3	-0.011809552495484522
15.4	-0.013503661638399053
15.5	-0.016705656567116683
15.600000000000001	-0.020334338485999703
15.700000000000001	-0.0231710244751939
15.8	-0.024161379112852023
15.9	-0.022675004580843726
16.	-0.018659849635890586
16.1	-0.012654647703074449
16.2	-0.005657488205218871
16.3	0.0011163085611475857
16.400000000000002	0.006527146741117565
16.5	0.009783182082407476
16.6	0.01062534969863082
16.7	0.009381058562249106
16.8	0.006874580717641129
16.900000000000002	0.0042171798849711065
17.	0.0025291435523872854
17.1	0.0026620579259674423
17.2	0.004989058806385804
17.3	0.00931368477519262
17.400000000000002	0.014918650647774109
17.5	0.02074158629047487
17.6	0.025633938522411696
17.7	0.028639301655086654
17.8	0.02922319727267993
17.900000000000002	0.027398678980384582
18.	0.023717954195379608
18.1	0.019133097966106693
18.2	0.014760815736376514
18.3	0.011609330852795374
18.400000000000002	0.010334260742570826
18.5	0.01108276969761148
18.6	0.013463315847770321
18.7	0.01664740802261278
18.8	0.01957755339507101
18.900000000000002	0.021229875900568622
19.	0.020866934450862473
19.1	0.018219131540826074
19.200000000000003	0.013550963101600207
19.3	0.0075967558139792115
19.400000000000002	0.001382469813637717
19.5	-0.004022196946843516
19.6	-0.0077604929090084205
19.700000000000003	-0.009391472575064603
19.8	-0.008989992832306743
19.900000000000002	-0.007120240275702486
20.	-0.0046901906048008625
20.1	-0.0027233823686108
20.200000000000003	-0.002104291596545187
20.3	-0.0033596324999091783
20.400000000000002	-0.006528707832092475
20.5	-0.011153841184239467
20.6	-0.016392419050629804
20.700000000000003	-0.0212223986590456
20.8	-0.024690534502038744
20.900000000000002	-0.026142504802107672
21.	-0.02537894828295045
21.1	-0.02269987161539255
21.200000000000003	-0.01882736641815104
21.3	-0.014726319332196936
21.400000000000002	-0.011367540574545469
21.5	-0.009491475868372058
21.6	-0.009430127581736936
21.700000000000003	-0.01103022104072172
21.8	-0.013695663868512524
21.900000000000002	-0.016538123598273256
22.	-0.018598246915377818
22.1	-0.01908305798437336
22.200000000000003	-0.01756148433796327
22.3	-0.014070553511731736
22.400000000000002	-0.009106904486580782
22.5	-0.0035063990055903232
22.6	0.0017581043409107499
22.700000000000003	0.005810983379283806
22.8	0.008082779432880013
22.900000000000002	0.008443050007748434
23.	0.007225265826017408
23.1	0.005138412924639238
23.200000000000003	0.0030876339913129673
23.3	0.001948290405403139
23.400000000000002	0.002348905516422215
23.5	0.004515927902633148
23.6	0.008217832382770027
23.700000000000003	0.012821600062059126
23.8	0.017447114918124403
23.900000000000002	0.021181212030417368
24.	0.023298794961217565
24.1	0.0234370404510155
24.200000000000003	0.021680488163817974
24.3	0.018536815822299237
24.400000000000002	0.014809894323452399
24.5	0.011401736705130398
24.6	0.00909210616327753
24.700000000000003	0.008349695756972064
24.8	0.009220753965764862
24.900000000000002	0.011321847997701402
25.	0.013937879018125394
25.1	0.01620076992576121
25.200000000000003	0.017304706618869597
25.3	0.016705158088671176
25.400000000000002	0.014253175243301164
25.5	0.010232552117001033
25.6	0.005291330564498577
25.700000000000003	0.00028496274907839863
25.8	-0.003930100313515522
25.900000000000002	-0.0067017599662105125
26.	-0.0077364870759557185
26.1	-0.00716510747354352
26.200000000000003	-0.0055046598637526695
26.3	-0.0035262846155476976
26.400000000000002	-0.0020619755011758783
26.5	-0.0017977530391455048
26.6	-0.003103851762097059
26.700000000000003	-0.005943182639857262
26.8	-0.009879985337742996
26.900000000000002	-0.014186002548513894
27.	-0.018017719749900494
27.1	-0.020621019232483984
27.200000000000003	-0.02151315516615798
27.3	-0.020597776969046275
27.400000000000002	-0.01818532030215435
27.5	-0.01491433757002922
27.6	-0.011593539960864164
27.700000000000003	-0.009003559330660027
27.8	-0.007707044267509559
27.900000000000002	-0.007913390865054819
28.	-0.009430807477307526
28.1	-0.011716907503282093
28.200000000000003	-0.01401490837714331
28.3	-0.015541689011839145
28.400000000000002	-0.015681486419423196
28.5	-0.014137892177614984
28.6	-0.011007250673952725
28.700000000000003	-0.006755950635001089
28.8	-0.0021076569522640058
28.900000000000002	0.0021315212848380984
29.	0.005266936706022429
29.1	0.0068809759493286375
29.200000000000003	0.006930069067138573
29.3	0.005749865114280434
29.400000000000002	0.003967848179145155
29.5	0.002345266469420085
29.6	0.0015873822113833963
29.700000000000003	0.002168569354402404
29.8	0.0042149064411872795
29.900000000000002	0.007472642579581244
30.	0.011369794847120166
30.1	0.015155358154330202
30.200000000000003	0.018081742594720313
30.3	0.01958568282152469
30.400000000000002	0.019423474788685106
30.5	0.017727779173961705
30.6	0.014972551250910038
30.700000000000003	0.011855155073188925
30.8	0.009124886527712785
30.900000000000002	0.007400054553890268
31.	0.007018336026407453
31.1	0.007956756044501256
31.200000000000003	0.009840451395602143
31.3	0.012037594950683057
31.400000000000002	0.013816833980865618
31.5	0.014528454606966107
31.6	0.013764893175559768
31.700000000000003	0.011461488228988825
31.8	0.007913159735800443
31.900000000000002	0.003703354155121619
32.	-0.00043696768171550086
32.1	-0.003805535953689427
32.2	-0.005896995120553175
32.300000000000004	-0.006522142791173969
32.4	-0.005849354169070068
32.5	-0.004358510048263856
32.6	-0.0027191591899759014
32.7	-0.0016230841157573277
32.800000000000004	-0.0016124165684397406
32.9	-0.002945323339890491
33.	-0.0055318931055919176
33.1	-0.008955545433946121
33.2	-0.012574320851498741
33.300000000000004	-0.01567693241633656
33.4	-0.017655212941152364
33.5	-0.01815078039910762
33.6	-0.01714025000566095
33.7	-0.014938504346046206
33.800000000000004	-0.012119641851454999
33.9	-0.009375324252837618
34.	-0.007345427637011348
34.1	-0.006462486693137131
34.2	-0.006847842970380312
34.300000000000004	-0.008284590187343814
34.4	-0.010273528749874658
34.5	-0.01215803809344198
34.6	-0.013287013960958292
34.7	-0.013175873411497398
34.800000000000004	-0.011626298280455524
34.9	-0.008775656302314847
35.	-0.005064353360144351
35.1	-0.0011294677796090586
35.2	0.0023490228875552993
35.300000000000004	0.004811665420781674
35.4	0.005952676844636906
35.5	0.005790474400524824
35.6	0.00465870037562183
35.7	0.003120350205721132
35.800000000000004	0.0018263775482321488
35.9	0.0013536042391162182
36.	0.0020616466393628763
36.1	0.004003731937214072
36.2	0.006912947045609029
36.300000000000004	0.01026693529731181
36.4	0.013414881660899708
36.5	0.015735491185982973
36.6	0.01678724460111233
36.7	0.016414284503647403
36.800000000000004	0.014782294468342304
36.9	0.012335950426470468
37.	0.009688714676202964
37.1	0.007472211933322479
37.2	0.006182165098213259
37.300000000000004	0.006058529848161106
37.4	0.007028933450459248
37.5	0.008728922054690995
37.6	0.010593695673573137
37.7	0.011998573691085089
37.800000000000004	0.012413637684499457
37.9	0.011534696760803162
38.	0.009358679753286213
38.1	0.0061852796004955735
38.2	0.0025447706667788925
38.300000000000004	-0.0009300500954825999
38.400000000000006	-0.003656285389788171
38.5	-0.005240408071213684
38.6	-0.00557080259107216
38.7	-0.004841020359055224
38.800000000000004	-0.0034984181445106384
38.900000000000006	-0.002131097316516951
39.	-0.0013210704543096272
39.1	-0.0014997001514635028
39.2	-0.002840731909728801
39.300000000000004	-0.005216896345908539
39.400000000000006	-0.008230408107788386
39.5	-0.011309590679907491
39.6	-0.013847739124128091
39.7	-0.015350123984524545
39.800000000000004	-0.01555320530995525
39.900000000000006	-0.01448707561143213
40.	-0.012466146954072877
40.1	-0.010010689643470258
40.2	-0.007718705008056685
40.300000000000004	-0.006119654361439803
40.400000000000006	-0.0055458518628069735
40.5	-0.006052849255697837
40.6	-0.007408029343328783
40.7	-0.009149875253050587
40.800000000000004	-0.010703106126139153
40.900000000000006	-0.011521288915639357
41.	-0.011221950890822271
41.1	-0.009681205062168187
41.2	-0.007064936967621542
41.300000000000004	-0.0037891985590394455
41.400000000000006	-0.00041977868861769546
41.5	0.002464269148395691
41.6	0.004409668971104078
41.7	0.005196583988609202
41.800000000000004	0.004888764428027071
41.900000000000006	0.003814213344014486
42.	0.002481427390943307
42.1	0.0014519834293385788
42.2	0.001200812091348104
42.300000000000004	0.0019983670467291176
42.400000000000006	0.003843397440152723
42.5	0.006462541644322478
42.6	0.009376564671757908
42.7	0.012016781441414694
42.800000000000004	0.013863019722813175
42.900000000000006	0.014569339117846032
43.	0.01404685975348392
43.1	0.012483663744603727
43.2	0.010297189648374306
43.300000000000004	0.00803104817432688
43.400000000000006	0.006221709397791751
43.5	0.0052677577645790525
43.6	0.005333638752169679
43.7	0.00631125387536353
43.800000000000004	0.00784852550383761
43.900000000000006	0.009437651644923549
44.	0.010541219248656992
44.1	0.010725189244680819
44.2	0.009766220426372364
44.300000000000004	0.00770720716397834
44.400000000000006	0.004847668061122258
44.5	0.0016715941351556612
44.6	-0.0012693693912734349
44.7	-0.003488700004781733
44.800000000000004	-0.0046812514562883855
44.900000000000006	-0.004794678335673259
45.	-0.004038798921793758
45.1	-0.0028308983837233427
45.2	-0.0016906317582762022
45.300000000000004	-0.0011104394060955456
45.400000000000006	-0.001433258171124126
45.5	-0.002767392455867893
45.6	-0.00495920292309439
45.7	-0.007630056631766577
45.800000000000004	-0.01026825469388747
45.900000000000006	-0.012353260511709745
46.	-0.013481755151610427
46.1	-0.013464727280726977
46.2	-0.012372009612375707
46.300000000000004	-0.010513610153242266
46.400000000000006	-0.008362670284161537
46.5	-0.006439119574385672
46.6	-0.005182616330916629
46.7	-0.00484585770455764
46.800000000000004	-0.005434233854410349
46.900000000000006	-0.00670636739466298
47.	-0.008235141782528738
47.1	-0.009514044342913456
47.2	-0.010082640792240206
47.300000000000004	-0.009640432058359448
47.400000000000006	-0.008121309426407366
47.5	-0.005710564711754322
47.6	-0.0028005203745923146
47.7	0.0001041445675327591
47.800000000000004	0.002508054208598839
47.900000000000006	0.0040439671687385265
48.	0.004559781134450826
48.1	0.004152608028945047
48.2	0.0031418359398768863
48.300000000000004	0.0019880333487468037
48.400000000000006	0.0011777537295165176
48.5	0.00110254598205586
48.6	0.001961774045639695
48.7	0.003712909011251577
48.800000000000004	0.006081260149848075
48.900000000000006	0.008626538841279558
49.	0.010849773410315454
49.1	0.012314300505964191
49.2	0.012751225500494127
49.300000000000004	0.012123658279097683
49.400000000000006	0.01063420586514992
49.5	0.008674128102525026
49.6	0.006726819818048375
49.7	0.005249387988664939
49.800000000000004	0.004561345221251859
49.900000000000006	0.004767581880688281
50.	0.005734291630093474
50.1	0.007123509592679336
50.2	0.00847757711178508
50.300000000000004	0.009332682339406241
50.400000000000006	0.009333604825520224
50.5	0.00832160943463322
50.6	0.006374107282675119
50.7	0.0037865710807037023
50.800000000000004	0.001001338329750414
50.900000000000006	-0.0014991070815096317
51.	-0.00330817702548682
51.1	-0.004192175084171601
51.2	-0.004144644236129625
51.300000000000004	-0.0033849792859390266
51.400000000000006	-0.002301887146606236
51.5	-0.0013557506735596364
51.6	-0.0009639359665561174
51.7	-0.0013971535159618183
51.800000000000004	-0.0027121694425346725
51.900000000000006	-0.004737179461228911
52.	-0.007113224661945329
52.1	-0.009381320503292755
52.2	-0.011093840796462215
52.300000000000004	-0.011922855913324324
52.400000000000006	-0.01173897544721372
52.5	-0.010641555568395748
52.6	-0.008933088672104319
52.7	-0.00704425767389096
52.800000000000004	-0.005428164025542689
52.900000000000006	-0.004449695238627921
53.	-0.004297080624993376
53.1	-0.00493715372845082
53.2	-0.006125073881850741
53.300000000000004	-0.007465908642737787
53.400000000000006	-0.0085128157429339
53.5	-0.008877678946706276
53.6	-0.008327102698101796
53.7	-0.006840352987021513
53.800000000000004	-0.004615220656593987
53.900000000000006	-0.0020205620167011384
54.	0.0004926954323875064
54.1	0.002500192520176621
54.2	0.00370581953516343
54.300000000000004	0.004011639907758755
54.400000000000006	0.0035391141311758084
54.5	0.002596647173757112
54.6	0.0016016173640971785
54.7	0.0009761347465866996
54.800000000000004	0.0010421204596868143
54.900000000000006	0.0019413642831586904
55.	0.00360001352708231
55.1	0.005746013143077405
55.2	0.007975044144213982
55.300000000000004	0.009848672834614892
55.400000000000006	0.011000614257320244
55.5	0.011225122188204302
55.6	0.010525984127652654
55.7	0.009114307248396876
55.800000000000004	0.007355837956495352
55.900000000000006	0.005680884483427785
56.	0.004478997680765115
56.1	0.0040042023820988076
56.2	0.0043138925900101065
56.300000000000004	0.0052561872782826615
56.400000000000006	0.006508643550392887
56.5	0.007658661779447218
56.6	0.008305765246175255
56.7	0.008160666111086151
56.800000000000004	0.007116909502655861
56.900000000000006	0.005277679536151892
57.	0.00293137297521884
57.1	0.00048208866461543596
57.2	-0.0016478267369700078
57.300000000000004	-0.0031192738875390723
57.400000000000006	-0.003757137951550656
57.5	-0.0035906360021485313
57.6	-0.0028435870438505515
57.7	-0.0018771905510488872
57.800000000000004	-0.001099494232316245
57.900000000000006	-0.0008638172252534403
58.	-0.0013810087007214698
58.1	-0.002666945969798706
58.2	-0.004537983061500033
58.300000000000004	-0.006655294334442324
58.400000000000006	-0.008607104815643042
58.5	-0.010008581092369316
58.6	-0.010594915847792716
58.7	-0.010284893017900297
58.800000000000004	-0.009199517900288475
58.900000000000006	-0.007631333340289473
59.	-0.005972108373703348
59.1	-0.004616727325435258
59.2	-0.003866854404936546
59.300000000000004	-0.0038579134811074813
59.400000000000006	-0.004527135315375272
59.5	-0.005630320873836227
59.6	-0.0068030345462321085
59.7	-0.00765109843476806
59.800000000000004	-0.007848153792962335
59.900000000000006	-0.0072164104446800666
60.	-0.005770901252002034

==> temp_h0v5_b0v1_t_log.dat <==
1.	1.246432924433575
0.5	1.0122902415194852
0.3333333333333333	0.7610126770633483
0.25	0.5569243677353024
0.2	0.46896581219579914
0.16666666666666666	0.4316707958587622
0.14285714285714285	0.3822056943713228
0.125	0.3354559094978078
0.1111111111111111	0.3090408866361851
0.1	0.2909572394469615
0.09090909090909091	0.2661505579683787
0.08333333333333333	0.24543862265529492
0.07692307692307693	0.23567558965187851
0.07142857142857142	0.22169768078854424
0.06666666666666667	0.20610502075504833
0.0625	0.19883291758838828
0.058823529411764705	0.19031514143767247
0.05555555555555555	0.1789709347043309
0.05263157894736842	0.17261408450842763
0.05	0.16688733216462293
0.047619047619047616	0.1588342062355268
0.045454545454545456	0.15302768772883302
0.043478260869565216	0.14874045766543187
0.041666666666666664	0.14310899671936084
0.04	0.13783158666645967
0.038461538461538464	0.13430709936547003
0.037037037037037035	0.1303718513317551
0.03571428571428571	0.1256769608994439
0.034482758620689655	0.12259012559901206
0.03333333333333333	0.11977719726879332

==> temp_h0v5_b0v25.dat <==
0	0.2499999999999799
1	0.06063029297160405
2	0.01477683064802375
3	0.0036014312990850375
4	0.0008777462372199174
5	0.00021392562927923046
6	0.00005213827518926681
7	0.000012707218620184461
8	3.097022378952874e-6
9	7.548109387603884e-7
10	1.8396365397429624e-7
11	4.483589763438463e-8
12	1.092747221123315e-8
13	2.6632599151019764e-9
14	6.490937005630278e-10
15	1.5819809013814265e-10
16	3.8556275775974464e-11
17	9.396993354438558e-12
18	2.29024931288585e-12
19	5.581829971920307e-13
20	1.3604119717502905e-13


==> temp_h0v5_b0v25_t.dat <==
0	0.2499999999999799
1	0.183131855174449
2	0.09528561653831637
3	0.03539741761466634
4	0.013982962468142623
5	0.0066133405106652355
6	0.0027418729203827134
7	0.0010433702172203225
8	0.000450162349661098
9	0.0001896379310891968
10	0.00007353962892063892
11	0.000030169142082290173
12	0.000012631085342417027
13	5.009377119018302e-6
14	1.9998182437741594e-6
15	8.271597248813693e-7
16	3.338352305563446e-7
17	1.3145885153673505e-7
18	5.370026444666513e-8
19	2.1913004051273975e-8
20	8.584250164018945e-9
21	3.4696513872250527e-9
22	1.422684335326597e-9
23	5.575208464821862e-10
24	2.2352080901649392e-10
25	9.162391023120591e-11
26	3.604638305900518e-11
27	1.4368555667554824e-11
28	5.866202559294817e-12
29	2.321620865034164e-12
30	9.21876892171063e-13

==> temp_h0v5_b0v25_t_log.dat <==
1.	0.6860855639937367
0.5	0.47908878591049553
0.3333333333333333	0.2977857066030678
0.25	0.22249435582253008
0.2	0.21332925001678782
0.16666666666666666	0.18526968939319488
0.14285714285714285	0.15297893134094043
0.125	0.14445862727178527
0.1111111111111111	0.13517743355794276
0.1	0.1194724253902606
0.09090909090909091	0.1117399082650189
0.08333333333333333	0.10699164924112847
0.07692307692307693	0.09880538881838552
0.07142857142857142	0.0922595945287712
0.06666666666666667	0.08894934069700922
0.0625	0.08451933726340655
0.058823529411764705	0.07916325197059537
0.05555555555555555	0.07643993740085786
0.05263157894736842	0.07394740791366616
0.05	0.06966345978509558
0.047619047619047616	0.06727684391175948
0.045454545454545456	0.0657602096533687
0.043478260869565216	0.0624062310870962
0.041666666666666664	0.060281978532763514
0.04	0.0592149914585246
0.038461538461538464	0.05665033068676795
0.037037037037037035	0.05476162242386018
0.03571428571428571	0.05386245257048683
0.034482758620689655	0.051952631436866126
0.03333333333333333	0.05028122281839331

==> temp_h0v5_b0v25_t_th.dat <==
0.	0.2326512147755249
0.1	0.2120873980607996
0.2	0.19334119729226582
0.30000000000000004	0.17625195514771133
0.4	0.16067321465084114
0.5	0.1464714640163837
0.6000000000000001	0.13352499243712906
0.7000000000000001	0.12172284700684843
0.8	0.1109638818397914
0.9	0.1011558912375951
1.	0.0922148194747348
1.1	0.08406404043027729
1.2000000000000002	0.07663370089228949
1.3	0.06986012190693745
1.4000000000000001	0.06368525304176204
1.5	0.05805617488609764
1.6	0.05292464552499952
1.7000000000000002	0.04824668709990393
1.8	0.04398220891279282
1.9000000000000001	0.04009466384381871
2.	0.03655073513784425
2.1	0.033320050875618054
2.2	0.030374923682567962
2.3000000000000003	0.02769011344448359
2.4000000000000004	0.025242610996530707
2.5	0.02301144093178547
2.6	0.020977481839332266
2.7	0.01912330243134281
2.8000000000000003	0.017433012154724994
2.9000000000000004	0.015892125007063912
3.	0.014487435389740915
3.1	0.013206904934275619
3.2	0.012039559331978703
3.3000000000000003	0.010975394282732137
3.4000000000000004	0.010005289756866195
3.5	0.0091209318353465
3.6	0.00831474145843169
3.7	0.007579809472168514
3.8000000000000003	0.006909837416064689
3.9000000000000004	0.0062990835444822636
4.	0.005742313619148084
4.1000000000000005	0.005234756051066758
4.2	0.004772061007396777
4.3	0.004350263132830431
4.4	0.003965747565995044
4.5	0.003615218959631763
4.6000000000000005	0.003295673239050858
4.7	0.003004371856830026
4.800000000000001	0.002738818323115009
4.9	0.0024967368103844204
5.	0.0022760526493187196
5.1000000000000005	0.0020748745486205804
5.2	0.0018914783864081898
5.300000000000001	0.0017242924342716745
5.4	0.0015718838873609608
5.5	0.0014329465850661562
5.6000000000000005	0.0013062898170551952
5.7	0.0011908281187350156
5.800000000000001	0.0010855719686820894
5.9	0.0009896193083181162
6.	0.0009021478111533922
6.1000000000000005	0.0008224078353443316
6.2	0.0007497159991676221
6.300000000000001	0.000683449324352039
6.4	0.0006230398970755103
6.5	0.0005679700008715133
6.6000000000000005	0.00051776767973318
6.7	0.0004720026933903631
6.800000000000001	0.00043028283009585564
6.9	0.00039225054532088976
7.	0.0003575798975531035
7.1000000000000005	0.00032597375493636664
7.2	0.0002971612488130271
7.300000000000001	0.00027089545234509985
7.4	0.0002469512643198959
7.5	0.0002251234800040315
7.6000000000000005	0.00020522503251279155
7.7	0.00018708538962316145
7.800000000000001	0.00017054909229101281
7.9	0.00015547442234734184
8.	0.00014173218795555793
8.1	0.00012920461642103057
8.200000000000001	0.0001177843448641336
8.3	0.00010737350010672707
8.4	0.00009788285988658603
8.5	0.00008923108821127795
8.6	0.00008134403829837443
8.700000000000001	0.00007415411712810536
8.8	0.00006759970616259222
8.9	0.0000616246332671506
9.	0.000056177691307958396
9.1	0.000051212199300414405
9.200000000000001	0.00004668560234716904
9.3	0.00004255910693724812
9.4	0.00003879734848073472
9.5	0.00003536808822974076
9.600000000000001	0.000032241936988242344
9.700000000000001	0.00002939210324293549
9.8	0.000026794163556563378
9.9	0.000024425853255956668
10.	0.000022266875620955256
10.100000000000001	0.000020298727938938102
10.200000000000001	0.000018504542934225662
10.3	0.000016868944213383653
10.4	0.0000153779144875787
10.5	0.00001401867544263147
10.600000000000001	0.000012779578227241298
10.700000000000001	0.000011650003620850182
10.8	0.000010620271025573591
10.9	9.681555502246877e-6
11.	8.825812139575259e-6
11.100000000000001	8.045707108222038e-6
11.200000000000001	7.334554808959499e-6
11.3	6.68626057623402e-6
11.4	6.0952684461081034e-6
11.5	5.55651354094352e-6
11.600000000000001	5.0653786627564315e-6
11.700000000000001	4.617654723244212e-6
11.8	4.2095046713637666e-6
11.9	3.837430609316742e-6
12.	3.4982438151209542e-6
12.100000000000001	3.1890374148578926e-6
12.200000000000001	2.9071614703939314e-6
12.3	2.6502002690738643e-6
12.4	2.4159516207565343e-6
12.5	2.2024079847655683e-6
12.600000000000001	2.007739265010699e-6
12.700000000000001	1.830277125831787e-6
12.8	1.6685006941502513e-6
12.9	1.5210235253935728e-6
13.	1.3865817214891396e-6
13.100000000000001	1.2640230990972355e-6
13.200000000000001	1.1522973152534063e-6
13.3	1.0504468657958186e-6
13.4	9.575988794329497e-7
13.5	8.729576371257246e-7
13.600000000000001	7.957977526742586e-7
13.700000000000001	7.254579560659601e-7
13.8	6.613354263075253e-7
13.9	6.028806251724257e-7
14.	5.495925875884975e-7
14.100000000000001	5.010146283036238e-7
14.200000000000001	4.567304280351127e-7
14.3	4.1636046556053697e-7
14.4	3.79558765172661e-7
14.5	3.460099316236554e-7
14.600000000000001	3.154264471477686e-7
14.700000000000001	2.8754620739753946e-7
14.8	2.6213027517624106e-7
14.9	2.389608327157511e-7
15.	2.1783931495060138e-7
15.100000000000001	1.985847077901456e-7
15.200000000000001	1.8103199680480292e-7
15.3	1.6503075303142923e-7
15.4	1.5044384377799627e-7
15.5	1.3714625737899836e-7
15.600000000000001	1.2502403182959172e-7
15.700000000000001	1.139732781167419e-7
15.8	1.03899289877177e-7
15.9	9.471573175182692e-8
16.	8.634389948082437e-8
16.1	7.871204539800131e-8
16.2	7.175476354427289e-8
16.3	6.541242913025932e-8
16.400000000000002	5.96306875442656e-8
16.5	5.435998852635398e-8
16.6	4.955516151632055e-8
16.7	4.517502853625658e-8
16.8	4.1182051290045393e-8
16.900000000000002	3.7542009455396014e-8
17.	3.4223707411333465e-8
17.1	3.11987068877639e-8
17.2	2.8441083245886855e-8
17.3	2.5927203300746863e-8
17.400000000000002	2.363552278183613e-8
17.5	2.1546401695959412e-8
17.6	1.964193600999648e-8
17.7	1.790580421106465e-8
17.8	1.6323127429078506e-8
17.900000000000002	1.4880341922944139e-8
18.	1.356508283757421e-8
18.1	1.2366078235508827e-8
18.2	1.1273052494980027e-8
18.3	1.027663824652699e-8
18.400000000000002	9.368296093450212e-9
18.5	8.540241428096925e-9
18.6	7.78537771678409e-9
18.7	7.097235681603541e-9
18.8	6.469917857888274e-9
18.900000000000002	5.898048052190849e-9
19.	5.3767252676228985e-9
19.1	4.901481701688753e-9
19.200000000000003	4.468244456650698e-9
19.3	4.073300634277758e-9
19.400000000000002	3.7132655158362907e-9
19.5	3.3850535546202528e-9
19.6	3.0858519324241055e-9
19.700000000000003	2.813096453333322e-9
19.8	2.5644495682396675e-9
19.900000000000002	2.337780341748332e-9
20.	2.131146189790932e-9

==> temp_h0v5_b0v25_th.dat <==
0.	0.2326512147755249
0.1	0.20202015905401083
0.2	0.1754220140375614
0.30000000000000004	0.1523258032915772
0.4	0.13227045918795574
0.5	0.11485561865249705
0.6000000000000001	0.09973363075199064
0.7000000000000001	0.08660261656914736
0.8	0.07520044282026765
0.9	0.06529948891150485
1.	0.05670210296892728
1.1	0.049236656131505664
1.2000000000000002	0.04275411633922328
1.3	0.03712507321914148
1.4000000000000001	0.032237154677482324
1.5	0.027992783625382805
1.6	0.024307230056033503
1.7000000000000002	0.021106919586989056
1.8	0.01832796470122847
1.9000000000000001	0.015914889366260003
2.	0.013819521570953201
2.1	0.012000031671908558
2.2	0.010420097351957468
2.3000000000000003	0.009048178520932352
2.4000000000000004	0.007856887683614783
2.5	0.00682244320557202
2.6	0.0059241945624760655
2.7	0.0051442100954988265
2.8000000000000003	0.0044669190431807235
2.9000000000000004	0.0038788007036862234
3.	0.0033681145222196995
3.1	0.002924665715360494
3.2	0.0025396017534961763
3.3000000000000003	0.0022052356385508782
3.4000000000000004	0.00191489244911731
3.5	0.0016627760895865315
3.6	0.0014438535832000104
3.7	0.0012537545991763096
3.8000000000000003	0.0010886842081812395
3.9000000000000004	0.0009453471244866297
4.	0.0008208819224705461
4.1000000000000005	0.0007128039142287248
4.2	0.0006189555479680115
4.3	0.0005374633369892661
4.4	0.00046670045943681684
4.5	0.0004052542821965281
4.6000000000000005	0.0003518981606249249
4.7	0.00030556695114982915
4.800000000000001	0.00026533574790270895
4.9	0.0002304014189039997
5.	0.00020006657320988328
5.1000000000000005	0.00017372563895808006
5.2	0.00015085277438991099
5.300000000000001	0.0001309913705174199
5.4	0.00011374493587821992
5.5	0.00009876918141122738
5.6000000000000005	0.00008576514744435243
5.7	0.00007447323558880259
5.800000000000001	0.00006466802639923073
5.9	0.000056153779345131225
6.	0.00004876052525980902
6.1000000000000005	0.00004234067326082159
6.2	0.00003676606440614623
6.300000000000001	0.000031925413268467614
6.4	0.000027722086353960247
6.5	0.000024072173016331225
6.6000000000000005	0.000020902810355953053
6.7	0.00001815072866419314
6.800000000000001	0.000015760988375772893
6.9	0.000013685883315048188
7.	0.000011883988341811739
7.1000000000000005	0.000010319332384854514
7.2	8.960680354628533e-6
7.300000000000001	7.780909599895403e-6
7.4	6.756468460619935e-6
7.5	5.86690610824802e-6
7.6000000000000005	5.094464287610931e-6
7.7	4.423722810436015e-6
7.800000000000001	3.841291723481494e-6
7.9	3.335544006075079e-6
8.	2.896383460920699e-6
8.1	2.515043164598003e-6
8.200000000000001	2.1839104542395134e-6
8.3	1.896374956609926e-6
8.4	1.6466966258053875e-6
8.5	1.4298911552208408e-6
8.6	1.241630476274764e-6
8.700000000000001	1.0781563575558987e-6
8.8	9.362053795794306e-7
8.9	8.129437874302229e-7
9.	7.059109207621489e-7
9.1	6.129700918515707e-7
9.200000000000001	5.322659310878128e-7
9.3	4.621873483924896e-7
9.4	4.0133537116963636e-7
9.5	3.4849521673858027e-7
9.600000000000001	3.0261204173388393e-7
9.700000000000001	2.627698843598275e-7
9.8	2.2817337912546727e-7
9.9	1.9813187903314377e-7
10.	1.7204566825307814e-7
10.100000000000001	1.493939900489052e-7
10.200000000000001	1.2972465095663968e-7
10.3	1.1264499368624585e-7
10.4	9.781405853861628e-8
10.5	8.493577685702429e-8
10.600000000000001	7.375306063451123e-8
10.700000000000001	6.404267028856928e-8
10.8	5.561075814894665e-8
10.9	4.828899869361965e-8
11.	4.193122828116956e-8
11.100000000000001	3.64105272988373e-8
11.200000000000001	3.16166864774322e-8
11.3	2.7454006793364084e-8
11.4	2.3839389037433755e-8
11.5	2.0700674912613798e-8
11.600000000000001	1.7975206544296745e-8
11.700000000000001	1.56085756466445e-8
11.8	1.3553537374752666e-8
11.9	1.1769067179958121e-8
12.	1.0219541840374683e-8
12.100000000000001	8.874028317641123e-9
12.200000000000001	7.705666243390916e-9
12.3	6.6911317080761845e-9
12.4	5.810171647808208e-9
12.5	5.045199534220518e-9
12.600000000000001	4.38094429614675e-9
12.700000000000001	3.8041454645670565e-9
12.8	3.303288455028851e-9
12.9	2.868374703008045e-9
13.	2.4907220634428675e-9
13.100000000000001	2.1627914898340667e-9
13.200000000000001	1.878036532921226e-9
13.3	1.6307726544907958e-9
13.4	1.4160637474385574e-9
13.5	1.2296235966967775e-9
13.600000000000001	1.0677303138989714e-9
13.700000000000001	9.271520376490672e-10
13.8	8.050824161560271e-10
13.9	6.990845842793292e-10
14.	6.070425166040214e-10
14.100000000000001	5.271187854110998e-10
14.200000000000001	4.577178802691979e-10
14.3	3.9745435699988126e-10
14.4	3.451251801771065e-10
14.5	2.9968570703658383e-10
14.600000000000001	2.602288333639665e-10
14.700000000000001	2.259668850530276e-10
14.8	1.9621589383660644e-10
14.9	1.7038194328812148e-10
15.	1.4794931252006942e-10
15.100000000000001	1.2847018089320694e-10
15.200000000000001	1.1155568821243693e-10
15.3	9.686817194485968e-11
15.4	8.411442649226445e-11
15.5	7.303984995350151e-11
15.600000000000001	6.34233615290786e-11
15.700000000000001	5.507298810456274e-11
15.8	4.782203190814303e-11
15.9	4.152574273764504e-11
16.	3.605842832494637e-11
16.1	3.1310945152260656e-11
16.2	2.7188519629670898e-11
16.3	2.3608856138270408e-11
16.400000000000002	2.0500494169946578e-11
16.5	1.780138176752865e-11
16.6	1.5457636787012495e-11
16.7	1.3422471253049035e-11
16.8	1.1655257334698053e-11
16.900000000000002	1.0120716295605687e-11
17.	8.78821422768639e-12
17.1	7.631150509104049e-12
17.2	6.626426778393423e-12
17.3	5.753985823897008e-12
17.400000000000002	4.996411183409348e-12
17.5	4.338579460870226e-12
17.6	3.76735841933662e-12
17.7	3.2713448232891765e-12
17.8	2.840636796842207e-12
17.900000000000002	2.466636153464462e-12
18.	2.1418767511360852e-12
18.1	1.8598754464106187e-12
18.2	1.615002671991423e-12
18.3	1.40237005417382e-12
18.400000000000002	1.2177328266698585e-12
18.5	1.0574050927114071e-12
18.6	9.18186243816481e-13
18.7	7.972970663230044e-13
18.8	6.923242601904287e-13
18.900000000000002	6.011722625027756e-13
19.	5.220214139300791e-13
19.1	4.532916330288955e-13
19.200000000000003	3.9361087321510764e-13
19.3	3.417877327183819e-13
19.400000000000002	2.967876707331984e-13
19.5	2.5771235497153977e-13
19.6	2.2378172833426924e-13
19.700000000000003	1.9431843669971907e-13
19.8	1.6873430696281112e-13
19.900000000000002	1.4651860538697473e-13
20.	1.2722784187139401e-13

==> temp_h0v5_b0v5.dat <==
0	0.24999999999997774
1	0.11171963980993364
2	0.05077975258966635
3	0.023082408275083337
4	0.01049232720596301
5	0.004769386675120095
6	0.0021679698708036875
7	0.000985471231601204
8	0.00044795527898806924
9	0.0002036223134055755
10	0.00009255845050046327
11	0.000042073320039257115
12	0.000019124825983521704
13	8.693370728972875e-6
14	3.951653975648129e-6
15	1.7962617297813782e-6
16	8.165077766830505e-7
17	3.711513407709474e-7
18	1.6871035609198495e-7
19	7.668888974929006e-8
20	3.485966094323348e-8

==> temp_h0v5_b0v5_th.dat <==
0.	0.2326512147755249
0.1	0.20202015905401083
0.2	0.1754220140375614
0.30000000000000004	0.1523258032915772
0.4	0.13227045918795574
0.5	0.11485561865249705
0.6000000000000001	0.09973363075199064
0.7000000000000001	0.08660261656914736
0.8	0.07520044282026765
0.9	0.06529948891150485
1.	0.05670210296892728
1.1	0.049236656131505664
1.2000000000000002	0.04275411633922328
1.3	0.03712507321914148
1.4000000000000001	0.032237154677482324
1.5	0.027992783625382805
1.6	0.024307230056033503
1.7000000000000002	0.021106919586989056
1.8	0.01832796470122847
1.9000000000000001	0.015914889366260003
2.	0.013819521570953201
2.1	0.012000031671908558
2.2	0.010420097351957468
2.3000000000000003	0.009048178520932352
2.4000000000000004	0.007856887683614783
2.5	0.00682244320557202
2.6	0.0059241945624760655
2.7	0.0051442100954988265
2.8000000000000003	0.0044669190431807235
2.9000000000000004	0.0038788007036862234
3.	0.0033681145222196995
3.1	0.002924665715360494
3.2	0.0025396017534961763
3.3000000000000003	0.0022052356385508782
3.4000000000000004	0.00191489244911731
3.5	0.0016627760895865315
3.6	0.0014438535832000104
3.7	0.0012537545991763096
3.8000000000000003	0.0010886842081812395
3.9000000000000004	0.0009453471244866297
4.	0.0008208819224705461
4.1000000000000005	0.0007128039142287248
4.2	0.0006189555479680115
4.3	0.0005374633369892661
4.4	0.00046670045943681684
4.5	0.0004052542821965281
4.6000000000000005	0.0003518981606249249
4.7	0.00030556695114982915
4.800000000000001	0.00026533574790270895
4.9	0.0002304014189039997
5.	0.00020006657320988328
5.1000000000000005	0.00017372563895808006
5.2	0.00015085277438991099
5.300000000000001	0.0001309913705174199
5.4	0.00011374493587821992
5.5	0.00009876918141122738
5.6000000000000005	0.00008576514744435243
5.7	0.00007447323558880259
5.800000000000001	0.00006466802639923073
5.9	0.000056153779345131225
6.	0.00004876052525980902
6.1000000000000005	0.00004234067326082159
6.2	0.00003676606440614623
6.300000000000001	0.000031925413268467614
6.4	0.000027722086353960247
6.5	0.000024072173016331225
6.6000000000000005	0.000020902810355953053
6.7	0.00001815072866419314
6.800000000000001	0.000015760988375772893
6.9	0.000013685883315048188
7.	0.000011883988341811739
7.1000000000000005	0.000010319332384854514
7.2	8.960680354628533e-6
7.300000000000001	7.780909599895403e-6
7.4	6.756468460619935e-6
7.5	5.86690610824802e-6
7.6000000000000005	5.094464287610931e-6
7.7	4.423722810436015e-6
7.800000000000001	3.841291723481494e-6
7.9	3.335544006075079e-6
8.	2.896383460920699e-6
8.1	2.515043164598003e-6
8.200000000000001	2.1839104542395134e-6
8.3	1.896374956609926e-6
8.4	1.6466966258053875e-6
8.5	1.4298911552208408e-6
8.6	1.241630476274764e-6
8.700000000000001	1.0781563575558987e-6
8.8	9.362053795794306e-7
8.9	8.129437874302229e-7
9.	7.059109207621489e-7
9.1	6.129700918515707e-7
9.200000000000001	5.322659310878128e-7
9.3	4.621873483924896e-7
9.4	4.0133537116963636e-7
9.5	3.4849521673858027e-7
9.600000000000001	3.0261204173388393e-7
9.700000000000001	2.627698843598275e-7
9.8	2.2817337912546727e-7
9.9	1.9813187903314377e-7
10.	1.7204566825307814e-7
10.100000000000001	1.493939900489052e-7
10.200000000000001	1.2972465095663968e-7
10.3	1.1264499368624585e-7
10.4	9.781405853861628e-8
10.5	8.493577685702429e-8
10.600000000000001	7.375306063451123e-8
10.700000000000001	6.404267028856928e-8
10.8	5.561075814894665e-8
10.9	4.828899869361965e-8
11.	4.193122828116956e-8
11.100000000000001	3.64105272988373e-8
11.200000000000001	3.16166864774322e-8
11.3	2.7454006793364084e-8
11.4	2.3839389037433755e-8
11.5	2.0700674912613798e-8
11.600000000000001	1.7975206544296745e-8
11.700000000000001	1.56085756466445e-8
11.8	1.3553537374752666e-8
11.9	1.1769067179958121e-8
12.	1.0219541840374683e-8
12.100000000000001	8.874028317641123e-9
12.200000000000001	7.705666243390916e-9
12.3	6.6911317080761845e-9
12.4	5.810171647808208e-9
12.5	5.045199534220518e-9
12.600000000000001	4.38094429614675e-9
12.700000000000001	3.8041454645670565e-9
12.8	3.303288455028851e-9
12.9	2.868374703008045e-9
13.	2.4907220634428675e-9
13.100000000000001	2.1627914898340667e-9
13.200000000000001	1.878036532921226e-9
13.3	1.6307726544907958e-9
13.4	1.4160637474385574e-9
13.5	1.2296235966967775e-9
13.600000000000001	1.0677303138989714e-9
13.700000000000001	9.271520376490672e-10
13.8	8.050824161560271e-10
13.9	6.990845842793292e-10
14.	6.070425166040214e-10
14.100000000000001	5.271187854110998e-10
14.200000000000001	4.577178802691979e-10
14.3	3.9745435699988126e-10
14.4	3.451251801771065e-10
14.5	2.9968570703658383e-10
14.600000000000001	2.602288333639665e-10
14.700000000000001	2.259668850530276e-10
14.8	1.9621589383660644e-10
14.9	1.7038194328812148e-10
15.	1.4794931252006942e-10
15.100000000000001	1.2847018089320694e-10
15.200000000000001	1.1155568821243693e-10
15.3	9.686817194485968e-11
15.4	8.411442649226445e-11
15.5	7.303984995350151e-11
15.600000000000001	6.34233615290786e-11
15.700000000000001	5.507298810456274e-11
15.8	4.782203190814303e-11
15.9	4.152574273764504e-11
16.	3.605842832494637e-11
16.1	3.1310945152260656e-11
16.2	2.7188519629670898e-11
16.3	2.3608856138270408e-11
16.400000000000002	2.0500494169946578e-11
16.5	1.780138176752865e-11
16.6	1.5457636787012495e-11
16.7	1.3422471253049035e-11
16.8	1.1655257334698053e-11
16.900000000000002	1.0120716295605687e-11
17.	8.78821422768639e-12
17.1	7.631150509104049e-12
17.2	6.626426778393423e-12
17.3	5.753985823897008e-12
17.400000000000002	4.996411183409348e-12
17.5	4.338579460870226e-12
17.6	3.76735841933662e-12
17.7	3.2713448232891765e-12
17.8	2.840636796842207e-12
17.900000000000002	2.466636153464462e-12
18.	2.1418767511360852e-12
18.1	1.8598754464106187e-12
18.2	1.615002671991423e-12
18.3	1.40237005417382e-12
18.400000000000002	1.2177328266698585e-12
18.5	1.0574050927114071e-12
18.6	9.18186243816481e-13
18.7	7.972970663230044e-13
18.8	6.923242601904287e-13
18.900000000000002	6.011722625027756e-13
19.	5.220214139300791e-13
19.1	4.532916330288955e-13
19.200000000000003	3.9361087321510764e-13
19.3	3.417877327183819e-13
19.400000000000002	2.967876707331984e-13
19.5	2.5771235497153977e-13
19.6	2.2378172833426924e-13
19.700000000000003	1.9431843669971907e-13
19.8	1.6873430696281112e-13
19.900000000000002	1.4651860538697473e-13
20.	1.2722784187139401e-13

==> temp_h0v5_b1.dat <==
0	0.24999999999997963
1	0.17575114451390644
2	0.12892545520694318
3	0.09463202434245316
4	0.06946131057738465
5	0.05098564702713845
6	0.03742423224032372
7	0.02746994969439201
8	0.020163356495039027
9	0.01480020712338837
10	0.010863574769859875
11	0.007974027376538287
12	0.005853056102508216
13	0.004296231267013879
14	0.003153498407739167
15	0.0023147152910428523
16	0.00169903585980525
17	0.001247117891377306
18	0.0009154033012414807
19	0.0006719197998180929
20	0.0004931992453766436

==> temp_h0v5_b1_t.dat <==
0	0.24999999999997963
1	0.2025397392624877
2	0.16400436118089973
3	0.13412637395227375
4	0.11185528264575757
5	0.09143225522923967
6	0.07373153150664434
7	0.060855901397585885
8	0.05012711951573539
9	0.04023127629347713
10	0.03305718160145305
11	0.027284937957469845
12	0.021881583986969582
13	0.017939468283316638
14	0.01479410685302932
15	0.011882678591508274
16	0.009727314711306124
17	0.0080028006933803
18	0.006447394373165283
19	0.005270059569623375
20	0.004323113745360527

==> temp_h0v5_b1_t_th.dat <==
0.	0.2326512147755249
0.1	0.22790303720914207
0.2	0.22325176517675205
0.30000000000000004	0.2186954209337598
0.4	0.21423206709935044
0.5	0.20985980583270536
0.6000000000000001	0.20557677802603028
0.7000000000000001	0.2013811625140534
0.8	0.19727117529965646
0.9	0.1932450687953102
1.	0.18930113107999108
1.1	0.18543768517126388
1.2000000000000002	0.18165308831222018
1.3	0.1779457312729696
1.4000000000000001	0.17431403766638723
1.5	0.1707564632778256
1.6	0.16727149540850703
1.7000000000000002	0.163857652232316
1.8	0.1605134821657194
1.9000000000000001	0.15723756325054578
2.	0.1540285025493614
2.1	0.15088493555318616
2.2	0.1478055256012974
2.3000000000000003	0.14478896331287502
2.4000000000000004	0.14183396603024598
2.5	0.13893927727349178
2.6	0.13610366620618677
2.7	0.13332592711204017
2.8000000000000003	0.13060487888221947
2.9000000000000004	0.12793936451313678
3.	0.12532825061448521
3.1	0.12277042692731523
3.2	0.12026480585194724
3.3000000000000003	0.11781032198551838
3.4000000000000004	0.1154059316689679
3.5	0.11305061254326804
3.6	0.11074336311471164
3.7	0.108483202329072
3.8000000000000003	0.10626916915445367
3.9000000000000004	0.10410032217265658
4.	0.10197573917888049
4.1000000000000005	0.09989451678959854
4.2	0.09785577005843415
4.3	0.09585863209987726
4.4	0.09390225372068013
4.5	0.09198580305877616
4.6000000000000005	0.0901084652295677
4.7	0.08826944197943322
4.800000000000001	0.08646795134630557
4.9	0.08470322732717789
5.	0.08297451955239497
5.1000000000000005	0.0812810929665927
5.2	0.07962222751614823
5.300000000000001	0.07799721784300992
5.4	0.0764053729847753
5.5	0.07484601608089042
5.6000000000000005	0.07331848408484519
5.7	0.0718221274822426
5.800000000000001	0.0703563100146222
5.9	0.06892040840891932
6.	0.06751381211244643
6.1000000000000005	0.066135923033283
6.2	0.0647861552859637
6.300000000000001	0.06346393494235701
6.4	0.06216869978762798
6.5	0.06089989908118154
6.6000000000000005	0.059656993322485016
6.7	0.0584394540216695
6.800000000000001	0.05724676347481342
6.9	0.05607841454381213
7.	0.05493391044074026
7.1000000000000005	0.05381276451661485
7.2	0.05271450005446981
7.300000000000001	0.051638650066653406
7.4	0.05058475709626272
7.5	0.049552373022630686
7.6000000000000005	0.048541058870782805
7.7	0.04755038462478284
7.800000000000001	0.04657992904488777
7.9	0.04562927948843465
8.	0.04469803173438255
8.1	0.043785789811436056
8.200000000000001	0.042892165829676025
8.3	0.042016779815626855
8.4	0.04115925955068993
8.5	0.04031924041287423
8.6	0.03949636522175726
8.700000000000001	0.03869028408661013
8.8	0.03790065425762225
8.9	0.037127139980162274
9.	0.03636941235201363
9.1	0.03562714918352351
9.200000000000001	0.03490003486060625
9.3	0.03418776021054266
9.4	0.033490022370518055
9.5	0.032806524658843615
9.600000000000001	0.03213697644880565
9.700000000000001	0.03148109304508984
9.8	0.030838595562727115
9.9	0.030209210808510467
10.	0.02959267116483185
10.100000000000001	0.028988714475889684
10.200000000000001	0.028397083936218957
10.3	0.02781752798149617
10.4	0.027249800181572977
10.5	0.026693659135692775
10.600000000000001	0.026148868369845885
10.700000000000001	0.02561519623621962
10.8	0.025092415814700366
10.9	0.024580304816386157
11.	0.024078645489068108
11.100000000000001	0.023587224524641195
11.200000000000001	0.02310583296840458
11.3	0.02263426613021279
11.4	0.022172323497440766
11.5	0.021719808649724604
11.600000000000001	0.021276529175442642
11.700000000000001	0.020842296589901246
11.8	0.02041692625518989
11.9	0.0200002373016724
12.	0.01959205255108015
12.100000000000001	0.019192198441174944
12.200000000000001	0.018800504951949546
12.3	0.01841680553333422
12.4	0.018040937034378878
12.5	0.017672739633880385
12.600000000000001	0.01731205677242583
12.700000000000001	0.016958735085822612
12.8	0.016612624339887222
12.9	0.016273577366564918
13.	0.01594145000135312
13.100000000000001	0.015616101022001906
13.200000000000001	0.01529739208846558
13.3	0.014985187684079821
13.4	0.0146793550579393
13.5	0.01437976416845124
13.600000000000001	0.014086287628041198
13.700000000000001	0.0137988006489871
13.8	0.013517180990358937
13.9	0.013241308906041286
14.	0.01297106709381661
14.100000000000001	0.012706340645487802
14.200000000000001	0.012447016998018633
14.3	0.012192985885671324
14.4	0.011944139293121077
14.5	0.011700371409527293
14.600000000000001	0.01146157858354242
14.700000000000001	0.011227659279238682
14.8	0.01099851403293464
14.9	0.010774045410902666
15.	0.010554157967939617
15.100000000000001	0.010338758206783056
15.200000000000001	0.010127754538355755
15.3	0.009921057242821527
15.4	0.009718578431435927
15.5	0.009520232009175459
15.600000000000001	0.00932593363812959
15.700000000000001	0.009135600701639811
15.8	0.00894915226917059
15.9	0.008766509061897335
16.	0.008587593418996632
16.1	0.008412329264624437
16.2	0.008240642075568256
16.3	0.0080724588495595
16.400000000000002	0.007907708074232543
16.5	0.007746319696717279
16.6	0.00758822509385234
16.7	0.007433357043006117
16.8	0.007281649693493366
16.900000000000002	0.007133038538575203
17.	0.006987460388030473
17.1	0.006844853341286929
17.2	0.006705156761100847
17.3	0.006568311247773701
17.400000000000002	0.006434258613895172
17.5	0.006302941859601505
17.6	0.006174305148338887
17.7	0.006048293783121519
17.8	0.005924854183274077
17.900000000000002	0.0058039338616490445
18.	0.00568548140230882
18.1	0.0055694464386634454
18.2	0.005455779632054476
18.3	0.005344432650775895
18.400000000000002	0.005235358149523263
18.5	0.005128509749262254
18.6	0.0050238420175080165
18.7	0.004921310449007079
18.8	0.0048208714468134855
18.900000000000002	0.00472248230375115
19.	0.004626101184254544
19.1	0.0045316871065799935
19.200000000000003	0.0044391999253800525
19.3	0.004348600314633492
19.400000000000002	0.00425984975092365
19.5	0.0041729104970581014
19.6	0.00408774558602262
19.700000000000003	0.004004318805262585
19.8	0.003922594681285248
19.900000000000002	0.003842538464576207
20.	0.003764116114823732

==> temp_h0v5_b1_th.dat <==
0.	0.2326512147755249
0.1	0.2255671337059502
0.2	0.21869875838563937
0.30000000000000004	0.21203952071213727
0.4	0.2055830525775184
0.5	0.19932317977868103
0.6000000000000001	0.19325391611306902
0.7000000000000001	0.18736945765417518
0.8	0.18166417720135178
0.9	0.17613261889862097
1.	0.17076949301733887
1.1	0.16556967089772417
1.2000000000000002	0.1605281800444141
1.3	0.1556401993713575
1.4000000000000001	0.15090105459149772
1.5	0.1463062137468371
1.6	0.14185128287460788
1.7000000000000002	0.13753200180540534
1.8	0.13334424008926543
1.9000000000000001	0.12928399304579044
2.	0.12534737793454598
2.1	0.12153063024206688
2.2	0.11783010008192142
2.3000000000000003	0.11424224870439126
2.4000000000000004	0.1107636451124294
2.5	0.10739096278066024
2.6	0.10412097647428352
2.7	0.1009505591648412
2.8000000000000003	0.09787667903989691
2.9000000000000004	0.09489639660376875
3.	0.09200686186654318
3.1	0.08920531161868123
3.2	0.08648906678861172
3.3000000000000003	0.0838555298807836
3.4000000000000004	0.08130218249172837
3.5	0.07882658290175645
3.6	0.07642636373998511
3.7	0.07409922972046475
3.8000000000000003	0.07184295544723868
3.9000000000000004	0.06965538328623733
4.	0.06753442130197215
4.1000000000000005	0.06547804125705557
4.2	0.06348427667263472
4.3	0.06155122094788306
4.4	0.05967702553675306
4.5	0.05785989818024501
4.6000000000000005	0.05609810119250232
4.7	0.05438994979909423
4.800000000000001	0.05273381052589662
4.9	0.05112809963703027
5.	0.049571281620363214
5.1000000000000005	0.048061867719128265
5.2	0.04659841450825214
5.300000000000001	0.04517952251403403
5.4	0.043803834875854715
5.5	0.04247003604863509
5.6000000000000005	0.04117685054480449
5.7	0.039923041714575044
5.800000000000001	0.03870741056335607
5.9	0.03752879460517723
6.	0.036386066751024376
6.1000000000000005	0.03527813423102477
6.2	0.03420393754945125
6.300000000000001	0.03316244947154556
6.4	0.03215267404119258
6.5	0.031173645628505435
6.6000000000000005	0.030224428006411327
6.7	0.02930411345535459
6.800000000000001	0.02841182189526089
6.9	0.027546700043932743
7.	0.026707920601071203
7.1000000000000005	0.02589468145714366
7.2	0.025106204926341042
7.300000000000001	0.02434173700289108
7.4	0.02360054664001622
7.5	0.022881925050846935
7.6000000000000005	0.02218518503062167
7.7	0.021509660299525474
7.800000000000001	0.02085470486553871
7.9	0.02021969240668663
8.	0.01960401567209904
8.1	0.019007085901307355
8.200000000000001	0.018428332261223625
8.3	0.017867201300263355
8.4	0.01732315641908962
8.5	0.016795677357473025
8.6	0.016284259696776264
8.700000000000001	0.01578841437758771
8.8	0.0153076672320429
8.9	0.014841558530386233
9.	0.014389642541339993
9.1	0.013951487105859415
9.200000000000001	0.013526673223867029
9.3	0.013114794653570388
9.4	0.012715457522980459
9.5	0.012328279953259037
9.600000000000001	0.011952891693534853
9.700000000000001	0.011588933766839535
9.8	0.011236058126824355
9.9	0.010893927324929869
10.	0.01056221418768999
10.100000000000001	0.010240601503861949
10.200000000000001	0.009928781721082986
10.3	0.009626456651763553
10.4	0.009333337187935964
10.5	0.009049143024785728
10.600000000000001	0.008773602392601146
10.700000000000001	0.008506451796884848
10.8	0.008247435766378828
10.9	0.007996306608761874
11.	0.007752824173785984
11.100000000000001	0.0075167556236249555
11.200000000000001	0.007287875210215909
11.3	0.007065964059380406
11.4	0.006850809961519158
11.5	0.006642207168679765
11.600000000000001	0.006439956197803733
11.700000000000001	0.00624386363996444
11.8	0.006053741975413687
11.9	0.005869409394259976
12.	0.005690689622607043
12.100000000000001	0.005517411753986264
12.200000000000001	0.005349410085922015
12.3	0.0051865239614732935
12.4	0.005028597615600486
12.5	0.004875480026210059
12.600000000000001	0.004727024769734866
12.700000000000001	0.004583089881112
12.8	0.0044435377180241376
12.9	0.004308234829274688
13.	0.004177051827170902
13.100000000000001	0.00404986326379269
13.200000000000001	0.003926547511029132
13.3	0.003806986644267679
13.4	0.0036910663296249994
13.5	0.0035786757146115764
13.600000000000001	0.003469707322125479
13.700000000000001	0.003364056947673967
13.8	0.003261623559724618
13.9	0.003162309203090728
14.	0.0030660189052585368
14.100000000000001	0.0029726605855667316
14.200000000000001	0.0028821449671514046
14.3	0.0027943854915721896
14.4	0.002709298236038016
14.5	0.0026268018331532597
14.600000000000001	0.002546817393107592
14.700000000000001	0.002469268428235068
14.8	0.0023940807798703847
14.9	0.0023211825474322846
15.	0.002250504019666343
15.100000000000001	0.002181977607981355
15.200000000000001	0.0021155377818156055
15.3	0.0020511210059711705
15.4	0.0019886656798563823
15.5	0.001928112078578278
15.600000000000001	0.0018694022958287934
15.700000000000001	0.0018124801885100006
15.8	0.0017572913230454832
15.9	0.001703782923326507
16.	0.0016519038202431745
16.1	0.0016016044027523445
16.2	0.0015528365704354904
16.3	0.0015055536875011393
16.400000000000002	0.0014597105381879227
16.5	0.0014152632835255623
16.6	0.0013721694194124472
16.7	0.0013303877359697547
16.8	0.0012898782781331768
16.900000000000002	0.0012506023074446264
17.	0.001212522265007355
17.1	0.0011756017355690539
17.2	0.0011398054126986175
17.3	0.001105099065023244
17.400000000000002	0.001071449503493597
17.5	0.0010388245496457218
17.6	0.0010071930048293524
17.7	0.0009765246203732306
17.8	0.000946790068658834
17.900000000000002	0.0009179609150749223
18.	0.0008900095908260213
18.1	0.0008629093665688899
18.2	0.0008366343268517429
18.3	0.0008111593453317652
18.400000000000002	0.000786460060747252
18.5	0.0007625128536213763
18.6	0.0007392948236753104
18.7	0.000716783767929112
18.8	0.0006949581594694063
18.900000000000002	0.0006737971268636087
19.	0.0006532804342009298
19.1	0.0006333884617411619
19.200000000000003	0.0006141021871526661
19.3	0.0005954031673216726
19.400000000000002	0.0005772735207154499
19.5	0.000559695910282542
19.6	0.0005426535268736414
19.700000000000003	0.0005261300731673175
19.8	0.0005101097480851779
19.900000000000002	0.0004945772316815889
20.	0.00047951767049348744

==> temp_h0v5_b2.dat <==
0	0.24999999999997943
1	0.21892279675661092
2	0.20406141363054095
3	0.1906169475180679
4	0.1780807238546362
5	0.16637034291727318
6	0.1554301100907434
7	0.14520929405506802
8	0.13566058161343347
9	0.1267397760367465
10	0.11840558723103131
11	0.11061944028899255
12	0.10334529692399393
13	0.0965494886649793
14	0.09020056102141491
15	0.08426912789574556
16	0.07872773556944493
17	0.0735507356331069
18	0.06871416627243576
19	0.06419564136066407
20	0.059974246844062315

==> temp_h0v5_b2_t.dat <==
0	0.24999999999997943
1	0.21606610000706788
2	0.21424620070859365
3	0.20724089850527475
4	0.19657889589957225
5	0.19014155814960576
6	0.18195617549914228
7	0.17396470519254717
8	0.1681370979001902
9	0.16005632679792392
10	0.1536933063963026
11	0.1483097301634233
12	0.14092478183701196
13	0.1356966496504168
14	0.1306384365286478
15	0.12418118441497959
16	0.11973332267987552
17	0.11498830861046022
18	0.10950165635987713
19	0.10557536823954732
20	0.10118816584715037

==> temp_h0v5_b2_t_th.dat <==
0.	0.2326512147755249
0.1	0.2316673762708017
0.2	0.23068769823523536
0.30000000000000004	0.22971216307497938
0.4	0.2287407532705884
0.5	0.2277734513767035
0.6000000000000001	0.22681024002173888
0.7000000000000001	0.22585110190757002
0.8	0.22489601980922283
0.9	0.2239449765745645
1.	0.22299795512399537
1.1	0.22205493845014218
1.2000000000000002	0.22111590961755268
1.3	0.22018085176239152
1.4000000000000001	0.21924974809213735
1.5	0.21832258188528117
1.6	0.21739933649102622
1.7000000000000002	0.21647999532898882
1.8	0.2155645418889006
1.9000000000000001	0.2146529597303121
2.	0.21374523248229732
2.1	0.21284134384316
2.2	0.2119412775801406
2.3000000000000003	0.21104501752912494
2.4000000000000004	0.21015254759435384
2.5	0.20926385174813403
2.6	0.20837891403055048
2.7	0.2074977185491795
2.8000000000000003	0.20662024947880364
2.9000000000000004	0.20574649106112722
3.	0.2048764276044935
3.1	0.20401004348360285
3.2	0.2031473231392321
3.3000000000000003	0.20228825107795503
3.4000000000000004	0.20143281187186438
3.5	0.20058099015829448
3.6	0.19973277063954561
3.7	0.19888813808260913
3.8000000000000003	0.19804707731889395
3.9000000000000004	0.19720957324395405
4.	0.19637561081721738
4.1000000000000005	0.19554517506171562
4.2	0.19471825106381527
4.3	0.19389482397294974
4.4	0.1930748790013528
4.5	0.19225840142379286
4.6000000000000005	0.19144537657730856
4.7	0.1906357898609455
4.800000000000001	0.18982962673549406
4.9	0.18902687272322807
5.	0.18822751340764507
5.1000000000000005	0.18743153443320723
5.2	0.18663892150508363
5.300000000000001	0.18584966038889356
5.4	0.18506373691045075
5.5	0.18428113695550905
5.6000000000000005	0.18350184646950865
5.7	0.182725851457324
5.800000000000001	0.18195313798301224
5.9	0.18118369216956304
6.	0.18041750019864936
6.1000000000000005	0.17965454831037916
6.2	0.1788948228030486
6.300000000000001	0.1781383100328957
6.4	0.17738499641385538
6.5	0.17663486841731552
6.6000000000000005	0.1758879125718739
6.7	0.17514411546309647
6.800000000000001	0.1744034637332762
6.9	0.17366594408119337
7.	0.17293154326187662
7.1000000000000005	0.17220024808636508
7.2	0.17147204542147157
7.300000000000001	0.17074692218954665
7.4	0.17002486536824385
7.5	0.16930586199028574
7.6000000000000005	0.1685898991432312
7.7	0.16787696396924318
7.800000000000001	0.1671670436648582
7.9	0.16646012548075625
8.	0.1657561967215317
8.1	0.16505524474546546
8.200000000000001	0.16435725696429793
8.3	0.1636622208430029
8.4	0.1629701238995624
8.5	0.16228095370474266
8.6	0.16159469788187075
8.700000000000001	0.16091134410661243
8.8	0.16023088010675066
8.9	0.15955329366196547
9.	0.15887857260361418
9.1	0.1582067048145132
9.200000000000001	0.15753767822872008
9.3	0.15687148083131705
9.4	0.1562081006581952
9.5	0.1555475257958396
9.600000000000001	0.15488974438111527
9.700000000000001	0.1542347446010544
9.8	0.15358251469264375
9.9	0.15293304294261387
10.	0.15228631768722845
10.100000000000001	0.15164232731207497
10.200000000000001	0.1510010602518561
10.3	0.15036250499018192
10.4	0.1497266500593632
10.5	0.14909348404020553
10.600000000000001	0.148462995561804
10.700000000000001	0.14783517330133922
10.8	0.14721000598387382
10.9	0.14658748238215005
11.	0.14596759131638823
11.100000000000001	0.1453503216540857
11.200000000000001	0.1447356623098172
11.3	0.14412360224503565
11.4	0.1435141304678739
11.5	0.14290723603294742
11.600000000000001	0.14230290804115747
11.700000000000001	0.14170113563949582
11.8	0.14110190802084935
11.9	0.1405052144238064
12.	0.1399110441324632
12.100000000000001	0.1393193864762315
12.200000000000001	0.13873023082964706
12.3	0.13814356661217872
12.4	0.13755938328803838
12.5	0.13697767036599184
12.600000000000001	0.13639841739917036
12.700000000000001	0.1358216139848831
12.8	0.1352472497644301
12.9	0.13467531442291666
13.	0.13410579768906764
13.100000000000001	0.1335386893350432
13.200000000000001	0.13297397917625534
13.3	0.1324116570711845
13.4	0.1318517129211979
13.5	0.13129413667036788
13.600000000000001	0.13073891830529155
13.700000000000001	0.13018604785491064
13.8	0.1296355153903328
13.9	0.12908731102465304
14.	0.12854142491277623
14.100000000000001	0.12799784725124028
14.200000000000001	0.12745656827804022
14.3	0.12691757827245262
14.4	0.12638086755486133
14.5	0.1258464264865834
14.600000000000001	0.12531424546969602
14.700000000000001	0.12478431494686436
14.8	0.12425662540116958
14.9	0.12373116735593827
15.	0.12320793137457202
15.100000000000001	0.12268690806037807
15.200000000000001	0.12216808805640049
15.3	0.12165146204525208
15.4	0.12113702074894739
15.5	0.12062475492873549
15.600000000000001	0.12011465538493477
15.700000000000001	0.11960671295676703
15.8	0.11910091852219343
15.9	0.1185972629977506
16.	0.11809573733838728
16.1	0.11759633253730216
16.2	0.11709903962578198
16.3	0.11660384967304045
16.400000000000002	0.11611075378605795
16.5	0.11561974310942179
16.6	0.11513080882516713
16.7	0.11464394215261864
16.8	0.11415913434823287
16.900000000000002	0.11367637670544115
17.	0.1131956605544933
17.1	0.11271697726230187
17.2	0.11224031823228707
17.3	0.11176567490422258
17.400000000000002	0.1112930387540815
17.5	0.1108224012938836
17.6	0.11035375407154258
17.7	0.1098870886707146
17.8	0.10942239671064685
17.900000000000002	0.10895966984602722
18.	0.10849889976683429
18.1	0.10804007819818826
18.2	0.10758319690020215
18.3	0.10712824766783405
18.400000000000002	0.1066752223307395
18.5	0.10622411275312499
18.6	0.10577491083360173
18.7	0.10532760850504022
18.8	0.10488219773442527
18.900000000000002	0.1044386705227119
19.	0.10399701890468152
19.1	0.10355723494879902
19.200000000000003	0.10311931075707019
19.3	0.10268323846490011
19.400000000000002	0.10224901024095163
19.5	0.10181661828700483
19.6	0.1013860548378171
19.700000000000003	0.10095731216098361
19.8	0.10053038255679837
19.900000000000002	0.10010525835811598
20.	0.099681931930214

==> temp_h0v5_b2_th.dat <==
0.	0.2326512147755249
0.1	0.2310740895660018
0.2	0.22950765557048727
0.30000000000000004	0.22795184031404
0.4	0.2264065718130209
0.5	0.22487177857176255
0.6000000000000001	0.22334738957926145
0.7000000000000001	0.2218333343058923
0.8	0.22032954270014485
0.9	0.21883594518538282
1.	0.21735247265662477
1.1	0.2158790564773468
1.2000000000000002	0.21441562847630674
1.3	0.21296212094439038
1.4000000000000001	0.21151846663147839
1.5	0.21008459874333502
1.6	0.20866045093851768
1.7000000000000002	0.2072459573253074
1.8	0.20584105245866033
1.9000000000000001	0.20444567133717967
2.	0.20305974940010812
2.1	0.20168322252434115
2.2	0.20031602702145976
2.3000000000000003	0.19895809963478409
2.4000000000000004	0.19760937753644653
2.5	0.196269798324485
2.6	0.19493930001995552
2.7	0.1936178210640649
2.8000000000000003	0.1923053003153222
2.9000000000000004	0.19100167704671028
3.	0.18970689094287582
3.1	0.18842088209733884
3.2	0.1871435910097208
3.3000000000000003	0.18587495858299186
3.4000000000000004	0.18461492612073657
3.5	0.18336343532443797
3.6	0.1821204282907805
3.7	0.1808858475089709
3.8000000000000003	0.1796596358580771
3.9000000000000004	0.17844173660438567
4.	0.17723209339877685
4.1000000000000005	0.17603065027411724
4.2	0.1748373516426705
4.3	0.17365214229352546
4.4	0.17247496739004148
4.5	0.1713057724673115
4.6000000000000005	0.170144503429642
4.7	0.16899110654805
4.800000000000001	0.16784552845777748
4.9	0.16670771615582197
5.	0.16557761699848447
5.1000000000000005	0.1644551786989337
5.2	0.16334034932478678
5.300000000000001	0.16223307729570677
5.4	0.16113331138101583
5.5	0.1600410006973251
5.6000000000000005	0.15895609470618044
5.7	0.15787854321172407
5.800000000000001	0.15680829635837223
5.9	0.1557453046285084
6.	0.15468951884019233
6.1000000000000005	0.1536408901448844
6.2	0.15259937002518564
6.300000000000001	0.15156491029259292
6.4	0.15053746308526936
6.5	0.14951698086582982
6.6000000000000005	0.1485034164191417
6.7	0.1474967228501401
6.800000000000001	0.14649685358165834
6.9	0.1455037623522729
7.	0.1445174032141629
7.1000000000000005	0.14353773053098445
7.2	0.14256469897575885
7.300000000000001	0.1415982635287758
7.4	0.14063837947551008
7.5	0.139685002404553
7.6000000000000005	0.1387380882055574
7.7	0.13779759306719702
7.800000000000001	0.13686347347513916
7.9	0.13593568621003163
8.	0.13501418834550288
8.1	0.1340989372461762
8.200000000000001	0.13318989056569677
8.3	0.13228700624477258
8.4	0.1313902425092285
8.5	0.13049955786807332
8.6	0.12961491111158022
8.700000000000001	0.12873626130937993
8.8	0.12786356780856725
8.9	0.12699679023181992
9.	0.1261358884755305
9.1	0.12528082270795096
9.200000000000001	0.12443155336734966
9.3	0.12358804116018103
9.4	0.1227502470592675
9.5	0.12191813230199386
9.600000000000001	0.1210916583885137
9.700000000000001	0.12027078707996817
9.8	0.11945548039671697
9.9	0.11864570061658075
10.	0.11784141027309607
10.100000000000001	0.11704257215378185
10.200000000000001	0.1162491492984176
10.3	0.11546110499733349
10.4	0.11467840278971174
10.5	0.11390100646189973
10.600000000000001	0.11312888004573449
10.700000000000001	0.11236198781687856
10.8	0.1116002942931671
10.9	0.11084376423296614
11.	0.11009236263354227
11.100000000000001	0.10934605472944278
11.200000000000001	0.10860480599088762
11.3	0.10786858212217126
11.4	0.10713734906007644
11.5	0.1064110729722978
11.600000000000001	0.10568972025587663
11.700000000000001	0.1049732575356462
11.8	0.10426165166268755
11.9	0.10355486971279575
12.	0.10285287898495662
12.100000000000001	0.10215564699983369
12.200000000000001	0.10146314149826548
12.3	0.10077533043977296
12.4	0.10009218200107715
12.5	0.09941366457462668
12.600000000000001	0.09873974676713534
12.700000000000001	0.09807039739812977
12.8	0.0974055854985067
12.9	0.09674528030909998
13.	0.0960894512792577
13.100000000000001	0.09543806806542847
13.200000000000001	0.09479110052975756
13.3	0.0941485187386925
13.4	0.0935102929615982
13.5	0.09287639366938125
13.600000000000001	0.09224679153312373
13.700000000000001	0.09162145742272639
13.8	0.0910003624055607
13.9	0.09038347774513017
14.	0.089770774899741
14.100000000000001	0.08916222552118132
14.200000000000001	0.08855780145340969
14.3	0.08795747473125233
14.4	0.0873612175791094
14.5	0.0867690024096697
14.600000000000001	0.0861808018226343
14.700000000000001	0.08559658860344899
14.8	0.08501633572204483
14.9	0.08444001633158782
15.	0.08386760376723658
15.100000000000001	0.08329907154490872
15.200000000000001	0.0827343933600555
15.3	0.08217354308644466
15.4	0.08161649477495185
15.5	0.08106322265235975
15.600000000000001	0.08051370112016583
15.700000000000001	0.07996790475339793
15.8	0.07942580829943784
15.9	0.0788873866768529
16.	0.07835261497423573
16.1	0.07782146844905145
16.2	0.07729392252649299
16.3	0.07676995279834403
16.400000000000002	0.07624953502184978
16.5	0.07573264511859525
16.6	0.07521925917339117
16.7	0.07470935343316773
16.8	0.07420290430587516
16.900000000000002	0.07369988835939262
17.	0.07320028232044377
17.1	0.07270406307352013
17.2	0.07221120765981154
17.3	0.07172169327614375
17.400000000000002	0.07123549727392375
17.5	0.07075259715809151
17.6	0.07027297058607931
17.7	0.06979659536677814
17.8	0.06932344945951073
17.900000000000002	0.06885351097301204
18.	0.06838675816441618
18.1	0.06792316943825061
18.2	0.06746272334543682
18.3	0.06700539858229802
18.400000000000002	0.06655117398957347
18.5	0.06610002855143947
18.6	0.065651941394537
18.7	0.06520689178700602
18.8	0.06476485913752615
18.900000000000002	0.06432582299436414
19.	0.06388976304442744
19.1	0.06345665911232441
19.200000000000003	0.06302649115943099
19.3	0.06259923928296332
19.400000000000002	0.06217488371505714
19.5	0.061753404821853035
19.6	0.06133478310258799
19.700000000000003	0.06091899918869332
19.8	0.0605060338428983
19.900000000000002	0.06009586795834032
20.	0.059688482557680736

==> temp_h0v5_b5.dat <==
0	0.24999999999997966
1	0.23311019218324394
2	0.23188759376918497
3	0.23137645302276155
4	0.23093717607480996
5	0.23050784158480225
6	0.23008062431384338
7	0.2296544022203444
8	0.22922900220194659
9	0.22880439547863396
10	0.2283805761426581
11	0.22795754200270602
12	0.22753529148229534
13	0.2271138231094702
14	0.22669313543200914
15	0.22627322700323504
16	0.22585409637963258
17	0.22543574212044057
18	0.22501816278758052
19	0.22460135694563846
20	0.2241853231618618

==> temp_h0v5_b5_th.dat <==
1	0.23222027007198595
2	0.23179012361632073
3	0.231360773929918
4	0.2309322195369054
5	0.23050445896414443
6	0.23007749074122522
7	0.22965131340046158
8	0.22922592547688606
9	0.22880132550824464
10	0.22837751203499196
11	0.22795448360028625
12	0.22753223874998413
13	0.2271107760326359
14	0.2266900939994803
15	0.2262701912044398
16	0.22585106620411527
17	0.22543271755778135
18	0.2250151438273813
19	0.22459834357752223
20	0.2241823153754699

==> temp_h0v9_b0v1_t_log.dat <==
1.	1.9265652196871415
0.5	1.2254807787494904
0.3333333333333333	0.9375091944353593
0.25	0.7505959336096342
0.2	0.6627234586583519
0.16666666666666666	0.5503574541002845
0.14285714285714285	0.5077475789514336
0.125	0.4560816920403261
0.1111111111111111	0.4244370839587783
0.1	0.38904856288114953
0.09090909090909091	0.37342495671897247
0.08333333333333333	0.340693841402949
0.07692307692307693	0.3283538818550942
0.07142857142857142	0.3078884905704298
0.06666666666666667	0.29038121860995947
0.0625	0.27973908234608036
0.058823529411764705	0.2642567850357711
0.05555555555555555	0.25483055418890155
0.05263157894736842	0.24410232467650994
0.05	0.23626259794567517
0.047619047619047616	0.22590142748032083
0.045454545454545456	0.2209003337748574
0.043478260869565216	0.21156930786240258
0.041666666666666664	0.20549325096367
0.04	0.2001111064315393
0.038461538461538464	0.1920361082714388
0.037037037037037035	0.18854788306652503
0.03571428571428571	0.181893983557738
0.034482758620689655	0.1775450737874933
0.03333333333333333	0.1729102984484685

==> temp_h0v9_b0v25_t_log.dat <==
1.	0.966081038844576
0.5	0.5624753275899015
0.3333333333333333	0.517014404250107
0.25	0.38418433379597516
0.2	0.36532101498107683
0.16666666666666666	0.30404552656814987
0.14285714285714285	0.27196802930211095
0.125	0.2515341768389636
0.1111111111111111	0.22753132703621448
0.1	0.21368547451032383
0.09090909090909091	0.20062545222849493
0.08333333333333333	0.19115196333536422
0.07692307692307693	0.17727026074051522
0.07142857142857142	0.1735895210264673
0.06666666666666667	0.16064732612328592
0.0625	0.15537419248234352
0.058823529411764705	0.14874773492034343
0.05555555555555555	0.1405159724121181
0.05263157894736842	0.13703656214362758
0.05	0.13058005038299703
0.047619047619047616	0.12666615046355711
0.045454545454545456	0.12209725156619111
0.043478260869565216	0.11907533451824293
0.041666666666666664	0.11436833190838791
0.04	0.11210823517733348
0.038461538461538464	0.10856589308956788
0.037037037037037035	0.10494441648784902
0.03571428571428571	0.10340250447348676
0.034482758620689655	0.09919777714885614
0.03333333333333333	0.09765408401614262

==> tempconst_h0v25_T_r.dat <==
0.25	0.13	0.9998965824476548
0.25	0.14	0.9999213738304358
0.25	0.15000000000000002	0.999950482239692
0.25	0.16	1.000214616548183
0.25	0.17	1.0002836569107953
0.25	0.18	1.0004699678378273
0.25	0.18999999999999997	1.0007285007912066
0.25	0.2	1.0010868791836083
0.25	0.21	1.0015611355056726
0.25	0.21999999999999997	1.0021675835252066
0.25	0.23	1.0029272831055265
0.25	0.24000000000000005	1.0038581490557321
0.25	0.25	1.004976519240436
0.25	0.26	1.0062980583500771
0.25	0.27	1.0078371460976527
0.25	0.28	1.0096067216222397
0.25	0.29000000000000004	1.0116182708643884
0.25	0.30000000000000004	1.0138819201291438
0.25	0.31	1.0164064929936374
0.25	0.32	1.019199468325725
0.25	0.33	1.0222672228692569
0.25	0.33999999999999997	1.025614984040844
0.25	0.35	1.029247037842074
0.25	0.36	1.0331667406644602
0.25	0.37	1.0373766718163808
0.25	0.37999999999999995	1.0418786686445534
0.25	0.39	1.0466739617279655
0.25	0.4	1.0517632246051878
0.25	0.41000000000000003	1.0571466092691935
0.25	0.42	1.0628240196884184
0.25	0.43000000000000005	1.0687947654406427
0.25	0.44000000000000006	1.0750580195861632
0.25	0.45000000000000007	1.081612661274836
0.25	0.4599999999999999	1.0884573638136474
0.25	0.47000000000000003	1.0955906297151807
0.25	0.48	1.1030108266937984
0.25	0.49	1.1107162118623997
0.25	0.5	1.1187049635136115
0.25	0.51	1.1269751977688842
0.25	0.52	1.1355249922100548
0.25	0.53	1.1443523971763685
0.25	0.54	1.1534554545334146
0.25	0.55	1.1628322075667763
0.25	0.56	1.1724807090720637
0.25	0.5700000000000001	1.182399033647929
0.25	0.58	1.192585281320639
0.25	0.59	1.2030375851862338
0.25	0.6	1.2137541153347686
0.25	0.61	1.224733082047248
0.25	0.62	1.2359727385612054
0.25	0.63	1.24747138486075
0.25	0.64	1.2592273669309324
0.25	0.65	1.2712390793923258
0.25	0.66	1.2835049653551538
0.25	0.67	1.296023516656817
0.25	0.6799999999999999	1.3087932739808763
0.25	0.69	1.3218128263570994
0.25	0.7	1.3350808101284946
0.25	0.71	1.3485959096136835
0.25	0.72	1.3623568541725661
0.25	0.7300000000000001	1.376362418867605
0.25	0.74	1.3906114226505266
0.25	0.75	1.405102726990811
0.25	0.7599999999999999	1.4198352353889478
0.25	0.77	1.43480789139887
0.25	0.78	1.450019677691629
0.25	0.79	1.4654696148646593
0.25	0.8	1.4811567598583943
0.25	0.8099999999999999	1.4970802049406675
0.25	0.8200000000000001	1.5132390763633157
0.25	0.83	1.529632533189705
0.25	0.84	1.5462597657586594
0.25	0.85	1.5631199951515276
0.25	0.86	1.580212471376152
0.25	0.8700000000000001	1.5975364726494705
0.25	0.8799999999999999	1.6150913040480341
0.25	0.8899999999999999	1.6328762965944064
0.25	0.8999999999999999	1.6508908062948817
0.25	0.9100000000000001	1.669134212945837
0.25	0.92	1.687605919431454
0.25	0.93	1.7063053505961678
0.25	0.9400000000000001	1.7252319523376707
0.25	0.9500000000000001	1.744385191081621
0.25	0.96	1.7637645525087908
0.25	0.9699999999999999	1.7833695409904768
0.25	0.98	1.8031996793091685
0.25	0.99	1.8232545067251127
0.25	1.	1.8435335795771077

==> tempconst_h0v25_T_r_okrho.dat <==
0.25	1.8304145464878886e-6	0.9998965824476548
0.25	4.356284200873942e-6	0.9999213738304358
0.25	9.266451888220515e-6	0.999950482239692
0.25	0.00001798967942232907	1.000214616548183
0.25	0.00003238872937009343	1.0002836569107953
0.25	0.00005475580390965671	1.0004699678378273
0.25	0.00008778091355462956	1.0007285007912066
0.25	0.00013449880403283146	1.0010868791836083
0.25	0.00019822103592008684	1.0015611355056726
0.25	0.00028245964549504076	1.0021675835252066
0.25	0.00039084798942456696	1.0029272831055265
0.25	0.0005270632586369456	1.0038581490557321
0.25	0.000694753982811334	1.004976519240436
0.25	0.000897474777107893	1.0062980583500771
0.25	0.0011386296738537009	1.0078371460976527
0.25	0.0014214246536855776	1.0096067216222397
0.25	0.0017488294361866824	1.0116182708643884
0.25	0.002123548189157627	1.0138819201291438
0.25	0.0025479985432076274	1.0164064929936374
0.25	0.003024298128956723	1.019199468325725
0.25	0.0035542577645707985	1.0222672228692569
0.25	0.004139380391537842	1.025614984040844
0.25	0.004780864869878151	1.029247037842074
0.25	0.005479613786932162	1.0331667406644602
0.25	0.00623624449602412	1.0373766718163808
0.25	0.00705110267444709	1.0418786686445534
0.25	0.007924277768565812	1.0466739617279655
0.25	0.008855619772794854	1.0517632246051878
0.25	0.009844756865884466	1.0571466092691935
0.25	0.01089111350023764	1.0628240196884184
0.25	0.011993928606655959	1.0687947654406427
0.25	0.013152273637298768	1.0750580195861632
0.25	0.014365070223499315	1.081612661274836
0.25	0.015631107272471988	1.0884573638136474
0.25	0.01694905736813407	1.0955906297151807
0.25	0.018317492376649744	1.1030108266937984
0.25	0.01973489818736201	1.1107162118623997
0.25	0.02119968854501711	1.1187049635136115
0.25	0.02271021795013157	1.1269751977688842
0.25	0.024264793621505486	1.1355249922100548
0.25	0.02586168652873309	1.1443523971763685
0.25	0.027499141513547817	1.1534554545334146
0.25	0.029175386527373635	1.1628322075667763
0.25	0.030888641018905847	1.1724807090720637
0.25	0.03263712351024142	1.182399033647929
0.25	0.03441905840331071	1.192585281320639
0.25	0.03623268206038255	1.2030375851862338
0.25	0.03807624820344417	1.2137541153347686
0.25	0.03994803267748369	1.224733082047248
0.25	0.041846337622290355	1.2359727385612054
0.25	0.04376949509647207	1.24747138486075
0.25	0.04571587019608801	1.2592273669309324
0.25	0.04768386370870454	1.2712390793923258
0.25	0.04967191434188334	1.2835049653551538
0.25	0.051678500563172594	1.296023516656817
0.25	0.05370214208664599	1.3087932739808763
0.25	0.05574140103896775	1.3218128263570994
0.25	0.0577948828358877	1.3350808101284946
0.25	0.05986123679801983	1.3485959096136835
0.25	0.061939156532749874	1.3623568541725661
0.25	0.06402738010716988	1.376362418867605
0.25	0.0661246900350652	1.3906114226505266
0.25	0.06822991309918536	1.405102726990811
0.25	0.07034192002832738	1.4198352353889478
0.25	0.07245962504714634	1.43480789139887
0.25	0.07458198531508672	1.450019677691629
0.25	0.07670800026940247	1.4654696148646593
0.25	0.07883671088589597	1.4811567598583943
0.25	0.08096719886976131	1.4970802049406675
0.25	0.0830985857877577	1.5132390763633157
0.25	0.08523003215186312	1.529632533189705
0.25	0.08736073646356395	1.5462597657586594
0.25	0.08948993422701464	1.5631199951515276
0.25	0.09161689693845726	1.580212471376152
0.25	0.09374093105850845	1.5975364726494705
0.25	0.09586137697320768	1.6150913040480341
0.25	0.09797760794906546	1.6328762965944064
0.25	0.10008902908674795	1.6508908062948817
0.25	0.10219507627749098	1.669134212945837
0.25	0.10429521516583357	1.687605919431454
0.25	0.10638894012181	1.7063053505961678
0.25	0.10847577322532534	1.7252319523376707
0.25	0.11055526326506626	1.744385191081621
0.25	0.11262698475396055	1.7637645525087908
0.25	0.114690536962893	1.7833695409904768
0.25	0.11674554297411008	1.8031996793091685
0.25	0.11879164875549694	1.8232545067251127
0.25	0.12082852225668955	1.8435335795771077

==> tempconst_h0v5_T_r.dat <==
0.5	0.1	0.9998675926517785
0.5	0.10999999999999999	1.0002733156849382
0.5	0.12000000000000002	1.0004477386979787
0.5	0.13	1.0008708012637364
0.5	0.14	1.0015109727873401
0.5	0.15000000000000002	1.0024354313010169
0.5	0.16	1.00369995598057
0.5	0.17	1.005352622991433
0.5	0.18	1.0074349780257037
0.5	0.18999999999999997	1.0099802714900086
0.5	0.2	1.0130135787517376
0.5	0.21	1.0165524023255497
0.5	0.21999999999999997	1.020607375910448
0.5	0.23	1.0251381529520058
0.5	0.24000000000000005	1.0302791169223653
0.5	0.25	1.0358907347328148
0.5	0.26	1.042009964719519
0.5	0.27	1.0486262056817965
0.5	0.28	1.0557269387767547
0.5	0.29000000000000004	1.0632982703994132
0.5	0.30000000000000004	1.0713254218149515
0.5	0.31	1.079793119158122
0.5	0.32	1.088685904690863
0.5	0.33	1.097988398700114
0.5	0.33999999999999997	1.1076854997780055
0.5	0.35	1.1177625353766591
0.5	0.36	1.1282053796212348
0.5	0.37	1.1390005361475715
0.5	0.37999999999999995	1.1501351932560506
0.5	0.39	1.1615972614074375
0.5	0.4	1.1733753897430386
0.5	0.41000000000000003	1.1854589716436563
0.5	0.42	1.197838137525849
0.5	0.43000000000000005	1.210503741064393
0.5	0.44000000000000006	1.223447337755901
0.5	0.45000000000000007	1.236661159649825
0.5	0.4599999999999999	1.2501380864766631
0.5	0.47000000000000003	1.2638716143489361
0.5	0.48	1.2778558235696187
0.5	0.49	1.292085345031894
0.5	0.5	1.3065553279232274
0.5	0.51	1.3212614059958654
0.5	0.52	1.336199665772088
0.5	0.53	1.351366615182005
0.5	0.54	1.3667591535278494
0.5	0.55	1.3823745424064113
0.5	0.56	1.3982103781723183
0.5	0.5700000000000001	1.4142645658098518
0.5	0.58	1.4305352942213743
0.5	0.59	1.4470210126178575
0.5	0.6	1.4637204087712627
0.5	0.61	1.480632388402665
0.5	0.62	1.4977560558909242
0.5	0.63	1.5150906964289306
0.5	0.64	1.5326357591719042
0.5	0.65	1.5503908419942711
0.5	0.66	1.568355676654368
0.5	0.67	1.5865301159470815
0.5	0.6799999999999999	1.604914121225744
0.5	0.69	1.6235077508934124
0.5	0.7	1.6423111502660173
0.5	0.71	1.6613245416907898
0.5	0.72	1.680548216034643
0.5	0.7300000000000001	1.69998252412285
0.5	0.74	1.7196278697943574
0.5	0.75	1.7394847029447147
0.5	0.7599999999999999	1.759553513366578
0.5	0.77	1.779834825098748
0.5	0.78	1.8003291913251624
0.5	0.79	1.8210371897845385
0.5	0.8	1.841959418476913
0.5	0.8099999999999999	1.8630964918189676
0.5	0.8200000000000001	1.884449037411473
0.5	0.83	1.9060176925960646
0.5	0.84	1.9278031019459945
0.5	0.85	1.9498059146524944
0.5	0.86	1.9720267821994029
0.5	0.8700000000000001	1.994466356535908
0.5	0.8799999999999999	2.0171252880934762
0.5	0.8899999999999999	2.0400042244239107
0.5	0.8999999999999999	2.0631038085509044
0.5	0.9100000000000001	2.0864246779326394
0.5	0.92	2.1099674633028465
0.5	0.93	2.1337327877259002
0.5	0.9400000000000001	2.157721265817288
0.5	0.9500000000000001	2.1819335030258875
0.5	0.96	2.2063700950404295
0.5	0.9699999999999999	2.2310316271986967
0.5	0.98	2.2559187419154485
0.5	0.99	2.281031800051198
0.5	1.	2.3063715568941747

==> tempconst_h0v5_T_r_okrho.dat <==
0.5	4.228742096011583e-6	0.9998675926517785
0.5	0.000011055225403596446	1.0002733156849382
0.5	0.00002473449773644591	1.0004477386979787
0.5	0.00004907772827367115	1.0008708012637364
0.5	0.00008858803986132431	1.0015109727873401
0.5	0.00014821759796647104	1.0024354313010169
0.5	0.00023311007334423406	1.00369995598057
0.5	0.00034836368995422453	1.005352622991433
0.5	0.0004988348511181863	1.0074349780257037
0.5	0.0006889900583410029	1.0099802714900086
0.5	0.000922805557492474	1.0130135787517376
0.5	0.0012037094030727864	1.0165524023255497
0.5	0.0015345584865964037	1.020607375910448
0.5	0.0019176426189639784	1.0251381529520058
0.5	0.0023547082768014638	1.0302791169223653
0.5	0.0028469956241984657	1.0358907347328148
0.5	0.0033952835887207274	1.042009964719519
0.5	0.003999938919240957	1.0486262056817965
0.5	0.004660966186310171	1.0557269387767547
0.5	0.00537805656225601	1.0632982703994132
0.5	0.006150633929980984	1.0713254218149515
0.5	0.006977897426715346	1.079793119158122
0.5	0.007858859950718809	1.088685904690863
0.5	0.008792382467105809	1.097988398700114
0.5	0.009777204165323173	1.1076854997780055
0.5	0.010811968665101462	1.1177625353766591
0.5	0.01189524655698378	1.1282053796212348
0.5	0.013025554611971073	1.1390005361475715
0.5	0.01420137201382761	1.1501351932560506
0.5	0.0154211539661375	1.1615972614074375
0.5	0.016683343011182145	1.1733753897430386
0.5	0.017986378374289194	1.1854589716436563
0.5	0.01932870361927331	1.197838137525849
0.5	0.02070877287064913	1.210503741064393
0.5	0.022125055828307805	1.223447337755901
0.5	0.023576041771540997	1.236661159649825
0.5	0.025060242722427604	1.2501380864766631
0.5	0.02657619591409028	1.2638716143489361
0.5	0.02812246568735569	1.2778558235696187
0.5	0.02969764491993325	1.292085345031894
0.5	0.03130035607526083	1.3065553279232274
0.5	0.032929251943497516	1.3212614059958654
0.5	0.034583016134569905	1.336199665772088
0.5	0.036260363372488134	1.351366615182005
0.5	0.03796003963112436	1.3667591535278494
0.5	0.039680822144081286	1.3823745424064113
0.5	0.04142151931497761	1.3982103781723183
0.5	0.04318097054926194	1.4142645658098518
0.5	0.044958046024377925	1.4305352942213743
0.5	0.04675164641159734	1.4470210126178575
0.5	0.04856070255999192	1.4637204087712627
0.5	0.050384175150719315	1.480632388402665
0.5	0.05222105432796129	1.4977560558909242
0.5	0.05407035931139281	1.5150906964289306
0.5	0.055931137993912264	1.5326357591719042
0.5	0.05780246652746783	1.5503908419942711
0.5	0.05968344889912449	1.568355676654368
0.5	0.0615732164989921	1.5865301159470815
0.5	0.06347092768124202	1.604914121225744
0.5	0.06537576731915168	1.6235077508934124
0.5	0.06728694635490984	1.6423111502660173
0.5	0.06920370134477295	1.6613245416907898
0.5	0.07112529400006842	1.680548216034643
0.5	0.07305101072448214	1.69998252412285
0.5	0.07498016214803663	1.7196278697943574
0.5	0.07691208265815337	1.7394847029447147
0.5	0.07884612992819366	1.759553513366578
0.5	0.08078168444388048	1.779834825098748
0.5	0.08271814902801716	1.8003291913251624
0.5	0.08465494836393453	1.8210371897845385
0.5	0.08659152851811185	1.841959418476913
0.5	0.08852735646243139	1.8630964918189676
0.5	0.09046191959653722	1.884449037411473
0.5	0.0923947252707759	1.9060176925960646
0.5	0.09432530031020235	1.9278031019459945
0.5	0.09625319054013343	1.9498059146524944
0.5	0.09817796031373063	1.9720267821994029
0.5	0.10009919204208506	1.994466356535908
0.5	0.10201648572727012	2.0171252880934762
0.5	0.10392945849881458	2.0400042244239107
0.5	0.10583774415403238	2.0631038085509044
0.5	0.10774099270263053	2.0864246779326394
0.5	0.10963886991599543	2.1099674633028465
0.5	0.11153105688153826	2.1337327877259002
0.5	0.11341724956245736	2.157721265817288
0.5	0.115297158363253	2.1819335030258875
0.5	0.11717050770130602	2.2063700950404295
0.5	0.11903703558480758	2.2310316271986967
0.5	0.12089649319730283	2.2559187419154485
0.5	0.12274864448908707	2.281031800051198
0.5	0.12459326577566934	2.3063715568941747

==> tempconst_h0v75_T_r.dat <==
0.75	0.06000000000000001	1.0010496713664039
0.75	0.07	1.0015446731089699
0.75	0.08	1.0036830300831836
0.75	0.09	1.0073840440937156
0.75	0.1	1.0129081693990158
0.75	0.1	1.0129081693990158
0.75	0.10999999999999999	1.0204140741997298
0.75	0.12000000000000002	1.0299525345138838
0.75	0.13	1.0414915018664934
0.75	0.14	1.0549430602657475
0.75	0.15000000000000002	1.0701857679128122
0.75	0.16	1.087081274120164
0.75	0.17	1.105485822162505
0.75	0.18	1.125257719876712
0.75	0.18999999999999997	1.146261885470079
0.75	0.2	1.168372354283107
0.75	0.21	1.191473433424295
0.75	0.21999999999999997	1.2154599850006038
0.75	0.23	1.2402371773759908
0.75	0.24000000000000005	1.2657199303570077
0.75	0.25	1.291832202497849
0.75	0.26	1.3185062160337686
0.75	0.27	1.3456816772211218
0.75	0.28	1.373305029429076
0.75	0.29000000000000004	1.4013287537119454
0.75	0.30000000000000004	1.4297107285727035
0.75	0.31	1.4584136512318207
0.75	0.32	1.4874045179605488
0.75	0.33	1.5166541609389048
0.75	0.33999999999999997	1.5461368372997877
0.75	0.35	1.5758298645614923
0.75	0.36	1.6057132985936526
0.75	0.37	1.6357696485096545
0.75	0.37999999999999995	1.6659836247262616
0.75	0.39	1.6963419157006923
0.75	0.4	1.72683299022192
0.75	0.41000000000000003	1.7574469217362327
0.75	0.42	1.7881752320223514
0.75	0.43000000000000005	1.819010751919063
0.75	0.44000000000000006	1.849947496724492
0.75	0.45000000000000007	1.8809805545446736
0.75	0.4599999999999999	1.9121059859877645
0.75	0.47000000000000003	1.9433207338076255
0.75	0.48	1.974622541240442
0.75	0.49	2.0060098780106124
0.75	0.5	2.037481873188097
0.75	0.51	2.0690382540117263
0.75	0.52	2.1006792900521454
0.75	0.53	2.13240574216244
0.75	0.54	2.1642188156252935
0.75	0.55	2.196120117216702
0.75	0.56	2.22811161560997
0.75	0.5700000000000001	2.260195604987621
0.75	0.58	2.2923744581038052
0.75	0.59	2.3246514516956034
0.75	0.6	2.357029448158969
0.75	0.61	2.3895117322866253
0.75	0.62	2.422101770031075
0.75	0.63	2.4548031858179757
0.75	0.64	2.4876197415159833
0.75	0.65	2.520555317113023
0.75	0.66	2.553613892669821
0.75	0.67	2.586799531821778
0.75	0.6799999999999999	2.6201163664219007
0.75	0.69	2.653568582430911
0.75	0.7	2.6871604069390496
0.75	0.71	2.720896096307923
0.75	0.72	2.7547799248603524
0.75	0.7300000000000001	2.7888161751731064
0.75	0.74	2.823009128652284
0.75	0.75	2.8573630572200717
0.75	0.7599999999999999	2.8918822155990096
0.75	0.77	2.926570834354773
0.75	0.78	2.961433113617958
0.75	0.79	2.996473217388076
0.75	0.8	3.031695268445621
0.75	0.8099999999999999	3.067103343748571
0.75	0.8200000000000001	3.1027014703799183
0.75	0.83	3.138493621926505
0.75	0.84	3.174483715346862
0.75	0.85	3.2106756081269054
0.75	0.86	3.2470730959868765
0.75	0.8700000000000001	3.283679910741928
0.75	0.8799999999999999	3.320499718698936
0.75	0.8899999999999999	3.3575361190490947
0.75	0.8999999999999999	3.394792642881579
0.75	0.9100000000000001	3.432272752199824
0.75	0.92	3.4699798392783356
0.75	0.93	3.507917226145269
0.75	0.9400000000000001	3.5460881643843982
0.75	0.9500000000000001	3.5844958352092244
0.75	0.96	3.623143348874265
0.75	0.9699999999999999	3.6620337456976824
0.75	0.98	3.701169996345994
0.75	0.99	3.74055488242889
0.75	1.	3.78019159365544

==> tempconst_h0v75_T_r2.dat <==
0.75	0.05	1.019700778076958
0.75	0.06000000000000001	1.0010496713664039
0.75	0.07	1.0015446731089699
0.75	0.08	1.0036830300831836
0.75	0.09	1.0073840440937156
0.75	0.1	1.0129081693990158

==> tempconst_h0v75_T_r_okrho.dat <==
0.75	0.000010019422770653773	1.0010496713664039
0.75	0.00003582544408526686	1.0015446731089699
0.75	0.00009410074278871134	1.0036830300831836
0.75	0.0002009707012822247	1.0073840440937156
0.75	0.0003709773393288185	1.0129081693990158
0.75	0.0003709773393288185	1.0129081693990158
0.75	0.00061544438337078	1.0204140741997298
0.75	0.0009419113267415671	1.0299525345138838
0.75	0.0013542919427271226	1.0414915018664934
0.75	0.001853413976355876	1.0549430602657475
0.75	0.0024376946008142788	1.0701857679128122
0.75	0.003103805730634536	1.087081274120164
0.75	0.003847256663605388	1.105485822162505
0.75	0.004662867777347857	1.125257719876712
0.75	0.005545135366128341	1.146261885470079
0.75	0.006488498595322761	1.168372354283107
0.75	0.007487527379487394	1.191473433424295
0.75	0.008537046181866239	1.2154599850006038
0.75	0.009632210208289343	1.2402371773759908
0.75	0.010768546304551182	1.2657199303570077
0.75	0.011941968734891317	1.291832202497849
0.75	0.01314877762637747	1.3185062160337686
0.75	0.014385645910390012	1.3456816772211218
0.75	0.015649599031169244	1.373305029429076
0.75	0.016937990483526243	1.4013287537119454
0.75	0.018248475330007605	1.4297107285727035
0.75	0.019578983172910538	1.4584136512318207
0.75	0.020927691565294736	1.4874045179605488
0.75	0.022293000492900908	1.5166541609389048
0.75	0.023673508309945215	1.5461368372997877
0.75	0.025067989338419666	1.5758298645614923
0.75	0.02647537322181484	1.6057132985936526
0.75	0.02789472604449155	1.6357696485096545
0.75	0.02932523317582695	1.6659836247262616
0.75	0.030766183765465086	1.6963419157006923
0.75	0.03221695679658008	1.72683299022192
0.75	0.03367700859379335	1.7574469217362327
0.75	0.03514586167830647	1.7881752320223514
0.75	0.036623094862840946	1.819010751919063
0.75	0.03810833448167146	1.849947496724492
0.75	0.039601246655406055	1.8809805545446736
0.75	0.0411015304955214	1.9121059859877645
0.75	0.04260891215954221	1.9433207338076255
0.75	0.04412313967384575	1.974622541240442
0.75	0.045643978447170365	2.0060098780106124
0.75	0.04717120740387137	2.037481873188097
0.75	0.04870461567171462	2.0690382540117263
0.75	0.050243999764471504	2.1006792900521454
0.75	0.051789161204750925	2.13240574216244
0.75	0.053339904537357916	2.1642188156252935
0.75	0.05489603568800134	2.196120117216702
0.75	0.05645736062638842	2.22811161560997
0.75	0.05802368429664928	2.260195604987621
0.75	0.05959480978164114	2.2923744581038052
0.75	0.061170537671004374	2.3246514516956034
0.75	0.06275066560589374	2.357029448158969
0.75	0.06433498797610454	2.3895117322866253
0.75	0.06592329574787145	2.422101770031075
0.75	0.06751537640294955	2.4548031858179757
0.75	0.06911101397171293	2.4876197415159833
0.75	0.07070998914493642	2.520555317113023
0.75	0.07231207945067726	2.553613892669821
0.75	0.07391705948425997	2.586799531821778
0.75	0.07552470118079893	2.6201163664219007
0.75	0.07713477412098788	2.653568582430911
0.75	0.0787470458620475	2.6871604069390496
0.75	0.08036128228676921	2.720896096307923
0.75	0.08197724796453124	2.7547799248603524
0.75	0.08359470651900319	2.7888161751731064
0.75	0.08521342099800641	2.823009128652284
0.75	0.08683315424166624	2.8573630572200717
0.75	0.08845366924558881	2.8918822155990096
0.75	0.09007472951632389	2.926570834354773
0.75	0.09169609941684377	2.961433113617958
0.75	0.09331754450018317	2.996473217388076
0.75	0.09493883182974869	3.031695268445621
0.75	0.09655973028512921	3.067103343748571
0.75	0.09818001084459034	3.1027014703799183
0.75	0.0997994468912705	3.138493621926505
0.75	0.10141781442325026	3.174483715346862
0.75	0.10303489232677837	3.2106756081269054
0.75	0.10465046259266958	3.2470730959868765
0.75	0.10626431052398409	3.283679910741928
0.75	0.10787622492712655	3.320499718698936
0.75	0.10948599828662792	3.3575361190490947
0.75	0.11109342692395388	3.394792642881579
0.75	0.11269831114075199	3.432272752199824
0.75	0.11430045534700435	3.4699798392783356
0.75	0.11589966817459664	3.507917226145269
0.75	0.11749576257684807	3.5460881643843982
0.75	0.11908855591457262	3.5844958352092244
0.75	0.12067787002926102	3.623143348874265
0.75	0.12226353130398332	3.6620337456976824
0.75	0.12384537071261932	3.701169996345994
0.75	0.12542322385802498	3.74055488242889
0.75	0.12699693099974027	3.78019159365544

==> tempdiso_b0v5_h1v5_l.dat <==
1.5	0.5	0	0	1.0000000000000417	0.
1.5	0.5	1	0	0.3503218393423266	0.
1.5	0.5	2	0	0.14034673725570762	0.
1.5	0.5	3	0	0.05649377017368137	0.
1.5	0.5	4	0	0.022745735374161392	0.
1.5	0.5	5	0	0.009158084619667715	0.
1.5	0.5	6	0	0.0036873095425433355	0.
1.5	0.5	7	0	0.0014846174370901901	0.
1.5	0.5	8	0	0.0005977499076125523	0.
1.5	0.5	9	0	0.00024067139665559295	0.
1.5	0.5	10	0	0.00009690126327217088	0.
1.5	0.5	11	0	0.000039015250479347175	0.
1.5	0.5	12	0	0.000015708667963323677	0.
1.5	0.5	13	0	6.324763935886884e-6	0.
1.5	0.5	14	0	2.5465328402257917e-6	0.
1.5	0.5	15	0	1.0253077541025868e-6	0.
1.5	0.5	16	0	4.1281854842711524e-7	0.
1.5	0.5	17	0	1.6621268418587707e-7	0.
1.5	0.5	18	0	6.692203266813993e-8	0.
1.5	0.5	19	0	2.6944745393819762e-8	0.
1.5	0.5	20	0	1.0848733598522845e-8	0.

==> tempdiso_b0v5_h1v5_l0.dat <==
1.5	0.5	0	0.	1.0000000000000417	0.
1.5	0.5	0	0.5	0.21744801713922832	-0.42096895507211934
1.5	0.5	0	1.	-0.23745571072580235	-0.014130130212227789
1.5	0.5	0	1.5	-0.12818600977312303	-0.000851267818453308
1.5	0.5	0	2.	-0.17974409776697975	0.01518613590118517
1.5	0.5	0	2.5	-0.06059761739126801	0.05557066888738851
1.5	0.5	0	3.	-0.008769545995110319	0.0054247588107623375
1.5	0.5	0	3.5	0.004318837402989336	0.01559068581216033
1.5	0.5	0	4.	0.030977083248350003	0.0006130582083210318
1.5	0.5	0	4.5	0.01497750327861982	-0.0057035357665632825
1.5	0.5	0	5.	0.012818695618924505	-0.0006649309187128718
1.5	0.5	0	5.5	0.0058694958469479135	-0.005014350027278882
1.5	0.5	0	6.	-0.00127381825164438	-0.0008752787219027119
1.5	0.5	0	6.5	-0.0008428897664137895	-0.0005848990147709215
1.5	0.5	0	7.	-0.003054071985368986	-0.00039570782474396585
1.5	0.5	0	7.5	-0.0018655528130073558	0.0008103525567066266
1.5	0.5	0	8.	-0.0009860364769507673	0.00009045297444033956
1.5	0.5	0	8.5	-0.0006825625619311749	0.00040514806711721975
1.5	0.5	0	9.	0.0001889815166490846	0.00018673534095326277
1.5	0.5	0	9.5	0.00014526069378457677	-0.000014249167661688368
1.5	0.5	0	10.	0.00027378007936277086	0.00006383790512444312
1.5	0.5	0	10.5	0.00023935424039387204	-0.00008220688861624552
1.5	0.5	0	11.	0.00008563170140886927	-0.000026530728847353312
1.5	0.5	0	11.5	0.0000749660581520281	-0.000026478694038874104
1.5	0.5	0	12.	-0.000013167279246414601	-0.000030330081460883455
1.5	0.5	0	12.5	-0.000024208018744197027	4.9332433998414375e-6
1.5	0.5	0	13.	-0.000023391438031560175	-5.981883710100277e-6
1.5	0.5	0	13.5	-0.000029045649011572905	5.94733378909463e-6
1.5	0.5	0	14.	-9.58193133469283e-6	5.503023076857014e-6
1.5	0.5	0	14.5	-7.307463416378313e-6	1.3325517212306852e-6
1.5	0.5	0	15.	-2.4034589801663954e-7	3.849259280935166e-6
1.5	0.5	0	15.5	3.4979111804524248e-6	-2.490384038737319e-7
1.5	0.5	0	16.	2.126397038216514e-6	2.1942615067641786e-7
1.5	0.5	0	16.5	3.216661900018748e-6	-1.995265642211422e-7
1.5	0.5	0	17.	1.3397332691254752e-6	-8.416347442178368e-7
1.5	0.5	0	17.5	6.387277270832514e-7	-8.858900143471314e-8
1.5	0.5	0	18.	2.288605971954462e-7	-3.8930095369180483e-7
1.5	0.5	0	18.5	-4.216616228808096e-7	-6.535894901430931e-8
1.5	0.5	0	19.	-2.3682522488872065e-7	3.73880011164614e-8
1.5	0.5	0	19.5	-3.231666311604157e-7	-1.942127282275921e-8
1.5	0.5	0	20.	-1.9652192633785525e-7	1.0037949154815414e-7

==> tempdiso_b0v5_h1v5_l0_th.dat <==
0.	0.24865705813921246	0.
0.05	0.23744752027447577	0.031085886433756073
0.1	0.22179092111684862	0.05905077722123286
0.15000000000000002	0.20247067269864943	0.08321435820962005
0.2	0.1803674630062819	0.1030888782915017
0.25	0.1564133633149521	0.1183891229957334
0.30000000000000004	0.13154639692856882	0.12903189839375048
0.35000000000000003	0.10666784795937584	0.1351257406671959
0.4	0.08260429405802944	0.1369520308972863
0.45	0.06007596586622923	0.13493906476005027
0.5	0.03967259492023464	0.12963088903620182
0.55	0.02183743880985612	0.12165286422931662
0.6000000000000001	0.006859695473927195	0.11167594498164247
0.65	-0.005124936215562931	0.10038159357269892
0.7000000000000001	-0.014126201795009669	0.08842906833309354
0.75	-0.02028473963460839	0.07642657458197884
0.8	-0.023852295949691522	0.06490745028590891
0.8500000000000001	-0.02516814879772937	0.054312203611483215
0.9	-0.02463327151551881	0.04497684712351226
0.9500000000000001	-0.022683765119655117	0.037127605148809556
1.	-0.01976500590889298	0.03088172657536553
1.05	-0.01630779956757449	0.026253832113251947
1.1	-0.012707620348700231	0.02316697631620807
1.1500000000000001	-0.009307759458612095	0.02146741994516456
1.2000000000000002	-0.006386927734929429	0.020941992788052633
1.25	-0.004151571343713924	0.021336881841752087
1.3	-0.002732881865503018	0.022376701842220997
1.35	-0.0021882283950529174	0.023782788012122066
1.4000000000000001	-0.002506521317792137	0.025289785206050793
1.4500000000000002	-0.003616844487262274	0.026659781849153255
1.5	-0.005399570623145245	0.027693438324998335
1.55	-0.007699106567368142	0.028237774399379408
1.6	-0.010337400043947538	0.028190495773611032
1.6500000000000001	-0.013127374290164756	0.02750094384522536
1.7000000000000002	-0.01588553536414305	0.026167934719711267
1.75	-0.018443111100867982	0.024234905040386067
1.8	-0.020655221217496265	0.02178289724970168
1.85	-0.02240773484889568	0.018921991974466878
1.9000000000000001	-0.02362163460455561	0.01578182939447569
1.9500000000000002	-0.024254865336522647	0.012501856162801113
2.	-0.024301792449833094	0.009221893278205408
2.0500000000000003	-0.02379052144420931	0.006073548603046484
2.1	-0.022778431844769007	0.0031729021229183084
2.15	-0.021346351064584164	0.000614780033543142
2.2	-0.019591835316148193	-0.001531186874425199
2.25	-0.017622035636321375	-0.0032226466136449547
2.3000000000000003	-0.015546609342477638	-0.004444792655093464
2.35	-0.013471094225980413	-0.005208958386758941
2.4000000000000004	-0.011491099122002942	-0.005549769731565841
2.45	-0.009687585600069826	-0.005521151283234504
2.5	-0.008123427264440486	-0.005191523472114083
2.5500000000000003	-0.00684134146805096	-0.0046385470272103805
2.6	-0.005863198772742431	-0.003943767213177262
2.6500000000000004	-0.0051906332853418535	-0.0031874860934384547
2.7	-0.004806806279275846	-0.0024441495259390545
2.75	-0.004679119473833597	-0.0017784806167069531
2.8000000000000003	-0.004762635065464211	-0.0012425272886548743
2.85	-0.005003938012276178	-0.0008737229967229091
2.9000000000000004	-0.005345171974581978	-0.0006939908615938319
2.95	-0.0057279925076648055	-0.0007098566757125676
3.	-0.006097207523178288	-0.0009134788662264823
3.0500000000000003	-0.006403912947001711	-0.0012844563638990045
3.1	-0.006607977712141128	-0.0017922403786815762
3.1500000000000004	-0.006679783312111855	-0.002398954396111944
3.2	-0.00660117566890004	-0.0030624184867839494
3.25	-0.006365637798497683	-0.0037391786525186295
3.3000000000000003	-0.005977737813409286	-0.004387358093530615
3.35	-0.005451945822040908	-0.004969173069402917
3.4000000000000004	-0.0048109435147002545	-0.0054529891229768675
3.45	-0.004083570574296439	-0.005814831272552186
3.5	-0.0033025621017619307	-0.006039301710696644
3.5500000000000003	-0.0025022312333626445	-0.006119898021503288
3.6	-0.0017162418624207818	-0.0060587616186769
3.6500000000000004	-0.0009755991613573002	-0.005865918042832472
3.7	-0.00030696210193707557	-0.0055580964077898
3.75	0.000268645695417542	-0.005157233619998393
3.8000000000000003	0.0007366806673081094	-0.00468877949980007
3.85	0.001089464014354024	-0.004179921604487192
3.9000000000000004	0.0013261199031093884	-0.003657843856622556
3.95	0.0014521065651728023	-0.00314812188671128
4.	0.0014784011589558603	-0.0026733414973004457
4.05	0.0014204153405053665	-0.002252006260139913
4.1000000000000005	0.0012967286486007593	-0.001897777505086479
4.15	0.00112773090431324	-0.0016190664050727752
4.2	0.0009342630898677798	-0.0014189749871669599
4.25	0.0007363391714194816	-0.0012955620294286697
4.3	0.0005520199026217919	-0.0012423920362172592
4.3500000000000005	0.00039649482845439434	-0.001249311647141862
4.4	0.00028141166197661547	-0.0013033884520258243
4.45	0.00021447413400147691	-0.0013899424719089454
4.5	0.00019931148821145664	-0.001493600441956442
4.55	0.00023560608271806592	-0.0015993071439934638
4.6000000000000005	0.00031945097737720606	-0.0016932358043197796
4.65	0.000443897648524863	-0.0017635502414256486
4.7	0.0005996455662786077	-0.0018009841470772415
4.75	0.0007758205424177121	-0.001799216687175003
4.800000000000001	0.0009607875221025363	-0.0017550375953645772
4.8500000000000005	0.0011429456454865605	-0.0016683082425317352
4.9	0.0013114585521439045	-0.0015417370465185428
4.95	0.0014568804983755288	-0.0013804974307306164
5.	0.0015716482551286675	-0.0011917239099314377
5.050000000000001	0.0016504192441531278	-0.000983926521990252
5.1000000000000005	0.001690247232494636	-0.0007663656658235861
5.15	0.0016905974538472298	-0.0005484285530180461
5.2	0.001653212644919673	-0.0003390451932724606
5.25	0.0015818496645897827	-0.00014617649875867822
5.300000000000001	0.0014819127184448997	0.000023599809182256877
5.3500000000000005	0.0013600134965544453	0.00016538773702348987
5.4	0.0012234906472750517	0.0002761466431694777
5.45	0.0010799209929593587	0.00035473891295454893
5.5	0.0009366529091970318	0.00040185839270402566
5.550000000000001	0.0008003886087988074	0.0004198530339503622
5.6000000000000005	0.0006768370483057276	0.0004124606078520468
5.65	0.000570453215929513	0.0003844801986588704
5.7	0.0004842730986544434	0.00034140435932500965
5.75	0.0004198470933187463	0.0002890373079447407
5.800000000000001	0.0003772684239487156	0.00023312345852302124
5.8500000000000005	0.0003552876068983307	0.00017900810004359773
5.9	0.00035149944981998694	0.00013134842060597254
5.95	0.0003625856834397248	0.00009388862481274545
6.	0.00038459422348399177	0.00006930794602928905
6.050000000000001	0.0004132352739806795	0.00005914524895515406
6.1000000000000005	0.00044417496049180635	0.00006379897452247674
6.15	0.0004733087978370264	0.00008259668655083437
6.2	0.0004969998670637878	0.00011392467674366399
6.25	0.0005122698723561081	0.00015540515046225974
6.300000000000001	0.0005169350149902138	0.0002041065629356405
6.3500000000000005	0.0005096825937862317	0.0002567717487221426
6.4	0.0004900881626725025	0.0003100485652147025
6.45	0.00045857671137185604	0.0003607087732096867
6.5	0.00041633448527852074	0.00040584267338808445
6.550000000000001	0.00036518057028025157	0.00044301943795239815
6.6000000000000005	0.00030740913313711036	0.00047040592735118496
6.65	0.0002456141767257649	0.0004868398571901677
6.7	0.00018250884291938594	0.0004918562760799802
6.75	0.00012075072329717859	0.0004856692413857038
6.800000000000001	0.00006278341013067	0.00046911317125698196
6.8500000000000005	0.000010702761066554762	0.00044355047532451474
6.9	-0.00003384579246760719	0.0004107536288072998
6.95	-0.000069734931580741	0.00037277080246127394
7.	-0.00009638660190050353	0.00033178448214754553
7.050000000000001	-0.00011376744577978292	0.000289972234114728
7.1000000000000005	-0.00012235144796186236	0.0002493779570853526
7.15	-0.00012305450945911781	0.00021180069970327934
7.2	-0.00011714702544813304	0.00017870652215747784
7.25	-0.00010615143204711361	0.0001511670664560476
7.300000000000001	-0.00009173208497375708	0.00012982659740850118
7.3500000000000005	-0.00007558475263067438	0.00011489740834005129
7.4	-0.000059332487690549166	0.00010618176315046451
7.45	-0.00004443374895961642	0.00010311706363693669
7.5	-0.000032107461372244184	0.00010483976052511347
7.550000000000001	-0.000023278320242605606	0.00011026271649370318
7.6000000000000005	-0.000018544165273430034	0.00011816030222034523
7.65	-0.00001816576787442492	0.0001272554597095318
7.7	-0.000022077982488348974	0.00013630327548454476
7.75	-0.00002991998714016316	0.00014416622449049915
7.800000000000001	-0.000041081342593915695	0.00014987711309032503
7.8500000000000005	-0.000054759876997798034	0.0001526867949792964
7.9	-0.00007002697750916503	0.00015209488028512173
7.95	-0.000085895746045388	0.00014786282819042823
8.	-0.0001013876382987648	0.0001400099340300183
8.05	-0.0001155936224215861	0.0001287937283132788
8.1	-0.00012772652201018764	0.00011467714457373066
8.15	-0.00013716199329444746	0.00009828544651473323
8.200000000000001	-0.00014346646928214193	0.00008035630918012988
8.25	-0.00014641132297269242	0.00006168661611242996
8.3	-0.00014597339887760703	0.00004307947196610748
8.35	-0.00014232288389141968	0.000025294658580659387
8.4	-0.00013580019047698983	9.00531405493478e-6
8.450000000000001	-0.00012688407318522547	-5.236970697591481e-6
8.5	-0.00011615357162673156	-0.000017027119341054608
8.55	-0.0001042465594108574	-0.000026120801717494625
8.6	-0.00009181768156383317	-0.00003243784465965627
8.65	-0.00007949829584320623	-0.000036055404371897023
8.700000000000001	-0.00006786071888391286	-0.00003719206546270201
8.75	-0.00005738864626392536	-0.00003618450048311434
8.8	-0.00004845510133773958	-0.000033458658409460894
8.85	-0.00004130870848331992	-0.000029497640345346703
8.9	-0.00003606851966636055	-0.000024808464849033615
8.950000000000001	-0.00003272708408245666	-0.000019889831716811286
9.	-0.00003116096997000963	-0.000015202777581884784
9.05	-0.00003114755054095734	-0.000011145801408439284
9.1	-0.000032386570468995784	-8.035649428046423e-6
9.15	-0.000034524826095028263	-6.094516359469113e-6
9.200000000000001	-0.00003718222442474704	-5.443972517476896e-6
9.25	-0.000039977528826449936	-6.105493012032942e-6
9.3	-0.000042552242357513	-8.007071107676237e-6
9.35	-0.00004459130679706405	-0.000010995064138588818
9.4	-0.000045839586723331885	-0.00001485016310461244
9.450000000000001	-0.000046113440881237345	-0.000019306206326908258
9.5	-0.00004530703427383946	-0.000024070477419834506
9.55	-0.000043393391106074985	-0.000028844136609409718
9.600000000000001	-0.000040420510073792193	-0.00003334152507161361
9.65	-0.00003650314175482532	-0.00003730724296588761
9.700000000000001	-0.00003181104917816068	-0.00004053011823674877
9.75	-0.000026554727663353618	-0.000042853437796456915
9.8	-0.0000209696441053505	-0.00004418108706132754
9.850000000000001	-0.000015300069066527016	-0.0000444795197966061
9.9	-9.783521689200607e-6	-0.00004377574085976862
9.950000000000001	-4.636735662677435e-6	-0.00004215171492241791
10.	-4.389534995168388e-8	-0.00003973580271685658
10.05	3.852302134978911e-6	-0.000036691964345055034
10.100000000000001	6.956416314220509e-6	-0.000033207551951206896
10.15	9.222740242590585e-6	-0.000029480540557643347
10.200000000000001	0.000010654571265986342	-0.0000257070185709869
10.25	0.000011300551738740155	-0.00002206968395856648
10.3	0.000011248514885348785	-0.000018727976489869384
10.350000000000001	0.000010617391933788997	-0.000015810330708279252
10.4	9.547814826534488e-6	-0.000013408869533382378
10.450000000000001	8.192082560859168e-6	-0.000011576686039691614
10.5	6.704149685795936e-6	-0.000010327692092292077
10.55	5.230246410489176e-6	-9.63885720527424e-6
10.600000000000001	3.900657023830422e-6	-9.45452772926331e-6
10.65	2.8230743856674936e-6	-9.692411810748113e-6
10.700000000000001	2.077821678405029e-6	-0.000010250743818817232
10.75	1.7150974141476394e-6	-0.000011016105101660962
10.8	1.7542647600838342e-6	-0.000011871375736364899
10.850000000000001	2.185079797575245e-6	-0.000012703321996857107
10.9	2.9706424786685734e-6	-0.000013409382413945687
10.950000000000001	4.051764430598663e-6	-0.000013903295952484635
11.	5.35238332190188e-6	-0.00001411931242812865
11.05	6.785616358107879e-6	-0.000014014830774618717
11.100000000000001	8.260035915909306e-6	-0.000013571418064121862
11.15	9.685766941267184e-6	-0.00001279426459233508
11.200000000000001	0.000010980045621391225	-0.000011710221962884033
11.25	0.000012071937874215327	-0.000010364647123597485
11.3	0.000012905989391118396	-8.817332203420567e-6
11.350000000000001	0.000013444660824168276	-7.137835678036685e-6
11.4	0.000013669486600731408	-5.400544206984358e-6
11.450000000000001	0.000013580978369377223	-3.6797871698345687e-6
11.5	0.00001319736936018477	-2.045299456196504e-6
11.55	0.00001255235990235063	-5.582854342515663e-7
11.600000000000001	0.00001169207389058588	7.317179939511468e-7
11.65	0.000010671469140773025	1.7890444895290382e-6
11.700000000000001	9.550460481584783e-6	2.593099597998448e-6
11.75	8.390013363298235e-6	3.1385585347605674e-6
11.8	7.248449016244252e-6	3.4346201825861356e-6
11.850000000000001	6.178171912934451e-6	3.5034304728102897e-6
11.9	5.2229893050600685e-6	3.3778309794832547e-6
11.950000000000001	4.416144194956828e-6	3.0986186151297626e-6
12.	3.779130754471569e-6	2.7115188479917833e-6
12.05	3.321308405064893e-6	2.264077827128329e-6
12.100000000000001	3.0402807810375477e-6	1.8026689984305508e-6
12.15	2.9229614664917547e-6	1.3697887394489788e-6
12.200000000000001	2.9472120283892412e-6	1.0017853302056628e-6
12.25	3.08391111302046e-6	7.271287158259431e-7
12.3	3.299297175465053e-6	5.652877360757724e-7
12.350000000000001	3.5574220023189448e-6	5.262395710829649e-7
12.4	3.822557122349878e-6	6.1059572656099e-7
12.450000000000001	4.061409432963814e-6	8.102923189327325e-7
12.5	4.2450243643910504e-6	1.1097616782080455e-6
12.55	4.350282756528293e-6	1.4874788253670328e-6
12.600000000000001	4.360929212120809e-6	1.9177611125034498e-6
12.65	4.26810281532902e-6	2.3726925831743592e-6
12.700000000000001	4.070373631530968e-6	2.8240462158341953e-6
12.75	3.7733183871370265e-6	3.2450864584639054e-6
12.8	3.3886945169566016e-6	3.6121502341742593e-6
12.850000000000001	2.9332920857001167e-6	3.905925463310239e-6
12.9	2.4275570897478788e-6	4.1123704664739895e-6
12.950000000000001	1.8940869227593246e-6	4.223243650604289e-6
13.	1.356099381128571e-6	4.236238921791971e-6
13.05	8.359709357314979e-7	4.154746721572813e-6
13.100000000000001	3.539288976282355e-7	3.987282066925054e-6
13.15	-7.303337359499789e-8	3.7466383874878794e-6
13.200000000000001	-4.3196766917874707e-7	3.448838523610171e-6
13.25	-7.144783470322891e-7	3.1119615541380178e-6
13.3	-9.169165200606665e-7	2.7549260937490814e-6
13.350000000000001	-1.040271412598008e-6	2.3963075975819965e-6
13.4	-1.0897870645786815e-6	2.0532595886948887e-6
13.450000000000001	-1.0743473512526527e-6	1.7405973710607645e-6
13.5	-1.005683388780495e-6	1.4700886684429708e-6
13.55	-8.974643977646507e-7	1.2499797992044178e-6
13.600000000000001	-7.643358628946352e-7	1.0847695489600287e-6
13.65	-6.209674911746308e-7	9.752268868596583e-7
13.700000000000001	-4.811684086056403e-7	9.186340355856615e-7
13.75	-3.5711882167676976e-7	9.092239460671436e-7
13.8	-2.5875673299252046e-7	9.38771551687042e-7
13.850000000000001	-1.9334606340514473e-7	9.97291676172112e-7
13.9	-1.6523955866804112e-7	1.0737933149963453e-6
13.950000000000001	-1.7583699287271068e-7	1.1570401558289234e-6
14.	-2.2372720270153036e-7	1.236270404706121e-6
14.05	-3.0499206485912413e-7	1.3018348272693933e-6
14.100000000000001	-4.1364219004024147e-7	1.3457198527233065e-6
14.15	-5.421482116712765e-7	1.3619319871176625e-6
14.200000000000001	-6.82028282450598e-7	1.3467299631676553e-6
14.25	-8.244517683758682e-7	1.2987013377860142e-6
14.3	-9.608209980794154e-7	1.2186899995902199e-6
14.350000000000001	-1.0832969928986623e-6	1.109589708612688e-6
14.4	-1.185240964549569e-6	9.760259075658526e-7
14.450000000000001	-1.261550536166942e-6	8.239532931247574e-7
14.5	-1.3088775871946103e-6	6.60199829014471e-7
14.55	-1.3257228019933815e-6	4.919889715361898e-7
14.600000000000001	-1.3124098991567277e-6	3.2647094598249424e-7
14.65	-1.2709496705638279e-6	1.7029116024832904e-7
14.700000000000001	-1.2048099818743972e-6	2.9219567856748664e-8
14.75	-1.11861249163507e-6	-9.214063357737516e-8
14.8	-1.0177798537402743e-6	-1.9055274679504217e-7
14.850000000000001	-9.081585075596973e-7	-2.642490135714387e-7
14.9	-7.956418684841661e-7	-3.1293636265972943e-7
14.950000000000001	-6.858169429353283e-7	-3.3771195508091126e-7
15.	-5.836543220203427e-7	-3.409000729620318e-7
15.05	-4.932574359423848e-7	-3.25825889982144e-7
15.100000000000001	-4.176821973776565e-7	-2.9654441882685564e-7
15.15	-3.5883306556881936e-7	-2.5754437309030525e-7
15.200000000000001	-3.174364599370921e-7	-2.1344681318679345e-7
15.25	-2.9308765513961475e-7	-1.687173531486924e-7
15.3	-2.843630703045882e-7	-1.2740854164084755e-7
15.350000000000001	-2.889864406282031e-7	-9.294600459490371e-8
15.4	-3.0403488255745227e-7	-6.796829494970888e-8
15.450000000000001	-3.2616941853271334e-7	-5.422640361377212e-8
15.5	-3.5187412877403684e-7	-5.25448139004439e-8
15.55	-3.7768869583534444e-7	-6.284208408685841e-8
15.600000000000001	-4.0042059519421933e-7	-8.420544541078076e-8
15.65	-4.173254078172412e-7	-1.1501099120429089e-7
15.700000000000001	-4.262465002662493e-7	-1.5307884343245792e-7
15.75	-4.257084262358768e-7	-1.958512982619742e-7
15.8	-4.1496163626468907e-7	-2.4058139994925685e-7
15.850000000000001	-3.9397923316497445e-7	-2.845196469753252e-7
15.9	-3.634093925831103e-7	-3.250875230816423e-7
15.950000000000001	-3.244895238629755e-7	-3.6002815607390723e-7
16.	-2.7893015608779063e-7	-3.8752649634494906e-7
16.05	-2.287778197790852e-7	-4.0629381324691596e-7
16.1	-1.76266821900965e-7	-4.156138610311198e-7
16.150000000000002	-1.2366978892376002e-7	-4.153506004140342e-7
16.2	-7.31562272760674e-8	-4.059197232660027e-7
16.25	-2.6667203567519154e-8	-3.882282842786383e-7
16.3	1.4187314345788074e-8	-3.6358839060631256e-7
16.35	4.8203765157468375e-8	-3.3361206667016787e-7
16.400000000000002	7.463026697113127e-8	-3.0009505933534417e-7
16.45	9.3181199865922e-8	-2.648974756303249e-7
16.5	1.0402236754936476e-7	-2.298287802518024e-7
16.55	1.0772971813518734e-7	-1.965438804851039e-7
16.6	1.0522601118577434e-7	-1.6645587159569614e-7
16.650000000000002	9.770085714627481e-8	-1.4066960199796597e-7
16.7	8.652018869983441e-8	-1.199386494318924e-7
16.75	7.313144138234053e-8	-1.0464668383455186e-7
16.8	5.8970539130073206e-8	-9.481263177135775e-8
16.85	4.537623870539884e-8	-9.011764279439812e-8
16.900000000000002	3.3516543795957137e-8	-8.995066608678468e-8
16.95	2.433082793586357e-8	-9.346853339363396e-8
17.	1.8490086989014307e-8	-9.96658475409613e-8
17.05	1.637646168896784e-8	-1.0744970895482424e-7
17.1	1.8081911340693308e-8	-1.1571436849139961e-7
17.150000000000002	2.3424756820459325e-8	-1.2341124730491067e-7
17.2	3.198180877821866e-8	-1.2961037086811332e-7
17.25	4.313300538529593e-8	-1.3355006955001834e-7
17.3	5.6114936592355474e-8	-1.346727390096442e-7
17.35	7.007934487465987e-8	-1.326454629349293e-7
17.400000000000002	8.415266497570467e-8	-1.2736531176086616e-7
17.45	9.749288053594003e-8	-1.1895008195718815e-7
17.5	1.0934040335594834e-7	-1.0771607736418405e-7
17.55	1.1906028018836498e-7	-9.414521374719891e-8
17.6	1.2617375361259115e-7	-7.884421977356224e-8
17.650000000000002	1.3037799490804463e-7	-6.249899516058518e-8
17.7	1.315536345635497e-7	-4.582726666871027e-8
17.75	1.297604895711591e-7	-2.9532564709927424e-8
17.8	1.2522258104898929e-7	-1.4262248807526937e-8
17.85	1.1830411412964639e-7	-5.718694838917625e-10
17.900000000000002	1.0947852725227617e-7	1.1102395343810027e-8
17.95	9.92929935011852e-8	2.0462108404861618e-8
18.	8.833086687166027e-8	2.7355266528841965e-8
18.05	7.717451624667495e-8	3.1775466478141736e-8
18.1	6.637079382854175e-8	3.385226290967164e-8
18.150000000000002	5.640106509040331e-8	3.3833926509429517e-8
18.2	4.765731228459312e-8	3.206419023860203e-8
18.25	4.042534529402871e-8	2.895482753930599e-8
18.3	3.487564586337208e-8	2.495603136992547e-8
18.35	3.106186714628726e-8	2.0526558666455804e-8
18.400000000000002	2.8926540637803475e-8	1.6105480646608043e-8
18.45	2.8313133257204327e-8	1.2087151349166614e-8
18.5	2.8983269374044722e-8	8.800696212593695e-9
18.55	3.063770025377221e-8	6.494954173294007e-9
18.6	3.2939474203027193e-8	5.3294073139696405e-9
18.650000000000002	3.5537735246088094e-8	5.371228151269446e-9
18.7	3.809065070011828e-8	6.598191249887879e-9
18.75	4.028612718719151e-8	8.906854995315347e-9
18.8	4.185920457577055e-8	1.2125138902054676e-8
18.85	4.2605299021462044e-8	1.60282146764225e-8
18.900000000000002	4.2388778794852983e-8	2.0356502897352877e-8
18.95	4.114667864754281e-8	2.483452365680197e-8
19.	3.888766969845496e-8	2.9189385634561232e-8
19.05	3.5686683943076784e-8	3.3167806042751176e-8
19.1	3.167583029013973e-8	3.655072199308628e-8
19.150000000000002	2.703242108851939e-8	3.9164767587657683e-8
19.200000000000003	2.1965047212709154e-8	4.0890134116753474e-8
19.25	1.6698693078385406e-8	4.166458622422355e-8
19.3	1.1459871837208508e-8	4.148365826715702e-8
19.35	6.462690673341988e-9	4.039728726185539e-8
19.400000000000002	1.896635068552436e-9	3.850333892016405e-8
19.450000000000003	-2.0832999001256293e-9	3.5938641353616234e-8
19.5	-5.363691076731706e-9	3.286825034753147e-8
19.55	-7.87674301394644e-9	2.947372742830481e-8
19.6	-9.601281498636864e-9	2.5941217420639563e-8
19.650000000000002	-1.0560838301890294e-8	2.245006913444443e-8
19.700000000000003	-1.081914788743206e-8	1.9162657286132445e-8
19.75	-1.0473512657433374e-8	1.621594397120388e-8
19.8	-9.646591656526761e-9	1.3715173705837422e-8
19.85	-8.47722511647308e-9	1.172993779995496e-8
19.900000000000002	-7.110923167341923e-9	1.0292682278787806e-8
19.950000000000003	-5.690623413313073e-9	9.399578850679248e-9
20.	-4.348263103312479e-9	9.013539512233491e-9
20.05	-3.197623414039522e-9	9.069039674523914e-9
20.1	-2.3287933611742266e-9	9.478327633165786e-9
20.150000000000002	-1.8044773277010532e-9	1.0138543101906114e-8
20.200000000000003	-1.6582416563654433e-9	1.0939245506965003e-8
20.25	-1.8946704143084045e-9	1.176986281769125e-8
20.3	-2.49128574576076e-9	1.2526610993104102e-8
20.35	-3.4019904520758365e-9	1.3118498192684847e-8
20.400000000000002	-4.561714370157529e-9	1.3472111071095423e-8
20.450000000000003	-5.891894887983609e-9	1.3534976317588728e-8
20.5	-7.306396927419356e-9	1.327739235630477e-8
20.55	-8.717478625744738e-9	1.2692727151208085e-8
20.6	-1.0041433881006621e-8	1.1796272228579425e-8
20.650000000000002	-1.1203588676802785e-8	1.0622825060907015e-8
20.700000000000003	-1.2142390406172219e-8	9.223237682826355e-9
20.75	-1.2812403295645755e-8	7.660215957000124e-9
20.8	-1.3186103154392463e-8	6.003679775709099e-9
20.85	-1.3254445698091654e-8	4.325999543368792e-9
20.900000000000002	-1.3026259601332595e-8	2.6974096893189315e-9
20.950000000000003	-1.2526583799713642e-8	1.1818679837995502e-9
21.	-1.1794124809831481e-8	-1.664167487137134e-10
21.05	-1.0878051371896462e-8	-1.3056224817654625e-9
21.1	-9.834369037754703e-9	-2.2080141130297632e-9
21.150000000000002	-8.722126016929896e-9	-2.860667231619375e-9
21.200000000000003	-7.59969429142949e-9	-3.2652393756132535e-9
21.25	-6.521348286742905e-9	-3.436869262555873e-9
21.3	-5.5343295840810226e-9	-3.4023322066194885e-9
21.35	-4.676543194367524e-9	-3.197616468732732e-9
21.400000000000002	-3.974982060445651e-9	-2.8651091711623088e-9
21.450000000000003	-3.4449251135812354e-9	-2.450591072336897e-9
21.5	-3.089903699920735e-9	-2.000237216895194e-9
21.55	-2.9023845447519806e-9	-1.5578062985199335e-9
21.6	-2.865077220571403e-9	-1.1621772018917459e-9
21.650000000000002	-2.952742336642622e-9	-8.453588320531195e-10
21.700000000000003	-3.134354722299738e-9	-6.310615353640136e-10
21.75	-3.3754643885112566e-9	-5.338778616783239e-10
21.8	-3.640596991132269e-9	-5.590797870746697e-10
21.85	-3.895544217973865e-9	-7.030013020312325e-10
21.900000000000002	-4.109411763062263e-9	-9.539416402402906e-10
21.950000000000003	-4.2563166807201514e-9	-1.2934971144625952e-9
22.	-4.316654969488438e-9	-1.6982097654665228e-9
22.05	-4.277892097509228e-9	-2.1414094977066635e-9
22.1	-4.134861700340312e-9	-2.59512319934885e-9
22.150000000000002	-3.889588823149221e-9	-3.0319291325998633e-9
22.200000000000003	-3.5506820329191226e-9	-3.4266467812611747e-9
22.25	-3.132362005688455e-9	-3.757770128749512e-9
22.3	-2.6532117022796567e-9	-4.008574510226246e-9
22.35	-2.1347443168336554e-9	-4.167852072713235e-9
22.400000000000002	-1.5998895898073509e-9	-4.230256773202657e-9
22.450000000000003	-1.0714970185666484e-9	-4.196265091507763e-9
22.5	-5.709465537481005e-10	-4.071781732488029e-9
22.55	-1.169444371737772e-10	-3.867439278490914e-9
22.6	2.754349415652067e-10	-3.5976560618760754e-9
22.650000000000002	5.954196211950936e-10	-3.279526829362842e-9
22.700000000000003	8.369020454664374e-10	-2.9316257852626793e-9
22.75	9.984917743346365e-10	-2.5728013931117106e-9
22.8	1.0832772428642497e-9	-2.2210372636125043e-9
22.85	1.0983314096758142e-9	-1.8924442098157253e-9
22.900000000000002	1.0540093747418609e-9	-1.600435968054177e-9
22.950000000000003	9.630954142073276e-10	-1.355126169061796e-9
23.	8.398620755603963e-10	-1.1629679740722451e-9
23.05	6.991049742929986e-10	-1.0266414430269751e-9
23.1	5.552139662214489e-10	-9.451781892480405e-10
23.150000000000002	4.21334897226819e-10	-9.142990879024063e-10
23.200000000000003	3.0866679599347465e-10	-9.269294671394791e-10
23.25	2.2592794732800565e-10	-9.73847843280809e-10
23.3	1.7901160971572103e-10	-1.044419168844606e-9
23.35	1.7083908379248506e-10	-1.127361826768443e-9
23.400000000000002	2.0140522424911417e-10	-1.2114990970199347e-9
23.450000000000003	2.680000572788085e-10	-1.286450225410947e-9
23.5	3.6558053562575195e-10	-1.3432230655185888e-9
23.55	4.872590968470476e-10	-1.3746789538206227e-9
23.6	6.24870879852004e-10	-1.3758503543073245e-9
23.650000000000002	7.695793155514741e-10	-1.3441021844301934e-9
23.700000000000003	9.124802834052546e-10	-1.27913793936379e-9
23.75	1.0451679045632899e-9	-1.1828611535994145e-9
23.8	1.1602299797339785e-9	-1.0591108560756353e-9
23.85	1.251647629601133e-9	-9.132960819795888e-10
23.900000000000002	1.3150813438496505e-9	-7.519589286560318e-10
23.950000000000003	1.3480338466837886e-9	-5.822979527686681e-10
24.	1.3498884014334758e-9	-4.116839076333504e-10
24.05	1.321828900802557e-9	-2.471980486821128e-10
24.1	1.2666548841579108e-9	-9.521973777585821e-11
24.150000000000002	1.1885101381648763e-9	3.8914811592889294e-11
24.200000000000003	1.0925475240951512e-9	1.511666897093083e-10
24.25	9.845549971714942e-10	2.3895183687706724e-10
24.3	8.705684147548677e-10	3.0119905038220636e-10
24.35	7.564957506616866e-10	3.383118208500063e-10
24.400000000000002	6.477749150702213e-10	3.520430187037777e-10
24.450000000000003	5.490837719280598e-10	3.452961560592264e-10
24.5	4.641164525147105e-10	3.2187048493876437e-10
24.55	3.9543502178943607e-10	2.8616942455222757e-10
24.6	3.4440031032636877e-10	2.428926931496793e-10
24.650000000000002	3.111806140476708e-10	1.967320939295448e-10
24.700000000000003	2.948322900713666e-10	1.520892872769365e-10
24.75	2.934422953022127e-10	1.128312554817368e-10
24.8	3.0431962019622803e-10	8.209576230931123e-11
24.85	3.242204907368275e-10	6.215519105390335e-11
24.900000000000002	3.495912033835978e-10	5.434298682724364e-11
24.950000000000003	3.768125074176558e-10	5.904280300462967e-11
25.	4.024304797120824e-10	7.57366082278822e-11
25.05	4.2336071685615587e-10	1.0310466463822334e-10
25.1	4.370552243402023e-10	1.391676100431397e-10
25.150000000000002	4.4162440863719706e-10	1.8145898372516277e-10
25.200000000000003	4.3590985735208e-10	2.272154885605662e-10
25.25	4.195069067561161e-10	2.735720859835667e-10
25.3	3.92739139721135e-10	3.177496276374455e-10
25.35	3.565897498330887e-10	3.5722404497845077e-10
25.400000000000002	3.125970029015077e-10	3.898680153854688e-10
25.450000000000003	2.627227194624469e-10	4.1405834383799077e-10
25.5	2.0920372976245372e-10	4.287448713623742e-10
25.55	1.5439659963387697e-10	4.3347937020796693e-10
25.6	1.0062561797668639e-10	4.284054436348842e-10
25.650000000000002	5.004313881851764e-11	4.1421276506844596e-10
25.700000000000003	4.509979302550531e-12	3.920609422418687e-10
25.75	-3.449819087274712e-11	3.634797829776794e-10
25.8	-6.595453885021245e-11	3.3025371131518906e-10
25.85	-8.931301340606639e-11	2.9429851253345894e-10
25.900000000000002	-1.0450879249605283e-10	2.575384848100281e-10
25.950000000000003	-1.1192939197673366e-10	2.2179148702774894e-10
26.	-1.1236023943825761e-10	1.886683666372995e-10
26.05	-1.0690981488329269e-10	1.59491919196176e-10
26.1	-9.692035491743491e-11	1.3523897658978765e-10
26.150000000000002	-8.387058253496313e-11	1.1650755466987887e-10
26.200000000000003	-6.927696199308531e-11	1.0350932289905189e-10
26.25	-5.4599615259409406e-11	9.608609079564922e-11
26.3	-4.115832326273135e-11	9.374762748066859e-11
26.35	-3.006303977996286e-11	9.572701259153656e-11
26.400000000000002	-2.216214886854398e-11	1.0104890949342089e-10
26.450000000000003	-1.801038562653018e-11	1.0860568281118562e-10
26.5	-1.7857002947742153e-11	1.1723615690109908e-10
26.55	-2.1653487485922595e-11	1.2580201368086339e-10
26.6	-2.9078980531525392e-11	1.3325732205210347e-10
26.650000000000002	-3.9580604959587e-11	1.3870742637823426e-10
26.700000000000003	-5.242518278098014e-11	1.4145433627653354e-10
26.75	-6.675837637795224e-11	1.4102678582701774e-10
26.8	-8.166710935312045e-11	1.371941966581814e-10
26.85	-9.624121176970339e-11	1.299648181496112e-10
26.900000000000002	-1.0963056541038658e-10	1.1956926754142048e-10
26.950000000000003	-1.2109456039700346e-10	1.0643150117098612e-10
27.	-1.3004136801094276e-10	9.112987573631202e-11
27.05	-1.3605533238062402e-10	7.435137960732297e-11
27.1	-1.3891162974801322e-10	5.684231740868486e-11
27.150000000000002	-1.385781831444403e-10	3.935871914664792e-11
27.200000000000003	-1.352056016216867e-10	2.2619533789517412e-11
27.25	-1.2910659290869404e-10	7.265283284145166e-12
27.3	-1.207268419805e-10	-6.175667964609993e-12
27.35	-1.1060973175518303e-10	-1.731168966422363e-11
27.400000000000002	-9.935749364161509e-11	-2.5902437488407555e-11
27.450000000000003	-8.759141401130556e-11	-3.1863183911723644e-11
27.5	-7.591359759004908e-11	-3.525937117585363e-11
27.55	-6.48725193116337e-11	-3.629239728480544e-11
27.6	-5.493420890634017e-11	-3.5278112215304705e-11
27.650000000000002	-4.646043932984569e-11	-3.2619844894207045e-11
27.700000000000003	-3.96947660234372e-11	-2.8777989490997986e-11
27.75	-3.47567245654736e-11	-2.4238248907173742e-11
27.8	-3.164397361127997e-11	-1.948056943849736e-11
27.85	-3.02416986836685e-11	-1.4950616640385224e-11
27.900000000000002	-3.0338195779097787e-11	-1.103535806719998e-11
27.950000000000003	-3.1645250959713746e-11	-8.043958186655678e-12
28.	-3.382173510371598e-11	-6.194781745507667e-12
28.05	-3.64987464691258e-11	-5.608872607887853e-12
28.1	-3.9304655284346904e-11	-6.3098532856120185e-12
28.150000000000002	-4.1888525361172335e-11	-8.22980132748598e-12
28.200000000000003	-4.3940593424551165e-11	-1.1220323961561011e-11
28.25	-4.5208758960844694e-11	-1.5067788597432124e-11
28.3	-4.551035462030448e-11	-1.9511485193127545e-11
28.35	-4.473880700899975e-11	-2.4263402460697804e-11
28.400000000000002	-4.2865137700602864e-11	-2.9028293078965433e-11
28.450000000000003	-3.9934573666017125e-11	-3.352277783941049e-11
28.5	-3.6058816949265896e-11	-3.7492384712890694e-11
28.55	-3.1404750834158273e-11	-4.072562228250867e-11
28.6	-2.6180523736684884e-11	-4.3064431389419174e-11
28.650000000000002	-2.062004700463542e-11	-4.441062637201123e-11
28.700000000000003	-1.496696770766886e-11	-4.472820995805452e-11
28.75	-9.459135713746314e-12	-4.4041706645712715e-11
28.8	-4.314483075096813e-12	-4.243089315038677e-11
28.85	2.809166686467198e-13	-4.002249877674433e-11
28.900000000000002	4.1820285909764476e-12	-3.697959425586714e-11
28.950000000000003	7.290904659950844e-12	-3.3489479134685814e-11
29.	9.559446572526084e-12	-2.975091338565812e-11
29.05	1.0988941361201257e-11	-2.5961520239013113e-11
29.1	1.1626621525840336e-11	-2.2306119248186134e-11
29.150000000000002	1.1559666092316965e-11	-1.8946638878005654e-11
29.200000000000003	1.0907186697103571e-11	-1.6014116076496774e-11
29.25	9.810828299826907e-12	-1.3603127271685314e-11
29.3	8.424655138445397e-12	-1.176882247819217e-11
29.35	6.904989651324398e-12	-1.0526562956830195e-11
29.400000000000002	5.40082853050434e-12	-9.854003519780486e-12
29.450000000000003	4.045381338394733e-12	-9.695322039981635e-12
29.5	2.9491704834554494e-12	-9.967188036342637e-12
29.55	2.1950052785999107e-12	-1.0565984202712129e-11
29.6	1.835006368440474e-12	-1.1375751927534803e-11
29.650000000000002	1.8897190805779443e-12	-1.2276324384808026e-11
29.700000000000003	2.3492237520157964e-12	-1.3151136661425248e-11
29.75	3.1760352891687096e-12	-1.3894257715638703e-11
29.8	4.309489202183648e-12	-1.4416268300203426e-11
29.85	5.671241481160419e-12	-1.46487058046693e-11
29.900000000000002	7.171467480025203e-12	-1.4546904131441084e-11
29.950000000000003	8.715331100447524e-12	-1.4091166941112408e-11
30.	1.020930890090159e-11	-1.3286318924897542e-11

==> tempdiso_b0v5_h1v5_l10_th.dat <==
0.	5.615315456362664e-6	3.2632331429005436e-20
0.05	5.617293547493113e-6	-1.0877443809806883e-19
0.1	5.623233164383671e-6	5.891948730332073e-20
0.15000000000000002	5.6331503691192855e-6	-1.45032584131744e-20
0.2	5.6470720352399644e-6	-2.9006516826447325e-20
0.25	5.6650360041655455e-6	8.701955047963759e-20
0.30000000000000004	5.6870913064272855e-6	-5.801303365328891e-20
0.35000000000000003	5.713298450111988e-6	0.
0.4	5.743729779630338e-6	-7.251629206710374e-20
0.45	5.778469908706622e-6	-1.8129073016837524e-19
0.5	5.817616232383665e-6	-1.5953584254871232e-19
0.55	5.8612795237867e-6	-9.427117968819566e-20
0.6000000000000001	5.909584622483222e-6	-7.251629206808923e-21
0.65	5.96267122249189e-6	5.076140444783491e-19
0.7000000000000001	6.020694769385275e-6	2.4800571887455004e-18
0.75	6.08382747752582e-6	1.0007248305498298e-17
0.8	6.152259480331497e-6	3.8049298448643486e-17
0.8500000000000001	6.226200128623926e-6	1.3276282752051282e-16
0.9	6.305879454666356e-6	4.3010863152301806e-16
0.9500000000000001	6.391549822522758e-6	1.3036688923142812e-15
1.	6.483487789002158e-6	3.722681866450195e-15
1.05	6.581996203827229e-6	1.0071182294606078e-14
1.1	6.687406583007053e-6	2.593945113254093e-14
1.1500000000000001	6.800081795912608e-6	6.38755117662942e-14
1.2000000000000002	6.9204191145889805e-6	1.5094058435411343e-13
1.25	7.048853683732167e-6	3.4338454414747245e-13
1.3	7.185862481955459e-6	7.542220399558129e-13
1.35	7.331968859959429e-6	1.6034694671186717e-12
1.4000000000000001	7.487747759496394e-6	3.3070732791435006e-12
1.4500000000000002	7.653831739127673e-6	6.630154323112982e-12
1.5	7.83091795910682e-6	1.2944510393711663e-11
1.55	8.019776308573532e-6	2.4651162743469626e-11
1.6	8.221258893563046e-6	4.585836512324087e-11
1.6500000000000001	8.436311143617871e-6	8.344667581589844e-11
1.7000000000000002	8.665984836858814e-6	1.4870863543450734e-10
1.75	8.911453386123055e-6	2.5982495573334833e-10
1.8	9.174029768926259e-6	4.4553580755412944e-10
1.85	9.455187516811366e-6	7.504887520766224e-10
1.9000000000000001	9.756585198613686e-6	1.242897771863452e-9
1.9500000000000002	0.000010080094828884064	2.025333616968597e-9
2.	0.000010427834596612137	3.249685882129987e-9
2.0500000000000003	0.000010802206227860077	5.137591394028408e-9
2.1	0.000011205937152606874	8.00790830699459e-9
2.15	0.000011642127440088279	1.2313123689575478e-8
2.2	0.000012114301120575323	1.868690259304907e-8
2.25	0.000012626461148017981	2.800530140532567e-8
2.3000000000000003	0.000013183146652700751	4.146445405298256e-8
2.35	0.000013789490480861626	6.067776607324483e-8
2.4000000000000004	0.000014451274174007141	8.779578133511298e-8
2.45	0.00001517497656256711	1.256518753067933e-7
2.5	0.000015967811031359965	1.7793672745836466e-7
2.5500000000000003	0.000016837745281287214	2.494040797352888e-7
2.6	0.00001779349609894179	3.4610954225989766e-7
2.6500000000000004	0.000018844490306303365	4.7568310717579574e-7
2.7	0.000020000781767535735	6.476345279070419e-7
2.75	0.000021272913169107166	8.736887753862307e-7
2.8000000000000003	0.000022671710371530568	1.168146372033694e-6
2.85	0.00002420799658120185	1.5482605270332326e-6
2.9000000000000004	0.000025892213547769585	2.0346196789024018e-6
2.95	0.0000277339376031733	2.651520353006311e-6
3.	0.000029741279771416122	3.427311260366618e-6
3.0500000000000003	0.00003192016153453089	4.394685439985498e-6
3.1	0.00003427346126372759	5.5908931644619196e-6
3.1500000000000004	0.00003680003090984995	7.0578445165755366e-6
3.2	0.00003949358834659625	8.84206727284411e-6
3.25	0.00004234149777139053	0.0000109944833040056
3.3000000000000003	0.00004532345872299206	0.000013569965452787979
3.35	0.000048410133424297346	0.000016626637119411522
3.4000000000000004	0.00005156175206856013	0.000020224878913701006
3.45	0.00005472674600990449	0.0000244260110337335
3.5	0.00005784046917311951	0.000029290626771429248
3.5500000000000003	0.00006082407785179313	0.000034876561920477464
3.6	0.00006358364782627044	0.00004123649696917344
3.6500000000000004	0.0000660096147484333	0.000048415203776078866
3.7	0.00006797662831306094	0.000056446465781440335
3.75	0.0000693439121588808	0.0000653497203708475
3.8000000000000003	0.0000699562190348063	0.00007512649327302248
3.85	0.00006964546391237298	0.00008575671715349448
3.9000000000000004	0.00006823310591841015	0.00009719504899592962
3.95	0.0000655333328529274	0.0001093673224160616
4.	0.00006135707949776899	0.00012216729056527365
4.05	0.00005551688300658112	0.00013545383148759005
4.1000000000000005	0.000047832545769374456	0.00014904879937938556
4.15	0.00003813753894348929	0.00016273571085737294
4.2	0.000026286039333912265	0.00017625945383488632
4.25	0.000012160449804500106	0.00018932719685674015
4.3	-4.320789477010605e-6	0.00020161065789442255
4.3500000000000005	-0.00002319533303368159	0.00021274986310659786
4.4	-0.00004444927717241127	0.0002223584877530726
4.45	-0.00006801002600392465	0.0002300308235826416
4.5	-0.00009374000410468013	0.00023535036035584182
4.55	-0.0001214315571324028	0.0002378999049927356
4.6000000000000005	-0.00015080338298708025	0.00023727309196224888
4.65	-0.00018149882334874329	0.0002330870652730613
4.7	-0.00021308631732504314	0.0002249960385704184
4.75	-0.0002450622747536256	0.000212705368560786
4.800000000000001	-0.0002768565663253467	0.00019598571173195042
4.8500000000000005	-0.0003078407517591924	0.00017468677871563837
4.9	-0.00033733907719790993	0.00014875015825268508
4.95	-0.00036464217105464157	0.00011822065698725812
5.	-0.0003890232567830157	0.00008325559529091192
5.050000000000001	-0.00040810271281852586	0.000043953390484603986
5.1000000000000005	-0.00042132713829499496	1.233713091698066e-6
5.15	-0.0004285386846002387	-0.00004395362208961388
5.2	-0.0004294515832184167	-0.00009067439272656408
5.25	-0.00042386282922265316	-0.00013795510568775216
5.300000000000001	-0.0004117162685320487	-0.00018479692089084693
5.3500000000000005	-0.00039308125837221364	-0.00023018197751311715
5.4	-0.00036822009840028813	-0.00027312470098904776
5.45	-0.00033752275354656606	-0.0003126660063764822
5.5	-0.00030154817973945103	-0.0003479266893544474
5.550000000000001	-0.00026099273947254676	-0.0003781226226686781
5.6000000000000005	-0.00021667729790891759	-0.0004025923507815147
5.65	-0.0001695228040083737	-0.000420813667033018
5.7	-0.0001205294905315424	-0.00043243046033000304
5.75	-0.00007074167488379454	-0.0004372504743767758
5.800000000000001	-0.000021221796025477565	-0.0004352599758909601
5.8500000000000005	0.00002698222116709129	-0.00042663041977660215
5.9	0.00007286928118248364	-0.0004116963972975766
5.95	0.00011551483390950977	-0.00039096288446789916
6.	0.00015409933875579855	-0.0003650792185494729
6.050000000000001	0.0001879289128003299	-0.0003348126908660766
6.1000000000000005	0.00021646008746115605	-0.00030103653316374836
6.15	0.00023931515465169825	-0.00026469588548419336
6.2	0.0002562790435485982	-0.00022676368972525374
6.25	0.0002673090947629774	-0.0001882231119830365
6.300000000000001	0.00027256708047530175	-0.00015005473302906206
6.3500000000000005	0.0002723227753922277	-0.000113146218831911
6.4	0.00026703028064867956	-0.00007832785287038706
6.45	0.0002572585004488608	-0.00004631480757657199
6.5	0.0002436886445723547	-0.000017696334971755962
6.550000000000001	0.00022706670876639065	7.0831581891884505e-6
6.6000000000000005	0.00020819325735779102	0.000027729768372292935
6.65	0.00018788431796223952	0.00004410505654520144
6.7	0.0001669457534603659	0.00005622389499115943
6.75	0.00014614108682788678	0.00006424564887163389
6.800000000000001	0.0001261689921177891	0.00006846163001528532
6.8500000000000005	0.00010763998016420394	0.00006927724932116348
6.9	0.0000910574106348076	0.00006718987717707044
6.95	0.00007680526222127992	0.00006276499754642362
7.	0.00006514054619215637	0.00005661067953413146
7.050000000000001	0.00005619013306874541	0.000049350622502954396
7.1000000000000005	0.0000499531170221991	0.00004159772248593852
7.15	0.000046309873552968364	0.0000339307754946193
7.2	0.00004503361272427652	0.000026871877234269523
7.25	0.0000458067329343415	0.000020868028637120962
7.300000000000001	0.00004823885414354456	0.00001627627625354383
7.3500000000000005	0.000051892972382387084	0.000013355477921157403
7.4	0.000056299705841652275	0.000012258064319508858
7.45	0.00006098686171354328	0.00001303203690855034
7.5	0.00006549891567485757	0.000015624130872254987
7.550000000000001	0.00006941093972147258	0.000019886604717923304
7.6000000000000005	0.000072370061314602	0.0000255960184581714
7.65	0.00007406377421824888	0.000032455137557315575
7.7	0.00007427630521446246	0.000040123487760404476
7.75	0.00007286941504611341	0.00004822793080966067
7.800000000000001	0.00006979495207860167	0.00005638624738361142
7.8500000000000005	0.00006508581980539076	0.00006422145227745761
7.9	0.00005885474969175962	0.00007138137122013577
7.95	0.00005128567114669396	0.00007755510176834336
8.	0.00004261967939310459	0.00008248332874016874
8.05	0.000033142539397252824	0.00008596924365741444
8.1	0.000023169747249059143	0.00008788630908674664
8.15	0.00001302927995195435	0.00008817741971638653
8.200000000000001	3.047347004584436e-6	0.00008685799970568488
8.25	-6.467147761737366e-6	0.0000840106169109372
8.3	-0.000015235842613062112	0.00007977810795740149
8.35	-0.000023021506179550222	0.00007435249838629656
8.4	-0.000029639567738471312	0.00006797303491765482
8.450000000000001	-0.00003495850950453086	0.0000608956330679442
8.5	-0.00003890892335103449	0.00005339833793341875
8.55	-0.000041479568497399825	0.00004575717102700627
8.6	-0.00004271646470836003	0.000038237604995914884
8.65	-0.00004271737413449828	0.00003108240295344492
8.700000000000001	-0.00004162392736231181	0.000024501581546590683
8.75	-0.00003961235095063916	0.000018664939700375794
8.8	-0.00003688779063649421	0.000013698677178056373
8.85	-0.00003366327832973631	9.677797785748483e-6
8.9	-0.000030159202670571732	6.630574846297764e-6
8.950000000000001	-0.0000265878618607546	4.538049717481575e-6
9.	-0.00002314492483355187	3.338503074475669e-6
9.05	-0.00002000148318140824	2.9333274473112813e-6
9.1	-0.00001729672530549609	3.194188012793344e-6
9.15	-0.000015134985329070491	3.971548915059431e-6
9.200000000000001	-0.000013581438240416418	5.1031939793765646e-6
9.25	-0.000012662805341462156	6.423321780825684e-6
9.3	-0.000012368403242370417	7.771052990208262e-6
9.35	-0.000012653027183395794	8.99799296140268e-6
9.4	-0.000013442413806037841	9.975385717636001e-6
9.450000000000001	-0.000014638102473847393	0.000010598716645989517
9.5	-0.0000161246865116034	0.000010791820586105034
9.55	-0.000017777201832402014	0.000010509149906925995
9.600000000000001	-0.00001946784309911407	9.735819799497122e-6
9.65	-0.00002107142913051898	8.485917978464652e-6
9.700000000000001	-0.00002247913470835491	6.8029531886946635e-6
9.75	-0.000023589367000062038	4.750147724253511e-6
9.8	-0.000024325758883093168	2.4113528083769722e-6
9.850000000000001	-0.00002463519438339484	-1.170232865744124e-7
9.9	-0.000024486187316574807	-2.7316251521591554e-6
9.950000000000001	-0.000023874599760067587	-5.327632895008806e-6
10.	-0.000022818431635966756	-7.804342646131622e-6
10.05	-0.00002135771008652371	-0.000010070260300523037
10.100000000000001	-0.000019550397909261758	-0.000012047148991463774
10.15	-0.000017468399484856825	-0.000013673052508489088
10.200000000000001	-0.000015196446226511767	-0.000014907410536615147
10.25	-0.000012818971865507574	-0.00001572526013584703
10.3	-0.000010425502476791557	-0.000016125810638421012
10.350000000000001	-8.099231056715492e-6	-0.00001612496236452868
10.4	-5.91606373320428e-6	-0.000015756385843263477
10.450000000000001	-3.940844066986322e-6	-0.000015068938025451707
10.5	-2.2241328201908573e-6	-0.000014121541371982619
10.55	-8.012310487759873e-7	-0.000012981367328838745
10.600000000000001	3.0893237190489766e-7	-0.000011719006464890756
10.65	1.103594556540157e-6	-0.000010405018357926393
10.700000000000001	1.595241913566524e-6	-9.106395115355887e-6
10.75	1.80992070226398e-6	-7.883266844282851e-6
10.8	1.7850395297175781e-6	-6.786671488562981e-6
10.850000000000001	1.566539886485222e-6	-5.856069079737961e-6
10.9	1.2059952062255913e-6	-5.118497798915916e-6
10.950000000000001	7.575526447653267e-7	-4.5881039482361414e-6
11.	2.7488515315897346e-7	-4.266397399833304e-6
11.05	-1.9166884390907515e-7	-4.142428683126427e-6
11.100000000000001	-5.974273183275701e-7	-4.195407761794681e-6
11.15	-9.053846327738606e-7	-4.395440855220011e-6
11.200000000000001	-1.0877991679259883e-6	-4.707076650745647e-6
11.25	-1.1267013588393806e-6	-5.089909783242671e-6
11.3	-1.0145067230476186e-6	-5.502724452469763e-6
11.350000000000001	-7.535740742055234e-7	-5.905185778251228e-6
11.4	-3.5537229553295006e-7	-6.259869391300941e-6
11.450000000000001	1.6071244492920318e-7	-6.534555887173892e-6
11.5	7.690059484313468e-7	-6.703180500182493e-6
11.55	1.439397424138093e-6	-6.7475833230305425e-6
11.600000000000001	2.139199970157036e-6	-6.657108551375372e-6
11.65	2.8353285327612424e-6	-6.429838703273617e-6
11.700000000000001	3.495814483594984e-6	-6.070971151862493e-6
11.75	4.091899284527948e-6	-5.593240177030919e-6
11.8	4.599138206610153e-6	-5.015050255204027e-6
11.850000000000001	4.998376023548624e-6	-4.359229226870161e-6
11.9	5.277713694185294e-6	-3.6525596425064227e-6
11.950000000000001	5.430108743453555e-6	-2.9218643609428445e-6
12.	5.456323443700545e-6	-2.1949598488310526e-6
12.05	5.362703568310263e-6	-1.4977368956149294e-6
12.100000000000001	5.161138458013248e-6	-8.533349922312982e-7
12.15	4.867971974333004e-6	-2.8099899108750124e-7
12.200000000000001	4.502868494733562e-6	2.0469367766661507e-7
12.25	4.087556954006686e-6	5.943024600192857e-7
12.3	3.644616440100185e-6	8.836951341384247e-7
12.350000000000001	3.1961526608819534e-6	1.07390758147736e-6
12.4	2.7628004106978536e-6	1.1707790215283003e-6
12.450000000000001	2.3625230814775326e-6	1.1842445710700456e-6
12.5	2.0101230516953034e-6	1.1276321878402497e-6
12.55	1.7164462631147433e-6	1.0166161729409873e-6
12.600000000000001	1.4881756504086436e-6	8.682434631987614e-7
12.65	1.3277424928848123e-6	6.999081710110209e-7
12.700000000000001	1.2338977815478804e-6	5.285789614116782e-7
12.75	1.201108010288563e-6	3.6941496140492947e-7
12.8	1.2211984100013629e-6	2.355990993307813e-7
12.850000000000001	1.2834444451833626e-6	1.3747568909665055e-7
12.9	1.375516186975227e-6	8.225463686732372e-8
12.950000000000001	1.48434159873329e-6	7.383189479103005e-8
13.	1.5966937916926766e-6	1.1280445698770217e-7
13.05	1.7001820087267162e-6	1.9668735886845787e-7
13.100000000000001	1.7837979188781026e-6	3.2026920050099606e-7
13.15	1.8384389238040544e-6	4.7609710435429224e-7
13.200000000000001	1.8572673861096955e-6	6.550357357560709e-7
13.25	1.836328602916904e-6	8.470449473312054e-7
13.3	1.7737997435110676e-6	1.0415355112379981e-6
13.350000000000001	1.6707183754884987e-6	1.2282686565323644e-6
13.4	1.5304444399054818e-6	1.397839757768744e-6
13.450000000000001	1.358294939056819e-6	1.5421214817446192e-6
13.5	1.1612005895481291e-6	1.6547007974953864e-6
13.55	9.471916796498569e-7	1.7311234298135807e-6
13.600000000000001	7.248781274743369e-7	1.7690173455899289e-6
13.65	5.029290026117767e-7	1.7680568610705119e-6
13.700000000000001	2.896595023599125e-7	1.7300967899818612e-6
13.75	9.245857906279049e-8	1.6583633844001384e-6
13.8	-8.240705417742046e-8	1.5584167617933686e-6
13.850000000000001	-2.3019708840916107e-7	1.4357600901809603e-6
13.9	-3.4781904957074805e-7	1.2976345582188382e-6
13.950000000000001	-4.3381303139603277e-7	1.1509239700664216e-6
14.	-4.884369674993531e-7	1.0027292895360012e-6
14.05	-5.134931843864181e-7	8.59619243023258e-7
14.100000000000001	-5.121277391352056e-7	7.273520883839688e-7
14.15	-4.885487573670317e-7	6.106038060578368e-7
14.200000000000001	-4.4775651828347874e-7	5.128412966177536e-7
14.25	-3.951975972627124e-7	4.361910633382909e-7
14.3	-3.3642808503511835e-7	3.8141654686664557e-7
14.350000000000001	-2.7681053872727334e-7	3.4799036779524693e-7
14.4	-2.2121815597955842e-7	3.3420545329475544e-7
14.450000000000001	-1.7381242973155712e-7	3.3737574858794886e-7
14.5	-1.3785254920122812e-7	3.5405029972954466e-7
14.55	-1.1557953300968256e-7	3.8026251212901466e-7
14.600000000000001	-1.0816447830351333e-7	4.117865625861579e-7
14.65	-1.1574838264573726e-7	4.445133333750765e-7
14.700000000000001	-1.3744790995867892e-7	4.7443883698843977e-7
14.75	-1.7154065844030363e-7	4.981168506017187e-7
14.8	-2.156017237648757e-7	5.12727907140093e-7
14.850000000000001	-2.6669897514850045e-7	5.162098548285749e-7
14.9	-3.215940241561134e-7	5.073158370010329e-7
14.950000000000001	-3.769534026342045e-7	4.856419961273459e-7
15.	-4.295608469082822e-7	4.516103342489317e-7
15.05	-4.7650243006582604e-7	4.063862411060094e-7
15.100000000000001	-5.152271232713746e-7	3.516940715179071e-7
15.15	-5.439872196556471e-7	2.8991155910450933e-7
15.200000000000001	-5.613413271663033e-7	2.2350749557970526e-7
15.25	-5.667234250787135e-7	1.552473911614472e-7
15.3	-5.602050888726476e-7	8.785814483378903e-8
15.350000000000001	-5.424586041073223e-7	2.389509779352168e-8
15.4	-5.147285365956663e-7	-3.4381681203538415e-8
15.450000000000001	-4.786877377208325e-7	-8.512157400115487e-8
15.5	-4.363751727734955e-7	-1.2696851123485013e-7
15.55	-3.899553160270182e-7	-1.590855454950981e-7
15.600000000000001	-3.417042171135363e-7	-1.8119081236466627e-7
15.65	-2.938103922833732e-7	-1.9352324898884673e-7
15.700000000000001	-2.482806793049649e-7	-1.9680097047542934e-7
15.75	-2.0683676921465784e-7	-1.9214718395641726e-7
15.8	-1.708407964125148e-7	-1.8100056419097515e-7
15.850000000000001	-1.4124225162969454e-7	-1.6500986965042802e-7
15.9	-1.1856895580610513e-7	-1.4594380734477652e-7
15.950000000000001	-1.0290620212466921e-7	-1.2555831702539474e-7
16.	-9.393666825707857e-8	-1.0551172809827041e-7
16.05	-9.099231777567558e-8	-8.728426339787392e-8
16.1	-9.311105346127744e-8	-7.209831897172766e-8
16.150000000000002	-9.911953226896402e-8	-6.08737412780687e-8
16.2	-1.077131497732954e-7	-5.4194216565548095e-8
16.25	-1.1753639197807259e-7	-5.229756496385987e-8
16.3	-1.2729439420589423e-7	-5.510074249768261e-8
16.35	-1.3577060731373823e-7	-6.220447893805523e-8
16.400000000000002	-1.4194335390621225e-7	-7.296249168793738e-8
16.45	-1.4501457737429817e-7	-8.653034269224038e-8
16.5	-1.4443194607800977e-7	-1.0192471725992593e-7
16.55	-1.3991397458027514e-7	-1.1809515422523619e-7
16.6	-1.314515300637277e-7	-1.3399432912009805e-7
16.650000000000002	-1.192853884291306e-7	-1.4863771306798387e-7
16.7	-1.0386322572389039e-7	-1.6113843854447434e-7
16.75	-8.585940739747641e-8	-1.7084472069838987e-7
16.8	-6.600567175183663e-8	-1.771830517935464e-7
16.85	-4.516095940893493e-8	-1.798676992227347e-7
16.900000000000002	-2.4196877292903363e-8	-1.788191683336019e-7
16.95	-3.952498887427714e-9	-1.7415177275936843e-7
17.	1.4806888097928762e-8	-1.6618465384501374e-7
17.05	3.143102249135792e-8	-1.5537727085978154e-7
17.1	4.54142054808621e-8	-1.423257070161591e-7
17.150000000000002	5.6416260315168986e-8	-1.2770658503170812e-7
17.2	6.42698281521965e-8	-1.1223231461692398e-7
17.25	6.89805745942531e-8	-9.661380420609483e-8
17.3	7.071243438425733e-8	-8.151516130687984e-8
17.35	6.977336308166048e-8	-6.752733862450556e-8
17.400000000000002	6.658073749134108e-8	-5.5130717523899915e-8
17.45	6.16386167499461e-8	-4.468478827062674e-8
17.5	5.5498264270795033e-8	-3.6410999798670136e-8
17.55	4.872452431874316e-8	-3.0391445452666686e-8
17.6	4.186318021054055e-8	-2.657467595223163e-8
17.650000000000002	3.541117207900587e-8	-2.4788299520915293e-8
17.7	2.979397849824364e-8	-2.475928746769829e-8
17.75	2.534302429891456e-8	-2.6134965230066964e-8
17.8	2.2286336079549824e-8	-2.8511365563553986e-8
17.85	2.07418231864313e-8	-3.145959250721267e-8
17.900000000000002	2.0719199433060198e-8	-3.45531907699692e-8
17.95	2.212779213569563e-8	-3.739360971416257e-8
18.	2.4788811275807775e-8	-3.963079197825463e-8
18.05	2.8452361392592103e-8	-4.0980397447563896e-8
18.1	3.2820136432622577e-8	-4.123982368620835e-8
18.150000000000002	3.7561754463797506e-8	-4.0287262415562476e-8
18.2	4.234154842539444e-8	-3.8090230878480964e-8
18.25	4.6838580571381306e-8	-3.469950262350017e-8
18.3	5.0760162222065554e-8	-3.023686230147775e-8
18.35	5.386420776043695e-8	-2.488882306917487e-8
18.400000000000002	5.5966190416597056e-8	-1.8887810338035225e-8
18.45	5.694886811419695e-8	-1.249681061459913e-8
18.5	5.676352009990896e-8	-5.9911498862842034e-9
18.55	5.542919497512124e-8	3.581464091553108e-10
18.6	5.302679860365793e-8	6.299877229301815e-9
18.650000000000002	4.9691798598093975e-8	1.1615962210692253e-8
18.7	4.560381211785672e-8	1.613255583937269e-8
18.75	4.096996384487313e-8	1.9726324149995488e-8
18.8	3.601966276304942e-8	2.2331962882319594e-8
18.85	3.097481281992548e-8	2.3934686299134154e-8
18.900000000000002	2.6053887169444534e-8	2.457586040072091e-8
18.95	2.1449664781791315e-8	2.4341063081491402e-8
19.	1.7328373994629253e-8	2.3360366456346014e-8
19.05	1.3810448863959051e-8	2.1784970611093194e-8
19.1	1.097778493412797e-8	1.9789425614978748e-8
19.150000000000002	8.866548023195953e-9	1.755403245038093e-8
19.200000000000003	7.469504238149213e-9	1.525536584022838e-8
19.25	6.739622774478664e-9	1.305644808307357e-8
19.3	6.595786379100031e-9	1.1098520249448155e-8
19.35	6.930114181520856e-9	9.49461829544524e-9
19.400000000000002	7.61616243638551e-9	8.324879020889561e-9
19.450000000000003	8.517413403529006e-9	7.634123470614758e-9
19.5	9.497308965836572e-9	7.433112536098152e-9
19.55	1.0425257697548874e-8	7.698556486398839e-9
19.6	1.1185925292159975e-8	8.37881738501208e-9
19.650000000000002	1.1684227901756631e-8	9.398378665652995e-9
19.700000000000003	1.1849516773786886e-8	1.0664149562197886e-8
19.75	1.163813523688448e-8	1.2072382950228897e-8
19.8	1.1033978277927396e-8	1.3515449933966159e-8
19.85	1.0048826988310592e-8	1.4890191940798587e-8
19.900000000000002	8.71715677031328e-9	1.610065131827325e-8
19.950000000000003	7.09537908845645e-9	1.7067069166599177e-8
20.	5.255217713694556e-9	1.7727214207336244e-8
20.05	3.2789615714394053e-9	1.803937995300374e-8
20.1	1.2542670068496381e-9	1.7986167569096195e-8
20.150000000000002	-7.32361947529107e-10	1.756863842782217e-8
20.200000000000003	-2.5996577553973123e-9	1.68105167858634e-8
20.25	-4.276148081162684e-9	1.5751249406061576e-8
20.3	-5.705479951877148e-9	1.4450168763082623e-8
20.35	-6.845309113965878e-9	1.2968772956845847e-8
20.400000000000002	-7.672222101832396e-9	1.1379537332470095e-8
20.450000000000003	-8.180169915595846e-9	9.754881131155914e-9
20.5	-8.380263798224471e-9	8.164535501876816e-9
20.55	-8.298647097063302e-9	6.671267349290726e-9
20.6	-7.974494697917625e-9	5.328276592467579e-9
20.650000000000002	-7.456440921724042e-9	4.1763756810479e-9
20.700000000000003	-6.7995591562497215e-9	3.242829150159864e-9
20.75	-6.0613531523032535e-9	2.540503137820119e-9
20.8	-5.298568722680434e-9	2.0683391741319596e-9
20.85	-4.563818488322573e-9	1.8123496031158532e-9
20.900000000000002	-3.90307351903869e-9	1.7474657544294724e-9
20.950000000000003	-3.3533198947361954e-9	1.8397516756432794e-9
21.	-2.9411779072590564e-9	2.0491057324085808e-9
21.05	-2.681996050586638e-9	2.3320093125604442e-9
21.1	-2.5800290588955288e-9	2.6445263851741646e-9
21.150000000000002	-2.6287830042351658e-9	2.944760240766437e-9
21.200000000000003	-2.8122961083007e-9	3.1952238712781828e-9
21.25	-3.106911865277248e-9	3.364901457301338e-9
21.3	-3.4832014472544326e-9	3.4305672569471633e-9
21.35	-3.90811924168481e-9	3.3775794107586577e-9
21.400000000000002	-4.347398050896518e-9	3.200284768699648e-9
21.450000000000003	-4.767650529444975e-9	2.9016478853261476e-9
21.5	-5.138342381010907e-9	2.4924839195566065e-9
21.55	-5.4334695866701785e-9	1.990285981374733e-9
21.6	-5.632802865523893e-9	1.4177187416069833e-9
21.650000000000002	-5.722940196972875e-9	8.009672498211287e-10
21.700000000000003	-5.697418608081319e-9	1.6784627622727862e-10
21.75	-5.556827497291546e-9	-4.539152774187531e-10
21.8	-5.308215542197104e-9	-1.038318650649426e-9
21.85	-4.9644632657850846e-9	-1.5625368921647011e-9
21.900000000000002	-4.543268135685962e-9	-2.0081647538280133e-9
21.950000000000003	-4.065336195012588e-9	-2.361879565073292e-9
22.	-3.553311458913359e-9	-2.6159478824378757e-9
22.05	-3.030388572353325e-9	-2.768387333306368e-9
22.1	-2.5188404403669876e-9	-2.8226794661359324e-9
22.150000000000002	-2.038811667354261e-9	-2.787229882127239e-9
22.200000000000003	-1.607231870503481e-9	-2.674454122266033e-9
22.25	-1.2371773108369178e-9	-2.499921512873182e-9
22.3	-9.373558255961907e-10	-2.2812422855529248e-9
22.35	-7.11885593403928e-10	-2.036870889325316e-9
22.400000000000002	-5.603904129286228e-10	-1.7849746930348968e-9
22.450000000000003	-4.78359117274336e-10	-1.5424253806931177e-9
22.5	-4.5770901993329124e-10	-1.3239070991029465e-9
22.55	-4.875357009751585e-10	-1.1412608403475282e-9
22.6	-5.549516251696376e-10	-1.0029591589614173e-9
22.650000000000002	-6.459955699835236e-10	-9.138761095463745e-10
22.700000000000003	-7.46549020296219e-10	-8.75289961222546e-10
22.75	-8.431995630744659e-10	-8.850824922237501e-10
22.8	-9.239779231408963e-10	-9.381042212857097e-10
22.85	-9.789774529001352e-10	-1.0267230180963325e-9
22.900000000000002	-1.0007534696274468e-9	-1.1414161082313057e-9
22.950000000000003	-9.8477587863064e-10	-1.2716837731225184e-9
23.	-9.292975742521453e-10	-1.4065694788391372e-9
23.05	-8.352335939448536e-10	-1.535258204401086e-9
23.1	-7.061621815749532e-10	-1.6480735188860078e-9
23.150000000000002	-5.477412501257546e-10	-1.7367465812266608e-9
23.200000000000003	-3.672764007707302e-10	-1.7949056345487834e-9
23.25	-1.7315572608806915e-10	-1.818280265866417e-9
23.3	2.570382351595825e-11	-1.8049463502833205e-9
23.35	2.204559803144426e-10	-1.7552098698464722e-9
23.400000000000002	4.028314777516652e-10	-1.6714005936000577e-9
23.450000000000003	5.6558332132935e-10	-1.5576795029502412e-9
23.5	7.029580956750012e-10	-1.4198898351320998e-9
23.55	8.107456905918924e-10	-1.264570137336152e-9
23.6	8.866258357738724e-10	-1.0990655834245449e-9
23.650000000000002	9.300752228701466e-10	-9.307691905599302e-10
23.700000000000003	9.423295676870272e-10	-7.667762157084411e-10
23.75	9.261780115874024e-10	-6.134646404580252e-10
23.8	8.85705717218384e-10	-4.761833792625501e-10
23.85	8.259714747256005e-10	-3.590132964428148e-10
23.900000000000002	7.526496283828032e-10	-2.646192231822437e-10
23.950000000000003	6.716392305948637e-10	-1.94189550628768e-10
24.	5.887784628823842e-10	-1.474947362353433e-10
24.05	5.094233902278354e-10	-1.2297438177171648e-10
24.1	4.3822315956724813e-10	-1.1794424662424645e-10
24.150000000000002	3.78715004903461e-10	-1.2877591872029888e-10
24.200000000000003	3.33982630534472e-10	-1.5144317798704292e-10
24.25	3.050294491140487e-10	-1.8128979108893238e-10
24.3	2.923168166765246e-10	-2.138447215469577e-10
24.35	2.950690562259074e-10	-2.4483617603340194e-10
24.400000000000002	3.115339985265437e-10	-2.704622425125975e-10
24.450000000000003	3.3920656164095815e-10	-2.876219720013086e-10
24.5	3.749950170656886e-10	-2.940179453108031e-10
24.55	4.154813347046797e-10	-2.882612749583061e-10
24.6	4.5715340815285535e-10	-2.6988659751707397e-10
24.650000000000002	4.965816229258789e-10	-2.3928780156496087e-10
24.700000000000003	5.3069486288323e-10	-1.9768051501341633e-10
24.75	5.569012276745852e-10	-1.469417903473938e-10
24.8	5.732251382110293e-10	-8.945803978125805e-11
24.85	5.783850027385135e-10	-2.7946062964104707e-11
24.900000000000002	5.718398238508948e-10	3.473228092954733e-11
24.950000000000003	5.537617957393264e-10	9.575507260554395e-11
25.	5.245663777591764e-10	1.5238445585259673e-10
25.05	4.865386589551509e-10	2.025609773175884e-10
25.1	4.4144400335207376e-10	2.4460190919031937e-10
25.150000000000002	3.907201422859146e-10	2.7688741346683446e-10
25.200000000000003	3.371060523717339e-10	2.9890701337156163e-10
25.25	2.829655028343246e-10	3.105695597735548e-10
25.3	2.3055749152505986e-10	3.123544767073783e-10
25.35	1.8187299645845538e-10	3.0520283225327476e-10
25.400000000000002	1.385858961173703e-10	2.904931425903485e-10
25.450000000000003	1.0193970464551076e-10	2.6988404466764114e-10
25.5	7.270853626870906e-11	2.45178619556435e-10
25.55	5.122751118736391e-11	2.183442780263648e-10
25.6	3.7346127791711256e-11	1.9122601026642283e-10
25.650000000000002	3.0494247839513545e-11	1.6546610937917217e-10
25.700000000000003	2.9765923779315577e-11	1.425427730524237e-10
25.75	3.3975852027759365e-11	1.2359599495810758e-10
25.8	4.1756799351545027e-11	1.0941317600299345e-10
25.85	5.1653974121284734e-11	1.0040625352577409e-10
25.900000000000002	6.221874863349446e-11	9.661722946039253e-11
25.950000000000003	7.209514556115648e-11	9.774388398306382e-11
26.	8.009469780083153e-11	1.0318419440664376e-10
26.05	8.52569047788462e-11	1.1209668272059171e-10
26.1	8.688728198574833e-11	1.2346497615899663e-10
26.150000000000002	8.458595443403897e-11	1.3618004768156728e-10
26.200000000000003	7.824726118034051e-11	1.4911039044832773e-10
26.25	6.804336847008004e-11	1.6116738600076633e-10
26.3	5.440663278581295e-11	1.713963789534563e-10
26.35	3.7966670984896506e-11	1.7898668912557554e-10
26.400000000000002	1.9512968028856693e-11	1.833480464429116e-10
26.450000000000003	-7.222631519981876e-14	1.8409760529056515e-10
26.5	-1.986747948378971e-11	1.8110628348933427e-10
26.55	-3.897533532844056e-11	1.7447012443603269e-10
26.6	-5.657261952432258e-11	1.6448901218164464e-10
26.650000000000002	-7.195738847681798e-11	1.516470929651512e-10
26.700000000000003	-8.457236822826144e-11	1.3654860766323893e-10
26.75	-9.40735447342119e-11	1.1994945877551586e-10
26.8	-1.0026137137077802e-10	1.0257457025292155e-10
26.85	-1.0314255309857095e-10	8.518330173977397e-11
26.900000000000002	-1.0288235180966507e-10	6.847634154098994e-11
26.950000000000003	-9.987612094682904e-11	5.311878733303434e-11
27.	-9.452456691391028e-11	3.9581053380785106e-11
27.05	-8.739566773538357e-11	2.8248366331997724e-11
27.1	-7.908847067516805e-11	1.9343258054930953e-11
27.150000000000002	-7.021527447587551e-11	1.293640331345624e-11
27.200000000000003	-6.13638953699158e-11	8.952996539842823e-12
27.25	-5.306578784091397e-11	7.187886845485901e-12
27.3	-4.576907163848407e-11	7.327155431380726e-12
27.35	-3.981869396788104e-11	8.97472788069542e-12
27.400000000000002	-3.5443377642012446e-11	1.1681954525293631e-11
27.450000000000003	-3.275081530792213e-11	1.4978224040722504e-11
27.5	-3.173077474096108e-11	1.8400837101851632e-11
27.55	-3.226478323883045e-11	2.1522385347923947e-11
27.6	-3.414120661063126e-11	2.3973811780567352e-11
27.650000000000002	-3.707536278916382e-11	2.5462582678694483e-11
27.700000000000003	-4.073183499181574e-11	2.5784532973351973e-11
27.75	-4.4750635146318226e-11	2.4831126640689797e-11
27.8	-4.8768540686223595e-11	2.2587510159003094e-11
27.85	-5.243995953340569e-11	1.9126728051452477e-11
27.900000000000002	-5.5470940751186195e-11	1.4604369590025577e-11
27.950000000000003	-5.7617783413397157e-11	9.235396890745464e-12
28.	-5.869410465971082e-11	3.2794831871561395e-12
28.05	-5.860156700814327e-11	-2.9737497513137544e-12
28.1	-5.7313259625173137e-11	-9.22849427597379e-12
28.150000000000002	-5.4875071548521785e-11	-1.5200097990673705e-11
28.200000000000003	-5.139804300605449e-11	-2.063151256118052e-11
28.25	-4.704848287824927e-11	-2.530731453774554e-11
28.3	-4.203214952146169e-11	-2.906267697710143e-11
28.35	-3.658792582332963e-11	-3.1795635307844904e-11
28.400000000000002	-3.095924897800826e-11	-3.3461916443858713e-11
28.450000000000003	-2.5385532730424616e-11	-3.4076108353621814e-11
28.5	-2.008993401893376e-11	-3.370915318830553e-11
28.55	-1.526600233273401e-11	-3.248000879681897e-11
28.6	-1.10677280900841e-11	-3.0544687177421346e-11
28.650000000000002	-7.60347372437676e-12	-2.8084739430203896e-11
28.700000000000003	-4.933001779065717e-12	-2.5295405587127738e-11
28.75	-3.067264001563238e-12	-2.237289969899655e-11
28.8	-1.9713175857371205e-12	-1.9503057068535097e-11
28.85	-1.5696949429507068e-12	-1.6851265470829643e-11
28.900000000000002	-1.7537014638433132e-12	-1.455343814221396e-11
28.950000000000003	-2.3907017687752225e-12	-1.2713829113463026e-11
29.	-3.3332479670597073e-12	-1.1395444790215574e-11
29.05	-4.429711339527948e-12	-1.0624272714849613e-11
29.1	-5.532337188652394e-12	-1.0386266051265256e-11
29.150000000000002	-6.507586625390138e-12	-1.0636079610542446e-11
29.200000000000003	-7.2421260829623405e-12	-1.1298961461449912e-11
29.25	-7.648467349129413e-12	-1.2278358353115079e-11
29.3	-7.668427998927982e-12	-1.3463490045195825e-11
29.35	-7.274510817731135e-12	-1.4737117570771546e-11
29.400000000000002	-6.4695063767024054e-12	-1.5983448939228798e-11
29.450000000000003	-5.284094564585604e-12	-1.7095070496110754e-11
29.5	-3.772693712633908e-12	-1.7977415578708287e-11
29.55	-2.010177048503272e-12	-1.856182606482345e-11
29.6	-8.25687704374958e-14	-1.8792134152696014e-11
29.650000000000002	1.915664743538666e-12	-1.8643218285806857e-11
29.700000000000003	3.8895906537046085e-12	-1.8112489774205525e-11
29.75	5.749499961836503e-12	-1.7221057188693862e-11
29.8	7.415806372163834e-12	-1.6009575741460996e-11
29.85	8.821744235888367e-12	-1.4532887301927675e-11
29.900000000000002	9.916567459658402e-12	-1.2858377416217277e-11
29.950000000000003	1.0690200826536786e-11	-1.1085166424365323e-11
30.	1.1112450151564199e-11	-9.26504334983043e-12

==> tempdiso_b0v5_h1v5_l_th.dat <==
0	0.30725941035132875	0
1	0.07694901242929815	-2.713498612957891e-18
2	0.024697187485647185	3.2775990059899806e-18
3	0.008462399277020145	6.680759163757697e-18
4	0.0030104568337419994	-4.1095187413400976e-19
5	0.0010972922808838285	-6.994492256387001e-19
6	0.00040664515440569143	3.270408186371294e-19
7	0.00015250166025960912	6.5838044960632e-20
8	0.00005770358718402723	-3.976245089804287e-20
9	0.000021985410871309374	-6.003567171400154e-21
10	8.422973041796377e-6	3.988396063545109e-20
11	3.241581511258579e-6	3.2846800481149274e-21
12	1.2522217127382208e-6	7.935042980516665e-21
13	4.852733447251541e-7	-3.993597180719715e-22
14	1.885710280820545e-7	-1.4471439293182126e-21
15	7.34495094396628e-8	4.078633929306024e-21
16	2.866817214736508e-8	3.518948470818403e-22
17	1.1209925771540866e-8	0.
18	4.390451424247165e-9	2.5670559968646238e-22
19	1.7220481892410616e-9	7.751782277928387e-23
20	6.763137228846159e-10	2.8089825180813295e-22

==> tempdiso_b1s3v5_h1v5_l.dat <==
1.5	0.2857142857142857	0	0	1.0000000000000417	0.
1.5	0.2857142857142857	1	0	0.24932711065920593	0.
1.5	0.2857142857142857	2	0	0.06562075599013617	0.
1.5	0.2857142857142857	3	0	0.017282078351299947	0.
1.5	0.2857142857142857	4	0	0.004551510121557514	0.
1.5	0.2857142857142857	5	0	0.0011987127970963078	0.
1.5	0.2857142857142857	6	0	0.0003157001383443561	0.
1.5	0.2857142857142857	7	0	0.00008314466784578714	0.
1.5	0.2857142857142857	8	0	0.00002189747469687981	0.
1.5	0.2857142857142857	9	0	5.767049295206772e-6	0.
1.5	0.2857142857142857	10	0	1.5188444345187029e-6	0.
1.5	0.2857142857142857	11	0	4.000119121892051e-7	0.
1.5	0.2857142857142857	12	0	1.0534951852673349e-7	0.
1.5	0.2857142857142857	13	0	2.7745476361068974e-8	0.
1.5	0.2857142857142857	14	0	7.3072138275515896e-9	0.
1.5	0.2857142857142857	15	0	1.9244713345914703e-9	0.
1.5	0.2857142857142857	16	0	5.068402273522572e-10	0.
1.5	0.2857142857142857	17	0	1.3348445957377994e-10	0.
1.5	0.2857142857142857	18	0	3.51552619264726e-11	0.
1.5	0.2857142857142857	19	0	9.258699065885337e-12	0.
1.5	0.2857142857142857	20	0	2.4384261043586036e-12	0.

==> tempdiso_b1s3v5_h1v5_l0.dat <==
1.5	0.2857142857142857	0	0.	1.0000000000000417	0.
1.5	0.2857142857142857	0	0.5	0.2091476517082351	-0.27778049890152484
1.5	0.2857142857142857	0	1.	-0.27032919306431413	0.009533780875411582
1.5	0.2857142857142857	0	1.5	-0.09758279596349859	0.028522186294254966
1.5	0.2857142857142857	0	2.	-0.07332793697871746	0.006738325359027384
1.5	0.2857142857142857	0	2.5	-0.019032604469095066	0.01608466355667547
1.5	0.2857142857142857	0	3.	0.006945846321001579	0.00006135511055317858
1.5	0.2857142857142857	0	3.5	0.0036174818947019827	0.0004075733601529783
1.5	0.2857142857142857	0	4.	0.005939285207845842	-0.0002894427570493751
1.5	0.2857142857142857	0	4.5	0.002200011297118429	-0.0010049199389375308
1.5	0.2857142857142857	0	5.	0.0006765260973504778	-0.00008561203006134452
1.5	0.2857142857142857	0	5.5	0.00024060548747979285	-0.00020675506339416162
1.5	0.2857142857142857	0	6.	-0.00025261244182999207	-0.000018728165143323876
1.5	0.2857142857142857	0	6.5	-0.0001160588352670333	0.00003065846504002748
1.5	0.2857142857142857	0	7.	-0.00009894447637357572	9.301040141834735e-7
1.5	0.2857142857142857	0	7.5	-0.00004944393027817268	0.00002028900345132468
1.5	0.2857142857142857	0	8.	-5.783171177511674e-6	3.2176984998652847e-6
1.5	0.2857142857142857	0	8.5	-3.2160435444968354e-6	1.9213066320419007e-6
1.5	0.2857142857142857	0	9.	5.043593983449817e-6	1.0313331153688559e-6
1.5	0.2857142857142857	0	9.5	3.213702846030252e-6	-9.810400073950405e-7
1.5	0.2857142857142857	0	10.	1.5900932005902214e-6	-5.741646459109174e-8
1.5	0.2857142857142857	0	10.5	1.0834009161883225e-6	-3.227936927029701e-7
1.5	0.2857142857142857	0	11.	8.152668238755174e-8	-1.2703334032845427e-7
1.5	0.2857142857142857	0	11.5	1.759670405223809e-8	-2.5883016683238298e-9
1.5	0.2857142857142857	0	12.	-8.020554186643892e-8	-2.7984531871510355e-8
1.5	0.2857142857142857	0	12.5	-8.122399085765175e-8	1.9180528575380465e-8
1.5	0.2857142857142857	0	13.	-2.8009782047912376e-8	4.956611103793248e-9
1.5	0.2857142857142857	0	13.5	-2.1699635552905017e-8	3.962050044340975e-9
1.5	0.2857142857142857	0	14.	-2.9322818723587543e-9	3.77365313763127e-9
1.5	0.2857142857142857	0	14.5	8.057054742820523e-10	-2.4953608980926947e-10
1.5	0.2857142857142857	0	15.	1.1243669355748488e-9	4.788004208109161e-10
1.5	0.2857142857142857	0	15.5	1.8278709925277706e-9	-2.417688692136628e-10
1.5	0.2857142857142857	0	16.	6.059967129469141e-10	-2.0562887622216778e-10
1.5	0.2857142857142857	0	16.5	3.9194245327504974e-10	-3.7295530947655605e-11
1.5	0.2857142857142857	0	17.	1.0849313951257711e-10	-8.719195118839669e-11
1.5	0.2857142857142857	0	17.5	-3.496674435241738e-11	-7.149267340152302e-14
1.5	0.2857142857142857	0	18.	-1.7461199406990476e-11	-3.741816847745316e-12
1.5	0.2857142857142857	0	18.5	-3.627811916730763e-11	7.639948603646384e-13
1.5	0.2857142857142857	0	19.	-1.5347500114045955e-11	5.869085178491065e-12
1.5	0.2857142857142857	0	19.5	-6.596772580568847e-12	5.213201527031404e-13
1.5	0.2857142857142857	0	20.	-3.192333067821034e-12	1.5947694843770462e-12

==> tempdiso_b1s3v5_h1v5_l0_th.dat <==
0.	0.24865705813921246	0.
0.05	0.23079232834289806	0.03021460952869204
0.1	0.20953241796461278	0.05578700909644522
0.15000000000000002	0.18591880357811438	0.07641162896653132
0.2	0.16098044252086904	0.09200824233896314
0.25	0.1356883323613	0.102702367167066
0.30000000000000004	0.11091782313163903	0.10879763808467653
0.35000000000000003	0.08741976679547832	0.11074246798052367
0.4	0.06580099556200797	0.10909335985547781
0.45	0.04651406895613796	0.10447713778088445
0.5	0.029855744705942416	0.0975541614268145
0.55	0.015973229504745057	0.08898429605982114
0.6000000000000001	0.004876964529468674	0.07939705553117765
0.65	-0.003541497628425999	0.06936694636233377
0.7000000000000001	-0.009488064463774162	0.05939464216858921
0.75	-0.013242664868517258	0.04989423243624611
0.8	-0.015135259453023978	0.041186437673904175
0.8500000000000001	-0.015522607774188004	0.03349737959626778
0.9	-0.014766896631298078	0.026962251110502312
0.9500000000000001	-0.013217095036773813	0.021633052676710552
1.	-0.011193645521936529	0.017489450900415638
1.05	-0.00897684437621205	0.014451769791705505
1.1	-0.006799019592365096	0.012395139416158874
1.1500000000000001	-0.004840396547924319	0.011163892433777039
1.2000000000000002	-0.003228356773989454	0.0105854061739897
1.25	-0.002039650503683454	0.010482725260511102
1.3	-0.0013050220217204066	0.010685455908718914
1.35	-0.0010156483347282322	0.011038586782949686
1.4000000000000001	-0.0011307740781887317	0.011409052598504422
1.4500000000000002	-0.0015859445817095828	0.011690006778596145
1.5	-0.0023012888196919943	0.011802901460899025
1.55	-0.003189377768884442	0.011697581936827415
1.6	-0.004162274180850041	0.01135068510505821
1.6500000000000001	-0.005137489650103079	0.010762686524354293
1.7000000000000002	-0.006042667220967655	0.009953968673170414
1.75	-0.006818906483033124	0.008960286048908707
1.8	-0.007422738018901394	0.007827983921093172
1.85	-0.007826831224370435	0.006609290881552129
1.9000000000000001	-0.008019581206110616	0.005357955303633922
1.9500000000000002	-0.008003765206416363	0.004125437102335821
2.	-0.007794486509008644	0.0029578033345842034
2.0500000000000003	-0.007416634779331114	0.0018934133877202856
2.1	-0.006902087880536502	0.0009614204102356668
2.15	-0.006286863629559236	0.00018106318130755802
2.2	-0.005608403401586301	-0.000438321042230918
2.25	-0.004903135865702797	-0.0008966656588345622
2.3000000000000003	-0.004204431374815346	-0.0012020515394674167
2.35	-0.003541018425094006	-0.0013692293523927862
2.4000000000000004	-0.0029358956372434026	-0.001417927438412838
2.45	-0.0024057379864953128	-0.0013710788136074741
2.5	-0.001960766142118997	-0.0012530872892401615
2.5500000000000003	-0.0016050238880871552	-0.001088233765184262
2.6	-0.0013369912983204777	-0.0008993013286761431
2.6500000000000004	-0.0011504507732682484	-0.0007064736881593337
2.7	-0.0010355189308758075	-0.0005265373632619777
2.75	-0.0009797590583761158	-0.0003723953842403952
2.8000000000000003	-0.0009692954817674536	-0.0002528801955873864
2.85	-0.0009898617309484262	-0.00017283686484201224
2.9000000000000004	-0.0010277276144912391	-0.00013343510294078564
2.95	-0.00107046510454668	-0.00013266022948930144
3.	-0.001107528167131975	-0.0001659290044794539
3.0500000000000003	-0.00113063637371969	-0.00022677589428505402
3.1	-0.0011339654772624308	-0.0003075583491521994
3.1500000000000004	-0.0011141595008392743	-0.00040013540973131336
3.2	-0.001070187844555796	-0.0004964817183914221
3.25	-0.001003077242794456	-0.0005892080466735719
3.3000000000000003	-0.0009155520649030974	-0.000671969043705906
3.35	-0.0008116175795094612	-0.0007397484036704234
3.4000000000000004	-0.0006961196637038058	-0.0007890204785960107
3.45	-0.0005743114033261792	-0.0008177950760211283
3.5	-0.0004514525358388873	-0.0008255584567313822
3.5500000000000003	-0.0003324622002535845	-0.0008131281931215768
3.6	-0.00022163944556306145	-0.0007824424956446303
3.6500000000000004	-0.00012245984697908436	-0.0007363059075591316
3.7	-0.000037450772833100564	-0.0006781130460048713
3.75	0.000031857349519631265	-0.0006115705436162884
3.8000000000000003	0.00008491076567382665	-0.0005404347841223488
3.85	0.00012205346245574218	-0.0004682797209449093
3.9000000000000004	0.00014440217598013275	-0.0003983053199438239
3.95	0.0001536891339704305	-0.0003331932641902475
4.	0.00015208651167484638	-0.00027501275981627835
4.05	0.00014202587991189467	-0.00022517580706335515
4.1000000000000005	0.0001260244963344055	-0.00018443832060883498
4.15	0.00010652831965918058	-0.00015294111643953463
4.2	0.00008577930361088885	-0.00013028309430235312
4.25	0.00006571204142135053	-0.00011561795032257777
4.3	0.000047882357072341374	-0.00010776542443388284
4.3500000000000005	0.00003342812688812654	-0.00010532835554569182
4.4	0.000023060585836433566	-0.00010680758951153716
4.45	0.00001708271510011536	-0.00011070794790110729
4.5	0.000015430074999331554	-0.00011562989692782758
4.55	0.000017728660918499112	-0.00012034313262753144
4.6000000000000005	0.000023364010158469428	-0.00012383990450621888
4.65	0.00003155583958617005	-0.00012536743257260624
4.7	0.000041432892404780524	-0.00012444014695490432
4.75	0.00005210334794375018	-0.00012083363091410259
4.800000000000001	0.0000627170235995366	-0.0001145630347547408
4.8500000000000005	0.00007251659318132578	-0.00010584932940815773
4.9	0.00008087608407139823	-0.00009507708404995848
4.95	0.00008732592719180174	-0.00008274749937202955
5.	0.00009156475977323478	-0.00006943023871455179
5.050000000000001	0.00009345897521094585	-0.00005571721534019345
5.1000000000000005	0.00009303164478053473	-0.00004218096443185515
5.15	0.00009044288480991643	-0.000029339604371344628
5.2	0.00008596400569466225	-0.000017629724170563556
5.25	0.00007994786356842483	-7.387869429867383e-6
5.300000000000001	0.00007279775918315227	1.1593214662609438e-6
5.3500000000000005	0.00006493701694632426	7.89682331022267e-6
5.4	0.00005678106054166698	0.000012815708317105947
5.45	0.00004871341314012722	0.000016001673581953328
5.5	0.000041066623116197315	0.00001761908493233059
5.550000000000001	0.00003410868178491335	0.000017892100629636874
5.6000000000000005	0.00002803508577199073	0.000017084420168259446
5.65	0.0000229663262093294	0.000015479091741185777
5.7	0.00001895027737424408	0.000013359625640906253
5.75	0.000015968720050856732	0.000010993421005581955
5.800000000000001	0.000013947075256981926	8.618241585546697e-6
5.8500000000000005	0.00001276634201998343	6.432193482498633e-6
5.9	0.000012276223773044474	4.587383008481731e-6
5.95	0.000012308482962623959	3.1871819315336498e-6
6.	0.000012689671036255343	2.2868129098325516e-6
6.050000000000001	0.000013252527767081539	1.896798515089437e-6
6.1000000000000005	0.000013845515790138167	1.9886976703223434e-6
6.15	0.00001434013943278645	2.502484651115573e-6
6.2	0.000014635878635546242	3.3549058116752007e-6
6.25	0.000014662737913153971	4.4481729544273145e-6
6.300000000000001	0.000014381558014087567	5.678412742016516e-6
6.3500000000000005	0.00001378235776944876	6.943380349103783e-6
6.4	0.000012881061689031881	8.149053577111598e-6
6.45	0.000011715023732876694	9.214841778961867e-6
6.5	0.000010337780165995401	0.000010077263565277717
6.550000000000001	8.813457200880445e-6	0.000010692060786681786
6.6000000000000005	7.211226450253738e-6	0.00001103481744687792
6.65	5.600148300426373e-6	0.000011100236294045071
6.7	4.044676011477667e-6	0.00001090028981134985
6.75	2.6010176452740013e-6	0.00001046150476053148
6.800000000000001	1.3144745703123965e-6	9.82166041845307e-6
6.8500000000000005	2.1779948467241725e-7	9.026181594744541e-6
6.9	-6.694519869869536e-7	8.124490901795946e-6
6.95	-1.3406606328949278e-6	7.166553814910492e-6
7.	-1.801104359484934e-6	6.199808535861183e-6
7.050000000000001	-2.066302711900783e-6	5.266624469068172e-6
7.1000000000000005	-2.159925547703108e-6	4.402382068339387e-6
7.15	-2.111450631718934e-6	3.634216439142981e-6
7.2	-1.9537473130025365e-6	2.9804204259184198e-6
7.25	-1.7207457896902205e-6	2.4504624019449453e-6
7.300000000000001	-1.4453261251727284e-6	2.045541350449734e-6
7.3500000000000005	-1.1575306897755594e-6	1.7595781119922554e-6
7.4	-8.831706056991886e-7	1.5805272242232447e-6
7.45	-6.428634511395093e-7	1.4918883270745694e-6
7.5	-4.515080285455065e-7	1.4742988565516852e-6
7.550000000000001	-3.1817413861795683e-7	1.5070995018725237e-6
7.6000000000000005	-2.463623044614725e-7	1.5697791688999492e-6
7.65	-2.345710754590896e-7	1.643225337263686e-6
7.7	-2.770982692550103e-7	1.7107270444882343e-6
7.75	-3.649972238546402e-7	1.7586996767790078e-6
7.800000000000001	-4.871094076415905e-7	1.777121855488541e-6
7.8500000000000005	-6.310998584735267e-7	1.759693775537244e-6
7.9	-7.84430968306041e-7	1.7037424498413426e-6
7.95	-9.352220441440362e-7	1.6099118151916397e-6
8.	-1.0729557606614548e-6	1.4816842347650242e-6
8.05	-1.1890070035639385e-6	1.324784549281524e-6
8.1	-1.276983705470347e-6	1.1465186924829985e-6
8.15	-1.3328822577081662e-6	9.550964134006652e-7
8.200000000000001	-1.3550712766116122e-6	7.589824089862787e-7
8.25	-1.344126440429099e-6	5.663128373806268e-7
8.3	-1.302545520562516e-6	3.844054716071954e-7
8.35	-1.2343765273579196e-6	2.1938237875589386e-7
8.4	-1.1447931669873033e-6	7.591463576342238e-8
8.450000000000001	-1.0396507980390438e-6	-4.291019848574699e-8
8.5	-9.250531324469505e-7	-1.3560487088255572e-7
8.55	-8.069554701329608e-7	-2.0219682979767862e-7
8.6	-6.908247557186766e-7	-2.44058287373205e-7
8.65	-5.813706711281612e-7	-2.636730060079438e-7
8.700000000000001	-4.823557787274705e-7	-2.6436218174219064e-7
8.75	-3.964868063857885e-7	-2.4999155706227875e-7
8.8	-3.253838519371555e-7	-2.2468030926272247e-7
8.85	-2.69619833976441e-7	-1.9252959447571575e-7
8.9	-2.2881909746491281e-7	-1.5738518211326085e-7
8.950000000000001	-2.0180177986567695e-7	-1.22644700993478e-7
9.	-1.867593604080864e-7	-9.11159383148791e-8
9.05	-1.8144668552881754e-7	-6.492866013539105e-8
9.1	-1.8337656431902397e-7	-4.5498790481626866e-8
9.15	-1.9000459328346695e-7	-3.354067878439277e-8
9.200000000000001	-1.9889400740886067e-7	-2.91207297835584e-8
9.25	-2.078528604102158e-7	-3.1743937757503556e-8
9.3	-2.150385095857399e-7	-4.046387550332544e-8
9.35	-2.1902703320553597e-7	-5.4006407328216064e-8
9.4	-2.1884767851670841e-7	-7.089775352151527e-8
9.450000000000001	-2.139845955094051e-7	-8.958842959310585e-8
9.5	-2.0434986050195725e-7	-1.085658944972886e-7
9.55	-1.902330764800795e-7	-1.2645033507997756e-7
9.600000000000001	-1.7223363221176466e-7	-1.4206975508423792e-7
9.65	-1.5118202069528133e-7	-1.5451229968190716e-7
9.700000000000001	-1.2805649891597537e-7	-1.6315541851451334e-7
9.75	-1.0390087686409845e-7	-1.6767295903537282e-7
9.8	-7.974843162693242e-8	-1.6802251783638152e-7
9.850000000000001	-5.6555938346948157e-8	-1.6441631527155777e-7
9.9	-3.515068261370268e-8	-1.5727947686158306e-7
9.950000000000001	-1.619215374997419e-8	-1.4719990495527922e-7
10.	-1.4899254103196464e-10	-1.3487392681106064e-7
10.05	1.2709254683169452e-8	-1.2105164739100357e-7
10.100000000000001	2.23068905450996e-8	-1.0648546509960934e-7
10.15	2.874532203194509e-8	-9.188458199135416e-8
10.200000000000001	3.227727854579133e-8	-7.787761499577907e-8
10.25	3.327471233005665e-8	-6.498464870693439e-8
10.3	3.219315784454508e-8	-5.359931594459546e-8
10.350000000000001	2.953520373526268e-8	-4.398079504862589e-8
10.4	2.581545828942641e-8	-3.6255008966594664e-8
10.450000000000001	2.1529002207669196e-8	-3.04238265977479e-8
10.5	1.712485938782189e-8	-2.638071689478164e-8
10.55	1.2985515410361586e-8	-2.3931095966405322e-8
10.600000000000001	9.413010374992869e-9	-2.2815532630146548e-8
10.65	6.6216591790970155e-9	-2.2734026407544958e-8
10.700000000000001	4.737034035079419e-9	-2.3369725544441926e-8
10.75	3.800500152100157e-9	-2.4410688727684022e-8
10.8	3.778338220175663e-9	-2.5568587873035753e-8
10.850000000000001	4.574321908610453e-9	-2.6593575294979823e-8
10.9	6.044543943389947e-9	-2.728487249369129e-8
10.950000000000001	8.01329387100726e-9	-2.749695796761406e-8
11.	1.028887334526864e-8	-2.7141519685416174e-8
11.05	1.2678376499231495e-8	-2.618558016786828e-8
11.100000000000001	1.5000647586431763e-8	-2.4646389156240732e-8
11.15	1.7096838819569117e-8	-2.2583805792198343e-8
11.200000000000001	1.8838211877366277e-8	-2.009095864210502e-8
11.25	2.0131041976957088e-8	-1.7283981121800696e-8
11.3	2.091868096658418e-8	-1.4291578409840913e-8
11.350000000000001	2.1181005514452152e-8	-1.1245098618328376e-8
11.4	2.0931611066631255e-8	-8.269666168932534e-9
11.450000000000001	2.0213207783854795e-8	-5.476800024359358e-9
11.5	1.909173003307231e-8	-2.9587945891927783e-9
11.55	1.7649687726843524e-8	-7.849968972878271e-10
11.600000000000001	1.5979269607399773e-8	1.0000209724423149e-9
11.65	1.417566090568201e-8	2.3765132704966537e-9
11.700000000000001	1.2330967271024231e-8	3.3480507390277185e-9
11.75	1.0529050672266693e-8	3.938735305825336e-9
11.8	8.841488407082323e-9	4.189469286327529e-9
11.850000000000001	7.324770334406151e-9	4.153627312016106e-9
11.9	6.018758113908742e-9	3.892473529570694e-9
11.950000000000001	4.946348695094058e-9	3.4706403294177516e-9
12.	4.114216408046526e-9	2.951942142233474e-9
12.05	3.5144563047353372e-9	2.395743370843989e-9
12.100000000000001	3.12691710193243e-9	1.854038138672258e-9
12.15	2.9219951702221826e-9	1.3693359035959558e-9
12.200000000000001	2.8636604052564037e-9	9.73385340804461e-10
12.25	2.912498536205775e-9	6.867128275957526e-10
12.3	3.0285798537724344e-9	5.189041659523729e-10
12.350000000000001	3.1739984527393988e-9	4.695207887337467e-10
12.4	3.314965691255001e-9	5.295156671281618e-10
12.450000000000001	3.4233835319625663e-9	6.829996892693954e-10
12.5	3.477864850071352e-9	9.09205884652117e-10
12.55	3.464206162711188e-9	1.1845053763473367e-9
12.600000000000001	3.375351543063444e-9	1.4843437293877965e-9
12.65	3.2109132843855625e-9	1.7849874908625765e-9
12.700000000000001	2.976334308344952e-9	2.0649960916186472e-9
12.75	2.6817890688934415e-9	2.3063618012170143e-9
12.8	2.3409240008406656e-9	2.49528812216892e-9
12.850000000000001	1.969536052167083e-9	2.622603134058777e-9
12.9	1.58427951477843e-9	2.683827422526738e-9
12.950000000000001	1.2014784626896862e-9	2.6789352842898926e-9
13.	8.361059853877468e-10	2.6118622037089426e-9
13.05	5.009734649841233e-10	2.4898208445685496e-9
13.100000000000001	2.0615472738142007e-10	2.322492040091e-9
13.15	-4.134779620537326e-11	2.1211568475550663e-9
13.200000000000001	-2.377037197497162e-10	1.897831260003455e-9
13.25	-3.821444323528844e-10	1.6644574136496943e-9
13.3	-4.766745798485862e-10	1.4321949812452545e-9
13.350000000000001	-5.256450620295784e-10	1.2108448242628853e-9
13.4	-5.352310547099009e-10	1.0084247932188941e-9
13.450000000000001	-5.12859143316636e-10	8.309056428915436e-10
13.5	-4.666254180208072e-10	6.82104076782736e-10
13.55	-4.047418146187024e-10	5.637205146263514e-10
13.600000000000001	-3.3504166065692127e-10	4.755016855250302e-10
13.65	-2.6456791209898543e-10	4.1550281608332e-10
13.700000000000001	-1.992595481540299e-10	3.804210741518874e-10
13.75	-1.4374359604460403e-10	3.6597096452073645e-10
13.8	-1.0123277798468667e-10	3.672733496485333e-10
13.850000000000001	-7.352221113270931e-11	3.792323871770566e-10
13.9	-6.107324304082987e-11	3.9687857212289904e-10
13.950000000000001	-6.316855372640321e-11	4.1566084617924774e-10
14.	-7.812017515731992e-11	4.3167598482109997e-10
14.05	-1.0351104332995775e-10	4.4182881045175134e-10
14.100000000000001	-1.3645099431725698e-10	4.439218638667002e-10
14.15	-1.7382956184113888e-10	4.3667771189041776e-10
14.200000000000001	-2.1255029908108275e-10	4.1970085965382927e-10
14.25	-2.4973437179981494e-10	3.9338912861632316e-10
14.3	-2.828845845806306e-10	3.588062864526962e-10
14.350000000000001	-3.1000454688963486e-10	3.175286713678304e-10
14.4	-3.296711244853461e-10	2.7147860063742176e-10
14.450000000000001	-3.41061453669095e-10	2.2275659979695041e-10
14.5	-3.439384639696371e-10	1.7348307995015932e-10
14.55	-3.38600950146077e-10	1.2565819413610472e-10
14.600000000000001	-3.2580569690018797e-10	8.104639727407906e-11
14.65	-3.066699761254324e-10	4.108989305969892e-11
14.700000000000001	-2.8256293538409087e-10	6.852837367277279e-12
14.75	-2.54994040984976e-10	-2.100397829499283e-11
14.8	-2.2550591959500206e-10	-4.2220105103726297e-11
14.850000000000001	-1.955777666251386e-10	-5.6907722029791876e-11
14.9	-1.665440744709679e-10	-6.550396472569866e-11
14.950000000000001	-1.3953189641284245e-10	-6.87086984641202e-11
15.	-1.1541831314707109e-10	-6.741338132611276e-11
15.05	-9.480830625081392e-11	-6.262652828102393e-11
15.100000000000001	-7.803194676787286e-11	-5.540082495611971e-11
15.15	-6.515873772299703e-11	-4.6766220475315906e-11
15.200000000000001	-5.602614544094897e-11	-3.767242805656365e-11
15.25	-5.027883353049059e-11	-2.894325831849585e-11
15.3	-4.741487303182008e-11	-2.1244178502501825e-11
15.350000000000001	-4.683522308784057e-11	-1.5063498657109423e-11
15.4	-4.789302529481843e-11	-1.0706690107037186e-11
15.450000000000001	-4.9939688234181964e-11	-8.302586130591187e-12
15.5	-5.23653070422802e-11	-7.819629487859182e-12
15.55	-5.463161437082412e-11	-9.089931845852383e-12
15.600000000000001	-5.629634304196141e-11	-1.1838698353033424e-11
15.65	-5.7028550611373e-11	-1.5716536807723947e-11
15.700000000000001	-5.661507198856652e-11	-2.0332295362992188e-11
15.75	-5.495879653753754e-11	-2.5284328402812566e-11
15.8	-5.206988820896455e-11	-3.01884451615268e-11
15.850000000000001	-4.8051368227663117e-11	-3.4701215632579424e-11
15.9	-4.308065579045099e-11	-3.853775925851348e-11
15.950000000000001	-3.7388717482639565e-11	-4.148359199086887e-11
16.	-3.1238422026689254e-11	-4.3400528681228756e-11
16.05	-2.490355027574676e-11	-4.42270077347963e-11
16.1	-1.8649691507530944e-11	-4.397350681706361e-11
16.150000000000002	-1.2717988493586036e-11	-4.27139417220664e-11
16.2	-7.312398294892367e-12	-4.057408101530877e-11
16.25	-2.5908349349277375e-12	-3.771806815399526e-11
16.3	1.339726629272577e-12	-3.4334126749947505e-11
16.35	4.4243623745389305e-12	-3.062044366546705e-11
16.400000000000002	6.657918178624726e-12	-2.6772091698896506e-11
16.45	8.079890718760716e-12	-2.296968334651554e-11
16.5	8.767134164553428e-12	-1.9370254675149658e-11
16.55	8.825110911521088e-12	-1.6100678385560973e-11
16.6	8.378407640026767e-12	-1.325371104148855e-11
16.650000000000002	7.561195768501662e-12	-1.0886602538106675e-11
16.7	6.5082360589347145e-12	-9.022045083612558e-12
16.75	5.346920194458957e-12	-7.651120455192364e-12
16.8	4.190717611374564e-12	-6.73782148860112e-12
16.85	3.1342636272717664e-12	-6.224677453319761e-12
16.900000000000002	2.2501941284728444e-12	-6.0390015722659085e-12
16.95	1.5877107180307114e-12	-6.09929890831793e-12
17.	1.1727546766911527e-12	-6.321419086859621e-12
17.05	1.0095829853870394e-12	-6.62410476731113e-12
17.1	1.0834777937358403e-12	-6.933666818421117e-12
17.150000000000002	1.3642831030920976e-12	-7.187604154018634e-12
17.2	1.8104484426249402e-12	-7.337073888267005e-12
17.25	2.373266937499737e-12	-7.348200333656728e-12
17.3	3.0010212869757598e-12	-7.202284829781508e-12
17.35	3.6427919046702076e-12	-6.8950390366065435e-12
17.400000000000002	4.251732506463175e-12	-6.4350099472884406e-12
17.45	4.787675333553026e-12	-5.841394470856778e-12
17.5	5.218986715144739e-12	-5.1414551210414595e-12
17.55	5.523649972329534e-12	-4.36774721583842e-12
17.6	5.689603513306408e-12	-3.555353922535569e-12
17.650000000000002	5.714404874510515e-12	-2.7393009291909303e-12
17.7	5.60432472533024e-12	-1.9522902923802373e-12
17.75	5.372997585325175e-12	-1.2228560434636934e-12
17.8	5.03976807506887e-12	-5.740053081220489e-13
17.85	4.627873485929371e-12	-2.2370647389443517e-14
17.900000000000002	4.162596422383392e-12	4.221356671298189e-13
17.95	3.669506778426153e-12	7.562048725183637e-13
18.	3.172892169227604e-12	9.826158627267327e-13
18.05	2.6944520923069764e-12	1.1094008268532295e-12
18.1	2.2523054744672124e-12	1.1487829612453504e-12
18.150000000000002	1.8603356807731076e-12	1.1159800015346974e-12
18.2	1.5278731060196072e-12	1.0279642636853898e-12
18.25	1.2596944289414461e-12	9.022615558861235e-13
18.3	1.0563004375108815e-12	7.558588866815251e-13
18.35	9.144216259556894e-13	6.042756239558152e-13
18.400000000000002	8.276927662474102e-13	4.608359497614429e-13
18.45	7.874342916036286e-13	3.361633406544656e-13
18.5	7.834792412370617e-13	2.379014838531498e-13
18.55	8.049891258788545e-13	1.7065143399395416e-13
18.6	8.412096447848985e-13	1.3610262282469681e-13
18.650000000000002	8.821268851716023e-13	1.3332601883083974e-13
18.7	9.189956015617401e-13	1.5919152404742968e-13
18.75	9.44722569072558e-13	2.088685987221515e-13
18.8	9.540990702047282e-13	2.763689341399911e-13
18.85	9.438866615256873e-13	3.5509240372950906e-13
18.900000000000002	9.127689669269361e-13	4.3834204825259373e-13
18.95	8.611890043531219e-13	5.197799531958709e-13
19.	7.91096277026917e-13	5.93802983908851e-13
19.05	7.056305026832731e-13	6.55824892225332e-13
19.1	6.087695046044101e-13	7.024587743037341e-13
19.150000000000002	5.049676486885444e-13	7.316007891195524e-13
19.200000000000003	3.9880857037741437e-13	7.424220750232503e-13
19.25	2.946921410761876e-13	7.352806632132585e-13
19.3	1.9657105222355266e-13	7.11568721840407e-13
19.35	1.0774742534551416e-13	6.735126147012669e-13
19.400000000000002	3.073484577358771e-14	6.239440591924826e-13
19.450000000000003	-3.281351728273324e-14	5.660602341044245e-13
19.5	-8.211424016449823e-14	5.031891964345982e-13
19.55	-1.1720742599103693e-13	4.385746393041486e-13
19.6	-1.3886454802601662e-13	3.751911068197696e-13
19.650000000000002	-1.4846165761601096e-13	3.1559752947804274e-13
19.700000000000003	-1.4783004169715563e-13	2.618335986448592e-13
19.75	-1.3909635007173853e-13	2.153602800834369e-13
19.8	-1.2452340779177758e-13	1.7704285918970582e-13
19.85	-1.0636152327730182e-13	1.471724574031694e-13
19.900000000000002	-8.671825868108156e-14	1.2552005743408238e-13
19.950000000000003	-6.74525137027742e-14	1.1141577559718013e-13
20.	-5.0096552138919477e-14	1.0384543009525575e-13
20.05	-3.580742309772862e-14	1.0155634315471994e-13
20.1	-2.5347225994208835e-14	1.0316471893576207e-13
20.150000000000002	-1.9089943473913198e-14	1.0725777029839451e-13
20.200000000000003	-1.705119273961185e-14	1.124849221156499e-13
20.25	-1.8936266035371254e-14	1.1763378571411366e-13
20.3	-2.4201258249154126e-14	1.216880673550476e-13
20.35	-3.2121899819736655e-14	1.238660397984637e-13
20.400000000000002	-4.1864889725299064e-14	1.2363957902496067e-13
20.450000000000003	-5.255700194282768e-14	1.2073497408625466e-13
20.5	-6.334795289056119e-14	1.1511770217961175e-13
20.55	-7.346389394404158e-14	1.069640891969893e-13
20.6	-8.224935788554269e-14	9.662323406609477e-14
20.650000000000002	-8.919647039820567e-14	8.457276756798137e-14
20.700000000000003	-9.396117425990154e-14	7.13719633587151e-14
20.75	-9.636705206976243e-14	5.761545378802802e-14
20.8	-9.639803301804045e-14	4.38903680998249e-14
20.85	-9.418180374751771e-14	3.073915343469035e-14
20.900000000000002	-8.996609962096249e-14	1.8629709237714765e-14
20.950000000000003	-8.409023025337906e-14	7.933811203104951e-15
21.	-7.695420270543045e-14	-1.0858345507263428e-15
21.05	-6.898766712160362e-14	-8.280145595857277e-15
21.1	-6.062064948390875e-14	-1.3610557940996355e-14
21.150000000000002	-5.2257685500490684e-14	-1.7139381868750425e-14
21.200000000000003	-4.425656128133721e-14	-1.9015010470622687e-14
21.25	-3.691243278769866e-14	-1.945352403767459e-14
21.3	-3.0447667123949873e-14	-1.8718270550821503e-14
21.35	-2.5007350665694124e-14	-1.709893675831057e-14
21.400000000000002	-2.066006278868996e-14	-1.4891472331834463e-14
21.450000000000003	-1.7403234804035543e-14	-1.2380011301963118e-14
21.5	-1.517221081790942e-14	-9.82167202859455e-15
21.55	-1.3852003959523835e-14	-7.43483114747404e-15
21.6	-1.3290695742805207e-14	-5.39117880616403e-15
21.650000000000002	-1.3313451650178853e-14	-3.811590262355171e-15
21.700000000000003	-1.373621214270823e-14	-2.765607562919072e-15
21.75	-1.437825246317187e-14	-2.2741258079439797e-15
21.8	-1.5072972623571874e-14	-2.3147286957318486e-15
21.85	-1.5676466291388414e-14	-2.829020952514502e-15
21.900000000000002	-1.607360991601679e-14	-3.731260504408921e-15
21.950000000000003	-1.6181598746185827e-14	-4.9175972691114466e-15
22.	-1.5951023748243022e-14	-6.275272054385414e-15
22.05	-1.5364724620116838e-14	-7.691210175759844e-15
22.1	-1.4434763509736177e-14	-9.059550808712055e-15
22.150000000000002	-1.3197938748543373e-14	-1.0287775084045712e-14
22.200000000000003	-1.171029747500362e-14	-1.1301224040425371e-14
22.25	-1.0041112260467437e-14	-1.2045923058472272e-14
22.3	-8.266763423089777e-15	-1.248974482940657e-14
22.35	-6.464920686493637e-15	-1.2622042307668448e-14
22.400000000000002	-4.709351184566507e-15	-1.2451962230906998e-14
22.450000000000003	-3.0656019399748263e-15	-1.2005706205681503e-14
22.5	-1.5877202402815737e-15	-1.132303930769023e-14
22.55	-3.160907765725723e-16	-1.0453356435149681e-14
22.6	7.236107652287913e-16	-9.451606398122291e-15
22.650000000000002	1.520417492659253e-15	-8.374346060347282e-15
22.700000000000003	2.0771510278974148e-15	-7.276155610152762e-15
22.75	2.4087496639429623e-15	-6.206595437583311e-15
22.8	2.5400398218542824e-15	-5.207829419993634e-15
22.85	2.5031567091323394e-15	-4.3129827470354225e-15
22.900000000000002	2.334816960535776e-15	-3.545248393430612e-15
22.950000000000003	2.073630684973705e-15	-2.9177080118174908e-15
23.	1.757615188024026e-15	-2.433792683222446e-15
23.05	1.4220404437702903e-15	-2.0882781655379673e-15
23.1	1.0977000098896721e-15	-1.8686887773123085e-15
23.150000000000002	8.096632870216477e-16	-1.7569738697277707e-15
23.200000000000003	5.765283394359311e-16	-1.7313203538596809e-15
23.25	4.1016106558894314e-16	-1.7679728154288308e-15
23.3	3.1587801782060784e-16	-1.842947825296874e-15
23.35	2.930077921108193e-16	-1.9335493520480467e-15
23.400000000000002	3.3575029108939643e-16	-2.0196158068664057e-15
23.450000000000003	4.3424445672975845e-16	-2.0844543277925063e-15
23.5	5.757529757386785e-16	-2.115442704654434e-15
23.55	7.458763079187814e-16	-2.1043023501955005e-15
23.6	9.297172153755695e-16	-2.0470657241749753e-15
23.650000000000002	1.1129296249753607e-15	-1.9437777365085693e-15
23.700000000000003	1.2826008866514653e-15	-1.797982361936565e-15
23.75	1.4279330365098989e-15	-1.616052800181001e-15
23.8	1.5407053477962102e-15	-1.4064261296186238e-15
23.85	1.615516202589719e-15	-1.1788019114212832e-15
23.900000000000002	1.649816275716355e-15	-9.433591959683281e-16
23.950000000000003	1.6437565395492847e-15	-7.100386019121825e-16
24.	1.5998832545547528e-15	-4.879264013920204e-16
24.05	1.522717714902175e-15	-2.8476669528784094e-16
24.1	1.4182610933320263e-15	-1.0661660969677484e-16
24.150000000000002	1.2934644825670702e-15	4.235128083880833e-17
24.200000000000003	1.155701519866722e-15	1.5990478143727291e-16
24.25	1.0122762745801119e-15	2.456798004508625e-16
24.3	8.6999291078643795e-16	3.0099993765787086e-16
24.35	7.34806569240722e-16	3.286122204849619e-16
24.400000000000002	6.115674936569152e-16	3.323655510567967e-16
24.450000000000003	5.038631598716573e-16	3.168587767083628e-16
24.5	4.139564859794469e-16	2.8708392939706923e-16
24.55	3.428124514128127e-16	2.480873886845089e-16
24.6	2.9020087782755694e-16	2.0466785498288075e-16
24.650000000000002	2.548598664523637e-16	1.6112544587400515e-16
24.700000000000003	2.347024880841128e-16	1.2107131863404767e-16
24.75	2.270487362199688e-16	8.730232271682884e-17
24.8	2.2886535805384273e-16	6.174060030539089e-17
24.85	2.369977902864829e-16	4.543402824766634e-17
24.900000000000002	2.4838082436807607e-16	3.8610113000937046e-17
24.950000000000003	2.602175645364741e-16	4.0773525556682884e-17
25.	2.701194734674418e-16	5.083594252443806e-17
25.05	2.762035880822486e-16	6.726622756255885e-17
25.1	2.7714612081474776e-16	8.824917566136475e-17
25.150000000000002	2.7219446343828e-16	1.1184194022143112e-16
25.200000000000003	2.611419473327525e-16	1.3611872763626067e-16
25.25	2.4427149694787467e-16	1.5929621632000518e-16
25.3	2.22275498523773e-16	1.798342710100295e-16
25.35	1.9615979264845944e-16	1.9650871800105412e-16
25.400000000000002	1.6713972312132575e-16	2.0845507647403525e-16
25.450000000000003	1.3653570260572697e-16	2.151840808109653e-16
25.5	1.0567487717704862e-16	2.165714811727026e-16
25.55	7.580429100284663e-17	2.1282590679390532e-16
25.6	4.80195791312402e-17	2.0443948086505774e-16
25.650000000000002	2.3211759422105876e-17	1.9212637894680387e-16
25.700000000000003	2.0332547601604652e-18	1.7675464200810378e-16
25.75	-1.5117058709244166e-17	1.5927632956653522e-16
25.8	-2.809114213378349e-17	1.4066058388845204e-16
25.85	-3.6973722871243995e-17	1.2183343981866309e-16
25.900000000000002	-4.205183958518998e-17	1.036273292570405e-16
25.950000000000003	-4.377539200071423e-17	8.674226774214237e-17
26.	-4.271223381553684e-17	7.171974205195526e-17
26.05	-3.95012589112761e-17	5.892940326668759e-17
26.1	-3.480663870055106e-17	4.8567859665836274e-17
26.150000000000002	-2.9275915091980085e-17	4.066819586793396e-17
26.200000000000003	-2.350408688054809e-17	3.5118343073543756e-17
26.25	-1.800519635737529e-17	3.168610115233563e-17
26.3	-1.3192274624089501e-17	3.0048465268790125e-17
26.35	-9.365880907469508e-18	2.9822925629687375e-17
26.400000000000002	-6.7109088101043195e-18	3.0598567900305974e-17
26.450000000000003	-5.300858501276237e-18	3.196507664825036e-17
26.5	-5.108407103630871e-18	3.353810370466909e-17
26.55	-6.020859782144067e-18	3.497987495900021e-17
26.6	-7.858932644462287e-18	3.601434091726613e-17
26.650000000000002	-1.0397299345236501e-17	3.6436599059927656e-17
26.700000000000003	-1.3385413853926319e-17	3.611670445488268e-17
26.75	-1.6567285096572585e-17	3.499831921947579e-17
26.8	-1.9699104949594832e-17	3.3092917085617447e-17
26.85	-2.256389773736075e-17	3.0470448285706896e-17
26.900000000000002	-2.4982645430481824e-17	2.7247479789853556e-17
26.950000000000003	-2.6821628029089715e-17	2.35738593511295e-17
27.	-2.799598550199575e-17	1.961891603368691e-17
27.05	-2.846974177767003e-17	1.555811551959032e-17
27.1	-2.825272206271003e-17	1.1560948482579346e-17
27.150000000000002	-2.7394935591372797e-17	7.780658914091193e-18
27.200000000000003	-2.5979084085477713e-17	4.346230949339024e-18
27.25	-2.4111892627728244e-17	1.3568612300165537e-18
27.3	-2.191494833176873e-17	-1.1210385539650544e-18
27.35	-1.9515679620055014e-17	-3.054427343848747e-18
27.400000000000002	-1.7039023364928382e-17	-4.4420629123913034e-18
27.450000000000003	-1.4600217926762986e-17	-5.311130482396919e-18
27.5	-1.2299036895549486e-17	-5.712498429432127e-18
27.55	-1.0215650468861638e-17	-5.715061620431754e-18
27.6	-8.40817739452391e-18	-5.3996340632834384e-18
27.650000000000002	-6.911877512857156e-18	-4.852824804270029e-18
27.700000000000003	-5.739838825138662e-18	-4.1612796329957945e-18
27.75	-4.884937634755344e-18	-3.406602197631658e-18
27.8	-4.3227978317965e-18	-2.6611880153028387e-18
27.85	-4.015446309114611e-18	-1.985119917884848e-18
27.900000000000002	-3.915354783019605e-18	-1.4241895696550993e-18
27.950000000000003	-3.969571653067237e-18	-1.0090319219416724e-18
28.	-4.123677710466633e-18	-7.552919247584343e-19
28.05	-4.3253425808570114e-18	-6.64688458328879e-19
28.1	-4.527310523730201e-18	-7.2680106151501e-19
28.150000000000002	-4.689700341972062e-18	-9.213812557757933e-19
28.200000000000003	-4.781560658603315e-18	-1.220981681176106e-18
28.25	-4.781675135578699e-18	-1.5937015689127697e-18
28.3	-4.6786594122113786e-18	-2.00586426114819e-18
28.35	-4.47043043413175e-18	-2.4244690470640188e-18
28.400000000000002	-4.1631580157377635e-18	-2.819292728253159e-18
28.450000000000003	-3.769827293279881e-18	-3.164553199001802e-18
28.5	-3.3085492665605997e-18	-3.4400851841027386e-18
28.55	-2.8007556076823458e-18	-3.632014646014192e-18
28.6	-2.269404556376777e-18	-3.732951173775798e-18
28.650000000000002	-1.737308614809961e-18	-3.7417452912622846e-18
28.700000000000003	-1.2256737187895744e-18	-3.6628789815587996e-18
28.75	-7.529155016693252e-19	-3.505572248566151e-18
28.8	-3.337930440230489e-19	-3.2826961512571305e-18
28.85	2.1124174772940896e-20	-3.009583813885344e-18
28.900000000000002	3.0566306957455156e-19	-2.702826163421957e-18
28.950000000000003	5.179539170346712e-19	-2.3791295739393685e-18
29.	6.600794054489964e-19	-2.054299385448678e-18
29.05	7.375186697239894e-19	-1.7423976742921037e-18
29.1	7.584455859360725e-19	-1.4551069410447382e-18
29.150000000000002	7.329425118907877e-19	-1.2013147248572223e-18
29.200000000000003	6.721885335560138e-19	-9.869185795191981e-19
29.25	5.876757335337648e-19	-8.148371934999484e-19
29.3	4.904987953823408e-19	-6.85202320303771e-19
29.35	3.907532285995275e-19	-5.956979907491456e-19
29.400000000000002	2.970664882616717e-19	-5.420083611997186e-19
29.450000000000003	2.1627507428261342e-19	-5.183334570933061e-19
29.5	1.532500454026457e-19	-5.1793276369581915e-19
29.55	1.1086386936486899e-19	-5.336597154371847e-19
29.6	9.008360739038109e-20	-5.584551574506748e-19
29.650000000000002	9.016939828306927e-20	-5.857742530531921e-19
29.700000000000003	1.0895321164513848e-19	-6.099285241846006e-19
29.75	1.431708827658022e-19	-6.26332191366871e-19
29.8	1.8882039874579237e-19	-6.316492282870644e-19
29.85	2.4152104745565053e-19	-6.238441409286415e-19
29.900000000000002	2.9685106204846124e-19	-6.0214509135866e-19
29.950000000000003	3.506454392895348e-19	-5.669323821690279e-19
30.	3.9924030448876133e-19	-5.195683728055725e-19

==> tempdiso_b1s3v5_h1v5_l10_th.dat <==
0.	8.052316893487671e-8	4.679449902354667e-22
0.05	8.05515346004831e-8	-1.5598166341182192e-21
0.1	8.063670822544853e-8	8.449006768140355e-22
0.15000000000000002	8.077892013801849e-8	-2.0797555121576258e-22
0.2	8.097855570258039e-8	-4.1595110243152516e-22
0.25	8.123615756202983e-8	1.2478533072945801e-21
0.30000000000000004	8.15524288102133e-8	-8.319022048630518e-22
0.35000000000000003	8.192823712819644e-8	0.
0.4	8.236461992896818e-8	-1.039877756078813e-21
0.45	8.286279056648372e-8	-2.599694390197037e-21
0.5	8.342414567776895e-8	-2.2877310633733926e-21
0.55	8.405027374046939e-8	-1.3518410829024593e-21
0.6000000000000001	8.474296494387274e-8	-1.0398777560788148e-22
0.65	8.550422248889406e-8	7.279144292551703e-21
0.7000000000000001	8.633627545245574e-8	3.5563819257895466e-20
0.75	8.724159337456885e-8	1.4350313033887643e-19
0.8	8.822290275304982e-8	5.456238586145541e-19
0.8500000000000001	8.928320566172741e-8	1.9038081958290942e-18
0.9	9.042580074462803e-8	6.167722946854666e-18
0.9500000000000001	9.165430688199273e-8	1.86945063476825e-17
1.	9.297268988266083e-8	5.338295651429717e-17
1.05	9.438529257442134e-8	1.4441993857334628e-16
1.1	9.58968688761321e-8	3.719696287492036e-16
1.1500000000000001	9.751262230518973e-8	9.159696663003783e-16
1.2000000000000002	9.923824971055079e-8	2.164475756968602e-15
1.25	1.0107999103191978e-7	4.924106556932927e-15
1.3	1.0304468610398701e-7	1.0815482978572984e-14
1.35	1.0513983973341962e-7	2.299362231486916e-14
1.4000000000000001	1.0737369653838975e-7	4.742316302717632e-14
1.4500000000000002	1.0975532735744465e-7	9.507587610576078e-14
1.5	1.1229472941216598e-7	1.8562323084286484e-13
1.55	1.1500294285047447e-7	3.534956775732357e-13
1.6	1.1789218680391597e-7	6.576052424117519e-13
1.6500000000000001	1.2097601865557176e-7	1.1966185739707516e-12
1.7000000000000002	1.242695208185252e-7	2.132469790210419e-12
1.75	1.2778951993784347e-7	3.725868825475729e-12
1.8	1.3155484400478058e-7	6.388947402357025e-12
1.85	1.3558662334234156e-7	1.0761947932767482e-11
1.9000000000000001	1.3990864169331993e-7	1.7823053402923985e-11
1.9500000000000002	1.4454774359478593e-7	2.9043120062778952e-11
2.	1.4953430370532818e-7	4.660023240138639e-11
2.0500000000000003	1.5490276258219505e-7	7.367264456597628e-11
2.1	1.6069223137485603e-7	1.1483275668709704e-10
2.15	1.6694716477778287e-7	1.7656919666197982e-10
2.2	1.7371809712273193e-7	2.6796867002660086e-10
2.25	1.8106243044521739e-7	4.015937544460028e-10
2.3000000000000003	1.8904525550597419e-7	5.945969135719169e-10
2.35	1.97740176904434e-7	8.701142521648545e-10
2.4000000000000004	2.0723010147765533e-7	1.25898439516912e-9
2.45	2.1760793512939432e-7	1.8018377173705438e-9
2.5	2.2897711721386277e-7	2.5515982635232268e-9
2.5500000000000003	2.414519039168241e-7	3.5764343081988504e-9
2.6	2.5515729325220463e-7	4.963182810209351e-9
2.6500000000000004	2.702284650238898e-7	6.8212572375551525e-9
2.7	2.86809590945058e-7	9.28702668674736e-9
2.75	3.0505185223032874e-7	1.2528626290425614e-8
2.8000000000000003	3.2511049084281177e-7	1.6751124382085404e-8
2.85	3.4714071068579536e-7	2.2201930584310955e-8
2.9000000000000004	3.7129224560370074e-7	2.9176281438256114e-8
2.95	3.977024194210751e-7	3.802258715019882e-8
3.	4.2648754356532306e-7	4.914736594059925e-8
3.0500000000000003	4.5773253160928587e-7	6.301943334136681e-8
3.1	4.914786591630397e-7	8.017295524515976e-8
3.1500000000000004	5.277094632946439e-7	1.0120891884528878e-7
3.2	5.663348588216409e-7	1.267945286893435e-7
3.25	6.071736493582974e-7	1.576600002802102e-7
3.3000000000000003	6.499347279342952e-7	1.945922057391764e-7
3.35	6.941973932016526e-7	2.3842462991874815e-7
3.4000000000000004	7.393913493520564e-7	2.9002312587437523e-7
3.45	7.847771061795197e-7	3.502670202809642e-7
3.5	8.294276442003598e-7	4.2002521603799567e-7
3.5500000000000003	8.722123510491407e-7	5.001270737436061e-7
3.6	9.117843610217132e-7	5.913280273340524e-7
3.6500000000000004	9.465725302382365e-7	6.942701016356182e-7
3.7	9.747793454723211e-7	8.094377484457577e-7
3.75	9.943860851029666e-7	9.371096982998579e-7
3.8000000000000003	1.00316651612102e-6	1.0773078300242343e-6
3.85	9.98710312829316e-7	1.2297443796675757e-6
3.9000000000000004	9.784572135642723e-7	1.393769132047391e-6
3.95	9.397426864245165e-7	1.5683185472190562e-6
4.	8.79855551491615e-7	1.7518690539769523e-6
4.05	7.961076067290155e-7	1.942396974900005e-6
4.1000000000000005	6.85914833001319e-7	2.137347713589934e-6
4.15	5.468892201897698e-7	2.3336169158605355e-6
4.2	3.769396754861928e-7	2.527546295047227e-6
4.25	1.743798654809435e-7	2.7149366717952286e-6
4.3	-6.195977121617321e-8	2.8910805083989345e-6
4.3500000000000005	-3.326191974167149e-7	3.050815809123164e-6
4.4	-6.373990352874844e-7	3.18860270847693e-6
4.45	-9.752582656548686e-7	3.2986233829909464e-6
4.5	-1.3442240680857092e-6	3.3749051095590077e-6
4.55	-1.741318696126993e-6	3.411465373197828e-6
4.6000000000000005	-2.1625083004435184e-6	3.40247692509803e-6
4.65	-2.6026784296080135e-6	3.3424496413465715e-6
4.7	-3.0556405353706483e-6	3.2264249736169635e-6
4.75	-3.5141731755824507e-6	3.0501777609392505e-6
4.800000000000001	-3.970100742117615e-6	2.810419235919818e-6
4.8500000000000005	-4.4144114522355235e-6	2.5049942611875775e-6
4.9	-4.837415050343642e-6	2.1330652240160792e-6
4.95	-5.22893920532915e-6	1.6952746480543832e-6
5.	-5.578562000369145e-6	1.193878494691248e-6
5.050000000000001	-5.83487206111274e-6	6.284261340939369e-7
5.1000000000000005	-5.991748257358326e-6	1.7544794995109983e-8
5.15	-6.052530405594208e-6	-6.207855759429311e-7
5.2	-6.016694022731683e-6	-1.2703645720529908e-6
5.25	-5.884761167944544e-6	-1.9153197518164947e-6
5.300000000000001	-5.6596441273602775e-6	-2.5403047875741886e-6
5.3500000000000005	-5.345857834897745e-6	-3.1304472083875297e-6
5.4	-4.951026253131545e-6	-3.672389342271764e-6
5.45	-4.483997034456389e-6	-4.153774614113664e-6
5.5	-3.9558446931970196e-6	-4.564258848763774e-6
5.550000000000001	-3.379067725912354e-6	-4.895545957635591e-6
5.6000000000000005	-2.767285742102478e-6	-5.141692659770581e-6
5.65	-2.134695851450984e-6	-5.2990463112259905e-6
5.7	-1.4958231815033356e-6	-5.366649307959201e-6
5.75	-8.648940846335227e-7	-5.345863656930567e-6
5.800000000000001	-2.555063219546372e-7	-5.240445973585339e-6
5.8500000000000005	3.1979316798910206e-7	-5.056421880763484e-6
5.9	8.498816714051088e-7	-4.8016560142881395e-6
5.95	1.3253497564903488e-6	-4.485679857638064e-6
6.	1.7387559823565132e-6	-4.119314725242783e-6
6.050000000000001	2.084697760071309e-6	-3.7140813315593885e-6
6.1000000000000005	2.3600033476733796e-6	-3.282116506424885e-6
6.15	2.563789113686864e-6	-2.8356935047835008e-6
6.2	2.697020862559746e-6	-2.3864081650673836e-6
6.25	2.76266511167104e-6	-1.9453039005154958e-6
6.300000000000001	2.765931885984255e-6	-1.5227120237858138e-6
6.3500000000000005	2.712680030261471e-6	-1.127079759975446e-6
6.4	2.6105102676881545e-6	-7.6573961450137e-7
6.45	2.4676783610405994e-6	-4.4426150449083054e-7
6.5	2.2931371227758516e-6	-1.66524471142361e-7
6.550000000000001	2.0957260495454897e-6	6.537444088911236e-8
6.6000000000000005	1.8843118062034668e-6	2.509760911103959e-7
6.65	1.667251648789776e-6	3.9138034000119216e-7
6.7	1.452224401918141e-6	4.890793002196914e-7
6.75	1.2459607492535934e-6	5.477416279150696e-7
6.800000000000001	1.0541112128728236e-6	5.719802515604616e-7
6.8500000000000005	8.811318714861791e-7	5.670977665794041e-7
6.9	7.302127589482036e-7	5.38812879092619e-7
6.95	6.032894710579033e-7	4.930060919737524e-7
7.	5.010997523554047e-7	4.354829542193833e-7
7.050000000000001	4.23264875328362e-7	3.717447163816877e-7
7.1000000000000005	3.6841173497240864e-7	3.0678944629491163e-7
7.15	3.343531065385049e-7	2.4497713605092225e-7
7.2	3.182566179449765e-7	1.8990598908359333e-7
7.25	3.168267785764226e-7	1.4433577478263817e-7
7.300000000000001	3.265034227763165e-7	1.1016555018121439e-7
7.3500000000000005	3.4367619770555387e-7	8.845050995848763e-8
7.4	3.647960784598852e-7	7.942659249131589e-8
7.45	3.865731879559935e-7	8.260526795035476e-8
7.5	4.061033847038973e-7	9.687202245876269e-8
7.550000000000001	4.2090067424812197e-7	1.2059028977085608e-7
7.6000000000000005	4.2917805024657627e-7	1.5179273164076898e-7
7.65	4.2949394874517786e-7	1.8820651976880801e-7
7.7	4.2114649022534084e-7	2.2750008898670362e-7
7.75	4.039349489576065e-7	2.673405125813522e-7
7.800000000000001	3.782234304206221e-7	3.055607788075813e-7
7.8500000000000005	3.447637909692934e-7	3.4018518035008286e-7
7.9	3.047116408421442e-7	3.6956634534961144e-7
7.95	2.595026026872752e-7	3.9242443962554974e-7
8.	2.1074494258677456e-7	4.078619226433057e-7
8.05	1.6013971183680062e-7	4.153903157845291e-7
8.1	1.0938695857213099e-7	4.149210583865923e-7
8.15	6.009836750545126e-8	4.0672385545011954e-7
8.200000000000001	1.373186962479352e-8	3.91397082785283e-7
8.25	-2.846775182399462e-8	3.698065176353349e-7
8.3	-6.551017008346507e-8	3.4302516466964403e-7
8.35	-9.668114051959835e-8	3.1225082704858855e-7
8.4	-1.2157020632770728e-7	2.787994734799713e-7
8.450000000000001	-1.400299001877423e-7	2.4392371245886284e-7
8.5	-1.5219551251032705e-7	2.0887207121243122e-7
8.55	-1.584322937341255e-7	1.7477070816316972e-7
8.6	-1.593064212472684e-7	1.42602999816455e-7
8.65	-1.5554101237683275e-7	1.1317616123269844e-7
8.700000000000001	-1.479649846059992e-7	8.709836784038077e-8
8.75	-1.3746492838593513e-7	6.47720859192922e-8
8.8	-1.2496095985021942e-7	4.6405594352801486e-8
8.85	-1.1131371084401455e-7	3.200138660820945e-8
8.9	-9.733973963217523e-8	2.1400381044557618e-8
8.950000000000001	-8.37540255978163e-8	1.4295242475407068e-8
9.	-7.115510390201009e-8	1.0263655416894315e-8
9.05	-6.001003177705983e-8	8.800801007062025e-9
9.1	-5.064182857825233e-8	9.352031609080903e-9
9.15	-4.324067822006672e-8	1.1346721845939634e-8
9.200000000000001	-3.786159286541258e-8	1.4226405873967e-8
9.25	-3.444305744092888e-8	1.7471550347073608e-8
9.3	-3.282388451373662e-8	2.062320745065214e-8
9.35	-3.2760479751608896e-8	2.3297078394329335e-8
9.4	-3.3954359676153e-8	2.519695044745887e-8
9.450000000000001	-3.606996892912493e-8	2.6116457429674003e-8
9.5	-3.8759018089003697e-8	2.5940372174623732e-8
9.55	-4.168231423621542e-8	2.464086828206954e-8
9.600000000000001	-4.452393020166793e-8	2.2266306493324516e-8
9.65	-4.700760777880863e-8	1.8930975279557706e-8
9.700000000000001	-4.890725104632354e-8	1.4801002964416424e-8
9.75	-5.005424595467235e-8	1.0079332035920552e-8
9.8	-5.0339332032609344e-8	4.990014504871985e-9
9.850000000000001	-4.971645387621601e-8	-2.3616549311019635e-10
9.9	-4.818893634907031e-8	-5.375851654038983e-9
9.950000000000001	-4.5817303804104775e-8	-1.0224161969644248e-8
10.	-4.270040600745692e-8	-1.4604360410373669e-8
10.05	-3.897068801691583e-8	-1.8374861856957278e-8
10.100000000000001	-3.4782494959006486e-8	-2.1433318186709563e-8
10.15	-3.029878339137185e-8	-2.3715787849522033e-8
10.200000000000001	-2.5700540379815415e-8	-2.521171731495724e-8
10.25	-2.113644004471598e-8	-2.5928445864151406e-8
10.3	-1.6758555299471508e-8	-2.592156012953654e-8
10.350000000000001	-1.26920811582642e-8	-2.5268982891265974e-8
10.4	-9.037551301567715e-9	-2.406991401843167e-8
10.450000000000001	-5.8685634272078845e-9	-2.2440121222724597e-8
10.5	-3.22857585468305e-9	-2.0498985982581048e-8
10.55	-1.133714397791413e-9	-1.836818863448494e-8
10.600000000000001	4.2607950795541656e-10	-1.6162852981377183e-8
10.65	1.4835582555124743e-9	-1.3987429343666624e-8
10.700000000000001	2.090156144112954e-9	-1.1931599551899286e-8
10.75	2.3112750797230693e-9	-1.0066959387340388e-8
10.8	2.2216548533032734e-9	-8.446671011664612e-9
10.850000000000001	1.9001998731115914e-9	-7.10336316250302e-9
10.9	1.425621874989237e-9	-6.050639663864319e-9
10.950000000000001	8.727022263965739e-10	-5.285505315350009e-9
11.	3.0860330321995513e-10	-4.78972514632737e-9
11.05	-2.096834137259903e-10	-4.531767238114391e-9
11.100000000000001	-6.368810523827207e-10	-4.472469919832799e-9
11.15	-9.404864097888219e-10	-4.565852169038853e-9
11.200000000000001	-1.1010779549576194e-9	-4.76453603316638e-9
11.25	-1.1112464701454474e-9	-5.02009182434431e-9
11.3	-9.749305766487958e-10	-5.288061874513536e-9
11.350000000000001	-7.05600537746117e-10	-5.5292537299901826e-9
11.4	-3.2420185269704296e-10	-5.710803233149346e-9
11.450000000000001	1.4284741366201012e-10	-5.808165063532275e-9
11.5	6.659307049287741e-10	-5.804706354816776e-9
11.55	1.2143847218355159e-9	-5.6927725167405056e-9
11.600000000000001	1.7582745381081066e-9	-5.4716831650132306e-9
11.65	2.270355172345465e-9	-5.148615897117128e-9
11.700000000000001	2.72696780975163e-9	-4.735761289035798e-9
11.75	3.109512033314959e-9	-4.2504095106790356e-9
11.8	3.404607055403991e-9	-3.71249454028867e-9
11.850000000000001	3.6046362996028484e-9	-3.1437082435246647e-9
11.9	3.7073219799557468e-9	-2.5657349811685236e-9
11.950000000000001	3.7155341648202133e-9	-1.9992761417792724e-9
12.	3.6366631220233884e-9	-1.4629502116084615e-9
12.05	3.4815109447320434e-9	-9.723430221326546e-10
12.100000000000001	3.2636653843935366e-9	-5.396096032093442e-10
12.15	2.9982735867829394e-9	-1.7307245344315037e-10
12.200000000000001	2.70128176694982e-9	1.2279623531920368e-10
12.25	2.3883289713128977e-9	3.4724648462580507e-10
12.3	2.07407428157899e-9	5.028922468512545e-10
12.350000000000001	1.771469534120769e-9	5.952139227678534e-10
12.4	1.491363451868715e-9	6.319881219653096e-10
12.450000000000001	1.242016701537968e-9	6.225765781957087e-10
12.5	1.0291662320088479e-9	5.773382723374469e-10
12.55	8.558485393945332e-10	5.069016638817083e-10
12.600000000000001	7.219135565185834e-10	4.2118464058306227e-10
12.65	6.277649693192521e-10	3.309209683772209e-10
12.700000000000001	5.682153952218582e-10	2.4341295361413314e-10
12.75	5.3863379417292e-10	1.6566318814073651e-10
12.8	5.332956354544248e-10	1.0288579673958054e-10
12.850000000000001	5.457838501551044e-10	5.846144036813093e-11
12.9	5.695847194583911e-10	3.4060656434187195e-11
12.950000000000001	5.985250461586124e-10	2.977093566298365e-11
13.	6.269216717000249e-10	4.429124677373052e-11
13.05	6.500120358236493e-10	7.519733175779842e-11
13.100000000000001	6.64050427058487e-10	1.1922589275141988e-10
13.15	6.663895349091285e-10	1.7257365683150358e-10
13.200000000000001	6.554863004346409e-10	2.3118208734747595e-10
13.25	6.310415361691181e-10	2.910810973151091e-10
13.3	5.934965580115075e-10	3.4848789623959636e-10
13.350000000000001	5.442706473514656e-10	4.001336111580865e-10
13.4	4.854251323907733e-10	4.433656863217361e-10
13.450000000000001	4.194513239633832e-10	4.762182929720072e-10
13.5	3.4912427579851255e-10	4.97499073621383e-10
13.55	2.7725967546486127e-10	5.067302961499397e-10
13.600000000000001	2.0657854038127506e-10	5.041413270868253e-10
13.65	1.395398886914323e-10	4.905552400292719e-10
13.700000000000001	7.824048957845707e-11	4.673197970840382e-10
13.75	2.4315815496682887e-11	4.361353861402435e-10
13.8	-2.1096435857312625e-11	3.9895904036748057e-10
13.850000000000001	-5.736915063197447e-11	3.5781658862063514e-10
13.9	-8.438770141323308e-11	3.148315130456655e-10
13.950000000000001	-1.024620580943428e-10	2.7183609100820523e-10
14.	-1.1230317061636532e-10	2.3055109661603876e-10
14.05	-1.1493323523125214e-10	1.9240532040509836e-10
14.100000000000001	-1.1158508343150384e-10	1.5847929581681267e-10
14.15	-1.0362076028619561e-10	1.295085283981677e-10
14.200000000000001	-9.244595686928579e-11	1.0588367215661097e-10
14.25	-7.942638831839024e-11	8.766521106829482e-11
14.3	-6.581749976398277e-11	7.461886982697676e-11
14.350000000000001	-5.271412230026243e-11	6.626917779797872e-11
14.4	-4.100634165827544e-11	6.195035367318548e-11
14.450000000000001	-3.136140617609485e-11	6.087353995207243e-11
14.5	-2.42108698476278e-11	6.218140887444142e-11
14.55	-1.9758258409667842e-11	6.500566997034936e-11
14.600000000000001	-1.7997497283187214e-11	6.851720322268365e-11
14.65	-1.8746396058093967e-11	7.199256533939681e-11
14.700000000000001	-2.166714364904124e-11	7.479003818103157e-11
14.75	-2.632019715931206e-11	7.642814149961602e-11
14.8	-3.21981555503377e-11	7.657124730180535e-11
14.850000000000001	-3.8765716976400946e-11	7.503307847947712e-11
14.9	-4.549665476738047e-11	7.177115170167532e-11
14.950000000000001	-5.19038533439838e-11	6.686951429148894e-11
15.	-5.756663427879361e-11	6.052154691319643e-11
15.05	-6.215073592661789e-11	5.300540429920014e-11
15.100000000000001	-6.533357553871514e-11	4.459670337644677e-11
15.15	-6.72092061759265e-11	3.58183520579278e-11
15.200000000000001	-6.7496424933215e-11	2.687483740696876e-11
15.25	-6.631937380666634e-11	1.8167432845246775e-11
15.3	-6.380162436398018e-11	1.0006143223871855e-11
15.350000000000001	-6.012538824070941e-11	2.6485007722376662e-12
15.4	-5.5523229906113956e-11	-3.708716059631137e-12
15.450000000000001	-5.0250680965042274e-11	-8.935714707755542e-12
15.5	-4.458176309560935e-11	-1.2971590598286455e-11
15.55	-3.8770857840322286e-11	-1.5816897001638075e-11
15.600000000000001	-3.3062230687032314e-11	-1.7531455969069665e-11
15.65	-2.766532495246298e-11	-1.822224029424103e-11
15.700000000000001	-2.2750714426276964e-11	-1.803347199884644e-11
15.75	-1.844417447346926e-11	-1.7134265821953296e-11
15.8	-1.4825184873891334e-11	-1.5706826956779946e-11
15.850000000000001	-1.1926795174901685e-11	-1.393378323023083e-11
15.9	-9.743559471130737e-12	-1.1993123804113465e-11
15.950000000000001	-8.229187109689238e-12	-1.0040627898480756e-11
16.	-7.309977925572205e-12	-8.210727691305073e-12
16.05	-6.890390423324474e-12	-6.609598121308829e-12
16.1	-6.861170581512899e-12	-5.312783463577456e-12
16.150000000000002	-7.107337323615038e-12	-4.364933969217015e-12
16.2	-7.515669870707538e-12	-3.781393835994477e-12
16.25	-7.980030917080124e-12	-3.55069760332158e-12
16.3	-8.409965929236327e-12	-3.6403438656662996e-12
16.35	-8.728395468843507e-12	-3.998989934913207e-12
16.400000000000002	-8.879304671665129e-12	-4.564188286892921e-12
16.45	-8.826952397271345e-12	-5.267051283351566e-12
16.5	-8.554472270190203e-12	-6.036837355747328e-12
16.55	-8.063510352304108e-12	-6.806049942536551e-12
16.6	-7.371441451329263e-12	-7.51403465170846e-12
16.650000000000002	-6.5086481029236855e-12	-8.110218543301425e-12
16.7	-5.513080005979875e-12	-8.553259322948389e-12
16.75	-4.4353723690328496e-12	-8.825590305705337e-12
16.8	-3.317708654774176e-12	-8.905927760645706e-12
16.85	-2.208662212994801e-12	-8.796690677323626e-12
16.900000000000002	-1.1514225229614546e-12	-8.50921445210336e-12
16.95	-1.829992020427817e-13	-8.063161143617935e-12
17.	6.670369718331259e-13	-7.486468968548527e-12
17.05	1.3776652873244128e-12	-6.810401174876828e-12
17.1	1.936743795454184e-12	-6.069652151315001e-12
17.150000000000002	2.3408824272853367e-12	-5.2989350779240984e-12
17.2	2.594620406803865e-12	-4.5309013915256675e-12
17.25	2.7094643162924023e-12	-3.794860458867263e-12
17.3	2.702328873509901e-12	-3.1151632092225e-12
17.35	2.594289739793998e-12	-2.510778813171415e-12
17.400000000000002	2.408554410199141e-12	-1.9943505859619096e-12
17.45	2.1693931495424525e-12	-1.572697095983053e-12
17.5	1.900388750597629e-12	-1.2467967300342745e-12
17.55	1.6232451644372958e-12	-1.0124832938045511e-12
17.6	1.3568854591613976e-12	-8.613485932067357e-13
17.650000000000002	1.1166485748519465e-12	-7.816691091522417e-13
17.7	9.140547558650386e-13	-7.595945758977234e-13
17.75	7.564183805984107e-13	-7.800556020131237e-13
17.8	6.471538595014636e-13	-8.279171685399709e-13
17.85	5.85971680967551e-13	-8.887565060367909e-13
17.900000000000002	5.694526357797446e-13	-9.496701656900423e-13
17.95	5.91668422739396e-13	-9.998565579627178e-13
18.	6.448375503744659e-13	-1.0309257081479393e-12
18.05	7.200445907782696e-13	-1.0370918990838018e-12
18.1	8.080370315501385e-13	-1.015331084362348e-12
18.150000000000002	8.996697195730206e-13	-9.64950402269079e-13
18.2	9.865948234596553e-13	-8.875354352075129e-13
18.25	1.0617674664211655e-12	-7.865909371544783e-13
18.3	1.1194135846345442e-12	-6.668133618037319e-13
18.35	1.155571193494918e-12	-5.339502458969599e-13
18.400000000000002	1.1680368374633863e-12	-3.941961761132203e-13
18.45	1.1562394266090248e-12	-2.5372418483350973e-13
18.5	1.1211504122204064e-12	-1.1833269242040097e-13
18.55	1.0650377856173062e-12	6.88156230132454e-15
18.6	9.911735926198996e-13	1.1775690991838668e-13
18.650000000000002	9.035684774292537e-13	2.1121830130321612e-13
18.7	8.065889226718514e-13	2.853344979317631e-13
18.75	7.049417721769403e-13	3.394171876130357e-13
18.8	6.02940857840101e-13	3.7381951480489484e-13
18.85	5.043820931082761e-13	3.897433454603942e-13
18.900000000000002	4.127042606731527e-13	3.8929171033568933e-13
18.95	3.305143475542664e-13	3.7506742716025367e-13
19.	2.5974423908854875e-13	3.5016099098010465e-13
19.05	2.013742062360755e-13	3.176530471890484e-13
19.1	1.557101837481554e-13	2.8069552439483726e-13
19.150000000000002	1.2233816956171327e-13	2.4220566930764126e-13
19.200000000000003	1.0025406244108306e-13	2.0475420466282215e-13
19.25	8.799371730719678e-14	1.7046731547181257e-13
19.3	8.376906359143316e-14	1.4095554269204313e-13
19.35	8.561292048502966e-14	1.17294171477168e-13
19.400000000000002	9.152447233472301e-14	1.00041217082933e-13
19.450000000000003	9.956335717567741e-14	8.923823769233945e-14
19.5	1.079871218516021e-13	8.451661750288208e-14
19.55	1.1530948522383331e-13	8.515056521067751e-14
19.6	1.2034759647543775e-13	9.014636762321005e-14
19.650000000000002	1.2227870565065385e-13	9.83566554943687e-14
19.700000000000003	1.2062484287162566e-13	1.08558128559747e-13
19.75	1.1524029623938422e-13	1.1954019773635998e-13
19.8	1.0627133936977046e-13	1.3017108883936034e-13
19.85	9.414479169148382e-14	1.395022543569904e-13
19.900000000000002	7.943952232304357e-14	1.4672536969500235e-13
19.950000000000003	6.289326432245334e-14	1.5128207794434093e-13
20.	4.531007006947702e-14	1.5284263405071146e-13
20.05	2.749735591764409e-14	1.5127815324886745e-13
20.1	1.0231620809808032e-14	1.4672126858449704e-13
20.150000000000002	-5.810993820948293e-15	1.3939999161752165e-13
20.200000000000003	-2.006362024881107e-14	1.2974008762406494e-13
20.25	-3.209933746140525e-14	1.1823834453984945e-13
20.3	-4.1659442335533336e-14	1.0551013716669139e-13
20.35	-4.861588583255028e-14	9.210517377103595e-14
20.400000000000002	-5.29993981558874e-14	7.860938094705625e-14
20.450000000000003	-5.496349801785078e-14	6.554416292679219e-14
20.5	-5.476741804899681e-14	5.3357572001719263e-14
20.55	-5.2750716579827324e-14	4.24062053795763e-14
20.6	-4.930410228143248e-14	3.2943265253832854e-14
20.650000000000002	-4.4839124059478864e-14	2.5114532422017614e-14
20.700000000000003	-3.977051270683822e-14	1.896725581157687e-14
20.75	-3.448349703873341e-14	1.445311471360546e-14
20.8	-2.9319039317750873e-14	1.1444924231942758e-14
20.85	-2.4562191262001493e-14	9.753954435139168e-15
20.900000000000002	-2.0431069286700806e-14	9.147302435050938e-15
20.950000000000003	-1.7072720235279106e-14	9.366707217509484e-15
21.	-1.4564393585889447e-14	1.0146949054745568e-14
21.05	-1.2917241679465209e-14	1.1231607847639405e-14
21.1	-1.2085894020974652e-14	1.2388025443623631e-14
21.150000000000002	-1.1977044952518838e-14	1.3416674454007032e-14
21.200000000000003	-1.2462397345966578e-14	1.4159301851485042e-14
21.25	-1.3390783622812562e-14	1.4502718223321093e-14
21.3	-1.4601271590792296e-14	1.4380633732409552e-14
21.35	-1.5933550717705512e-14	1.377051965824877e-14
21.400000000000002	-1.7238764005999015e-14	1.2690108711860298e-14
21.450000000000003	-1.8387093689992656e-14	1.1190600316309679e-14
21.5	-1.9273636818743737e-14	9.349168716281956e-15
21.55	-1.9822055047114554e-14	7.260840914449226e-15
21.6	-1.9985615486342305e-14	5.030174553233363e-15
21.650000000000002	-1.974872389009071e-14	2.7639780457761354e-15
21.700000000000003	-1.912162579195556e-14	5.633241833483722e-16
21.75	-1.8138361527376207e-14	-1.4816510695416749e-15
21.8	-1.6851668880233198e-14	-3.296287039179343e-15
21.85	-1.532794788274352e-14	-4.824385389862889e-15
21.900000000000002	-1.364275453167916e-14	-6.030218331260564e-15
21.950000000000003	-1.1872688501460793e-14	-6.897796149918191e-15
22.	-1.0091115882134205e-14	-7.429079473764152e-15
22.05	-8.371069345263895e-15	-7.64732369739012e-15
22.1	-6.767204052115928e-15	-7.583508512463162e-15
22.150000000000002	-5.327153662076501e-15	-7.282674565469422e-15
22.200000000000003	-4.084221174200714e-15	-6.796195593213044e-15
22.25	-3.057545161886678e-15	-6.1782760319223055e-15
22.3	-2.2529854224183044e-15	-5.483089211171209e-15
22.35	-1.6640710865463086e-15	-4.761295895520257e-15
22.400000000000002	-1.2739697870994944e-15	-4.057892100222803e-15
22.450000000000003	-1.0576133007824315e-15	-3.410177707870283e-15
22.5	-9.841621456561777e-16	-2.8466540849304184e-15
22.55	-1.0195008416651222e-15	-2.386525509755509e-15
22.6	-1.1286171644563018e-15	-2.039739809224805e-15
22.650000000000002	-1.2776740611040266e-15	-1.8074981539886498e-15
22.700000000000003	-1.4359915256180414e-15	-1.683625498932941e-15
22.75	-1.5773327359116686e-15	-1.6556811105030352e-15
22.8	-1.6809466708261384e-15	-1.7066459361905128e-15
22.85	-1.7320640147925712e-15	-1.8165382538031624e-15
22.900000000000002	-1.7217995047364717e-15	-1.9638100186477664e-15
22.950000000000003	-1.6479438123358172e-15	-2.128061268193532e-15
23.	-1.5122746742851524e-15	-2.2889540007491117e-15
23.05	-1.321847165830451e-15	-2.429711545390153e-15
23.1	-1.0868478590166037e-15	-2.5365351221560658e-15
23.150000000000002	-8.198421395801341e-16	-2.5995084955431936e-15
23.200000000000003	-5.346093449627145e-16	-2.6126735165731974e-15
23.25	-2.451205526040092e-16	-2.5739712663700964e-15
23.3	3.538448028202781e-17	-2.4847310557538748e-15
23.35	2.951449473720497e-16	-2.3498628793097027e-15
23.400000000000002	5.244753315793687e-16	-2.176116884963864e-15
23.450000000000003	7.160564004432612e-16	-1.9720991335196875e-15
23.5	8.655571827276512e-16	-1.7483202100410426e-15
23.55	9.708108226163903e-16	-1.5142336117595246e-15
23.6	1.032459024342081e-15	-1.2798410943665227e-15
23.650000000000002	1.0532424076719128e-15	-1.0540282755054616e-15
23.700000000000003	1.0377579879949022e-15	-8.444265893185046e-16
23.75	9.919113882537818e-16	-6.570038972512391e-16
23.8	9.22455887106013e-16	-4.959414317910167e-16
23.85	8.365636777058454e-16	-3.6361725895833923e-16
23.900000000000002	7.413123446965135e-16	-2.606332208128426e-16
23.950000000000003	6.4331843124339e-16	-1.8600122116707281e-16
24.	5.484043152425297e-16	-1.3738061924180657e-16
24.05	4.614242061945304e-16	-1.1138741875574147e-16
24.1	3.860127178430462e-16	-1.0389222522683522e-16
24.150000000000002	3.243586316220265e-16	-1.1029291219299065e-16
24.200000000000003	2.7821220760797093e-16	-1.2615428774698895e-16
24.25	2.470896353255584e-16	-1.4685411031137014e-16
24.3	2.3026878336110086e-16	-1.68453407568754e-16
24.35	2.2603273045105587e-16	-1.8755267017784359e-16
24.400000000000002	2.320821204064135e-16	-2.0148507395365097e-16
24.450000000000003	2.457190441750765e-16	-2.0835150034249363e-16
24.5	2.641571864694707e-16	-2.0711462731578481e-16
24.55	2.846104305924492e-16	-1.9746293933354844e-16
24.6	3.0454247094214616e-16	-1.7979070004994087e-16
24.650000000000002	3.2169114895039783e-16	-1.550133236137432e-16
24.700000000000003	3.3431429684295836e-16	-1.245299832322016e-16
24.75	3.411535057264739e-16	-9.001543617359431e-17
24.8	3.414746655518333e-16	-5.329084888105825e-17
24.85	3.3505065123890006e-16	-1.618877832473767e-17
24.900000000000002	3.2212230919504217e-16	1.9564993674791624e-17
24.950000000000003	3.033379173291323e-16	5.245241640241016e-17
25.	2.7898927217695e-16	8.104527898071679e-17
25.05	2.5222272694886365e-16	1.0500806283756903e-16
25.1	2.223558110257196e-16	1.2320624016513188e-16
25.150000000000002	1.9135196324974959e-16	1.3560332430277667e-16
25.200000000000003	1.605399796567906e-16	1.4234845535501328e-16
25.25	1.3106225120637675e-16	1.4384773144565084e-16
25.3	1.0384084190666942e-16	1.406814049721992e-16
25.35	7.965359542612171e-17	1.3366746793970594e-16
25.400000000000002	5.90212904601163e-17	1.2371590923636533e-16
25.450000000000003	4.2216851711256295e-17	1.1176856684633955e-16
25.5	2.927396479405003e-17	9.871399763328367e-17
25.55	2.006296571186273e-17	8.55133045094124e-17
25.6	1.4221105084182858e-17	7.281732665819759e-17
25.650000000000002	1.1291661767089194e-17	6.127015661638311e-17
25.700000000000003	1.0717762482302686e-17	5.1325119168862594e-17
25.75	1.1895928740919406e-17	4.327453355646264e-17
25.8	1.4216473020569435e-17	3.7250687047301625e-17
25.85	1.7100549886963116e-17	3.324046555157605e-17
25.900000000000002	2.002946181531543e-17	3.1103022009939983e-17
25.950000000000003	2.2568136695308208e-17	3.059703004537142e-17
26.	2.4380995885467626e-17	3.140948762338117e-17
26.05	2.5235465149736133e-17	3.3179857250675154e-17
26.1	2.5007921856086644e-17	3.5535724045945316e-17
26.150000000000002	2.3673326351024563e-17	3.8113120941110965e-17
26.200000000000003	2.1294616129506514e-17	4.0579676241955795e-17
26.25	1.8007176329247597e-17	4.265176171452841e-17
26.3	1.399879273608832e-17	4.4100181574021926e-17
26.35	9.49894448312814e-18	4.4780977081164336e-17
26.400000000000002	4.747427008801603e-18	4.4607845736581656e-17
26.450000000000003	-1.708696302461974e-20	4.3552948337710845e-17
26.5	-4.570320446595209e-18	4.166173928170011e-17
26.55	-8.718536972669626e-18	3.902786769385014e-17
26.6	-1.2305276832745191e-17	3.577848874347612e-17
26.650000000000002	-1.5219174276921655e-17	3.207375344324385e-17
26.700000000000003	-1.7392310311708058e-17	2.808122566345627e-17
26.75	-1.8812270614081064e-17	2.3986782733370644e-17
26.8	-1.94959265333959e-17	1.9945730429421085e-17
26.85	-1.950196312519186e-17	1.610626806788032e-17
26.900000000000002	-1.8908162707318898e-17	1.258487762657603e-17
26.950000000000003	-1.78549414470225e-17	9.496092044594776e-18
27.	-1.643117541576949e-17	6.880361925730317e-18
27.05	-1.477203924114385e-17	4.774675756445214e-18
27.1	-1.2998458935848741e-17	3.1791301989543887e-18
27.150000000000002	-1.1220981634910052e-17	2.067344250743556e-18
27.200000000000003	-9.535362991630032e-18	1.3912101139534639e-18
27.25	-8.01795643328478e-18	1.0860512190502529e-18
27.3	-6.724340708281567e-18	1.0764974638837072e-18
27.35	-5.688366130452468e-18	1.282099763185478e-18
27.400000000000002	-4.923317283613308e-18	1.6226999921302433e-18
27.450000000000003	-4.423520538634528e-18	2.0230483135599563e-18
27.5	-4.167221541682732e-18	2.4165928938647917e-18
27.55	-4.120163829629831e-18	2.7483759299256843e-18
27.6	-4.239203085057861e-18	2.9767505882211848e-18
27.650000000000002	-4.476209344447197e-18	3.0741668306329774e-18
27.700000000000003	-4.781716580844448e-18	3.0269770284786104e-18
27.75	-5.108020030399534e-18	2.8343260792459683e-18
27.8	-5.412667649542804e-18	2.5069170371114223e-18
27.85	-5.658342841253457e-18	2.0637999287088536e-18
27.900000000000002	-5.821175087744525e-18	1.5325969107140601e-18
27.950000000000003	-5.878713180484187e-18	9.422828545675034e-19
28.	-5.822853741401425e-18	3.253470013199325e-19
28.05	-5.652834924283846e-18	-2.868543847636508e-19
28.1	-5.375611294098462e-18	-8.655727903435896e-19
28.150000000000002	-5.004558265114166e-18	-1.3862355689597363e-18
28.200000000000003	-4.5577500360645484e-18	-1.8295108455532037e-18
28.25	-4.0563570331079765e-18	-2.181908895551614e-18
28.3	-3.5235916817323086e-18	-2.4363495089181557e-18
28.35	-2.982309176452741e-18	-2.5916859951997484e-18
28.400000000000002	-2.4536973848022136e-18	-2.6520480818862713e-18
28.450000000000003	-1.9563271150966693e-18	-2.626063256465187e-18
28.5	-1.50537266667255e-18	-2.525883747479136e-18
28.55	-1.1122505001383048e-18	-2.3664286983171582e-18
28.6	-7.840428176543238e-19	-2.1637993275613034e-18
28.650000000000002	-5.23724325345965e-19	-1.934465974866822e-18
28.700000000000003	-3.30375803483925e-19	-1.6940983035448769e-18
28.75	-1.997355319803494e-19	-1.4568889476238794e-18
28.8	-1.248147891734753e-19	-1.2348441336190058e-18
28.85	-9.663408431043118e-20	-1.0374032327482284e-18
28.900000000000002	-1.0497998694931859e-19	-8.71197166528591e-19
28.950000000000003	-1.391201132591324e-19	-7.398452493421531e-19
29.	-1.8864078319336166e-19	-6.449102050932032e-19
29.05	-2.437312390133638e-19	-5.845679219093578e-19
29.1	-2.959692189682424e-19	-5.556449193831836e-19
29.150000000000002	-3.385007914144612e-19	-5.532498563551566e-19
29.200000000000003	-3.662753043855454e-19	-5.714524300079953e-19
29.25	-3.761125278590456e-19	-6.037869010024588e-19
29.3	-3.666493444768712e-19	-6.437277366537207e-19
29.35	-3.381818766168372e-19	-6.851080713027112e-19
29.400000000000002	-2.9242550929753196e-19	-7.224613323230794e-19
29.450000000000003	-2.3223142303075114e-19	-7.51313682902295e-19
29.5	-1.6120465327644057e-19	-7.681628210281829e-19
29.55	-8.351696856695496e-20	-7.711895054992325e-19
29.6	-3.335504363679712e-21	-7.591398677375427e-19
29.650000000000002	7.524229041772896e-20	-7.322567528129074e-19
29.700000000000003	1.485418481135342e-19	-6.917084455752353e-19
29.75	2.1348724046614273e-19	-6.394427344164281e-19
29.8	2.677300709215235e-19	-5.779876973020514e-19
29.85	3.0864813112252955e-19	-5.084650365747783e-19
29.900000000000002	3.3840740852380187e-19	-4.38798021285579e-19
29.950000000000003	3.5471331080389597e-19	-3.678187292270583e-19
30.	3.585053552499927e-19	-2.989050670405027e-19

==> tempdiso_b1s3v5_h1v5_l_th.dat <==
0	0.33029641548063143	0
1	0.05209505380024344	-3.549884880184063e-18
2	0.010662942009867796	-1.4023782225873325e-18
3	0.002373087783327498	1.2118925348077614e-18
4	0.0005513454363846877	1.2994828753837726e-19
5	0.00013141022077799573	-3.242269383947279e-20
6	0.00003185297232192291	1.7078067333734856e-20
7	7.81373082793917e-6	6.746672222077265e-21
8	1.933928397958978e-6	6.663164101454934e-22
9	4.819773789276307e-7	1.1845241311078004e-21
10	1.2078475340221067e-7	3.6395721462758517e-22
11	3.040593178025011e-8	2.0540129729535008e-23
12	7.683113852353005e-9	0.
13	1.94758824893583e-9	2.3240366248578875e-23
14	4.950400630210002e-10	-1.266356112147996e-24
15	1.261272561411574e-10	-2.751499447197708e-24
16	3.2201397646688285e-11	1.9763216577685743e-25
17	8.236299392310233e-12	-1.171115633560479e-25
18	2.1100523710599716e-12	-6.168639701734502e-26
19	5.41357338530145e-13	1.9799930410572504e-26
20	1.3907260752036466e-13	-1.6847258222217524e-26

==> tempdiso_b1s5_h1v5_l.dat <==
1.5	0.2	0	0	1.0000000000000417	0.
1.5	0.2	1	0	0.18649579627600704	0.
1.5	0.2	2	0	0.03577467024927065	0.
1.5	0.2	3	0	0.006863649310427758	0.
1.5	0.2	4	0	0.0013168464797247911	0.
1.5	0.2	5	0	0.0002526476214824269	0.
1.5	0.2	6	0	0.000048472484553612545	0.
1.5	0.2	7	0	9.299837239771114e-6	0.
1.5	0.2	8	0	1.784248805951507e-6	0.
1.5	0.2	9	0	3.4232252882044926e-7	0.
1.5	0.2	10	0	6.567733902763043e-8	0.
1.5	0.2	11	0	1.2600727380134307e-8	0.
1.5	0.2	12	0	2.4175512111100247e-9	0.
1.5	0.2	13	0	4.6382670476159165e-10	0.
1.5	0.2	14	0	8.898889548311845e-11	0.
1.5	0.2	15	0	1.7073237564793914e-11	0.
1.5	0.2	16	0	3.275638374446348e-12	0.
1.5	0.2	17	0	6.284576501355727e-13	0.
1.5	0.2	18	0	1.205746706013862e-13	0.
1.5	0.2	19	0	2.313322335728365e-14	0.
1.5	0.2	20	0	4.4382955408026805e-15	0.

==> tempdiso_b1s5_h1v5_l0.dat <==
1.5	0.2	0	0.	1.0000000000000417	0.
1.5	0.2	0	0.25	0.7427688791176913	-0.1785001078554954
1.5	0.2	0	0.5	0.20590615641317436	-0.2031701994694239
1.5	0.2	0	0.75	-0.19291250300017407	-0.09696863368497208
1.5	0.2	0	1.	-0.2812824122495018	0.011433110375880955
1.5	0.2	0	1.25	-0.18352867918916752	0.04591109833998013
1.5	0.2	0	1.5	-0.08297346629875821	0.027743019452561177
1.5	0.2	0	1.75	-0.043953543670138706	0.007289440380230965
1.5	0.2	0	2.	-0.03580795597268182	0.0030239693858709325
1.5	0.2	0	2.25	-0.02483556823993735	0.005939626095980976
1.5	0.2	0	2.5	-0.0083110245594585	0.00601836693603415
1.5	0.2	0	2.75	0.003092663794942961	0.002690190404224586
1.5	0.2	0	3.	0.005540388094476128	-0.00019655364758164724
1.5	0.2	0	3.25	0.0035361955690301826	-0.0008613244121708658
1.5	0.2	0	3.5	0.001914256587973972	-0.0003389117395162775
1.5	0.2	0	3.75	0.0016703433890110225	5.705019187733098e-6
1.5	0.2	0	4.	0.001656420804602383	-0.00009248332002076412
1.5	0.2	0	4.25	0.0011886360444949642	-0.0002468862420548793
1.5	0.2	0	0.	1.0000000000000417	0.
1.5	0.2	0	0.5	0.20590615641317436	-0.2031701994694239
1.5	0.2	0	1.	-0.2812824122495018	0.011433110375880955
1.5	0.2	0	1.5	-0.08297346629875821	0.027743019452561177
1.5	0.2	0	2.	-0.03580795597268182	0.0030239693858709325
1.5	0.2	0	2.5	-0.0083110245594585	0.00601836693603415
1.5	0.2	0	3.	0.005540388094476128	-0.00019655364758164724
1.5	0.2	0	3.5	0.001914256587973972	-0.0003389117395162775
1.5	0.2	0	4.	0.001656420804602383	-0.00009248332002076412
1.5	0.2	0	4.5	0.0005436354837247703	-0.00022068494084676464
1.5	0.2	0	5.	0.000036018180126915736	-0.000013020675092328323
1.5	0.2	0	5.5	0.000011658247028902705	-0.000014260380134274929
1.5	0.2	0	6.	-0.0000444306615827766	-6.986302174182353e-7
1.5	0.2	0	6.5	-0.000017898787067309612	5.263936774060596e-6
1.5	0.2	0	7.	-7.272957464777179e-6	4.4663042281052685e-7
1.5	0.2	0	7.5	-3.3169906941121544e-6	1.1105418294559689e-6
1.5	0.2	0	8.	2.1107764230723214e-7	1.7823569288329904e-7
1.5	0.2	0	8.5	1.1069423081565494e-7	-1.9083146308111884e-8
1.5	0.2	0	9.	2.406213791135846e-7	1.7483942553089493e-8
1.5	0.2	0	9.5	1.382768240649084e-7	-3.6264195446849444e-8
1.5	0.2	0	10.	3.291368295543702e-8	-5.6755954093339465e-9
1.5	0.2	0	10.5	1.864313124245373e-8	-4.227647550574548e-9
1.5	0.2	0	11.	-1.1955670641975187e-9	-1.911574448321287e-9
1.5	0.2	0	11.5	-1.8307856979708973e-9	4.76024558682513e-10
1.5	0.2	0	12.	-1.1651588897435018e-9	-8.432882040472915e-11
1.5	0.2	0	12.5	-9.4456891392563e-10	1.7964219734640844e-10
1.5	0.2	0	13.	-1.9070296835140794e-10	6.716629711869677e-11
1.5	0.2	0	13.5	-9.037994865826482e-11	1.1404229575203335e-11
1.5	0.2	0	14.	-2.291471873326161e-12	1.4473781325577967e-11
1.5	0.2	0	14.5	1.6989696162256072e-11	-2.890376678681853e-12
1.5	0.2	0	15.	6.080979591656576e-12	-3.0025686177334337e-13
1.5	0.2	0	15.5	5.69678406805137e-12	-6.398940658709121e-13
1.5	0.2	0	16.	1.4358780838992639e-12	-5.93821901653705e-13
1.5	0.2	0	16.5	3.713555999102483e-13	-2.985807469617273e-14
1.5	0.2	0	17.	7.949520877038094e-14	-8.102417609897569e-14
1.5	0.2	0	17.5	-1.1894094720877347e-13	6.046873351476359e-15
1.5	0.2	0	18.	-4.009843544152587e-14	8.639358518920228e-15
1.5	0.2	0	18.5	-3.0648616483471414e-14	1.465252414441192e-15
1.5	0.2	0	19.	-1.1448576267167756e-14	4.085044470359605e-15
1.5	0.2	0	19.5	-1.44196244221118e-15	3.4239152358392565e-16
1.5	0.2	0	20.	-6.893724681951873e-16	3.2089291115339293e-16
1.5	0.2	0	20.5	6.593978813692536e-16	6.361207203254417e-17
1.5	0.2	0	21.	3.119131225156605e-16	-8.453438934446551e-17
1.5	0.2	0	21.5	1.531229938504377e-16	-4.034714155059608e-18
1.5	0.2	0	22.	8.415231231222883e-17	-2.2307422451810658e-17
1.5	0.2	0	22.5	8.139004717983664e-18	-5.018471362623013e-18
1.5	0.2	0	23.	3.658565814423113e-18	-6.691795411892446e-19
1.5	0.2	0	23.5	-2.8379473392692436e-18	-8.695834232690838e-19
1.5	0.2	0	24.	-2.401277905279287e-18	5.47755731634861e-19
1.5	0.2	0	24.5	-7.856531602982745e-19	7.127483570414819e-20
1.5	0.2	0	25.	-5.470231146842459e-19	9.525580618428285e-20
1.5	0.2	0	25.5	-7.74016632563028e-20	5.1613670482332556e-20
1.5	0.2	0	26.	-1.0849128914571387e-20	-8.948498687476793e-22
1.5	0.2	0	26.5	8.583661777379631e-21	6.011125658331241e-21
1.5	0.2	0	27.	1.6594120529752766e-20	-2.3904355570282976e-21
1.5	0.2	0	27.5	4.753567219265236e-21	-1.0406259971302836e-21
1.5	0.2	0	28.	3.1440921378288724e-21	-3.084342407888296e-22
1.5	0.2	0	28.5	7.781154084782721e-22	-3.9937416657054552e-22
1.5	0.2	0	29.	-6.38009960366009e-24	-1.4509933321264172e-25
1.5	0.2	0	29.5	-1.3241515240185453e-23	-2.5823337089176027e-23
1.5	0.2	0	30.	-9.931580091243465e-23	4.234441434868343e-24

==> tempdiso_b1s5_h1v5_l0_th.dat <==
0.	0.24865705813921246	0.
0.05	0.22607685008791942	0.029597273869234872
0.1	0.20105768359785398	0.05353065140344052
0.15000000000000002	0.1747541471652712	0.07182301519031077
0.2	0.1482217774383753	0.08471603758135993
0.25	0.12238160088647396	0.0926305150192912
0.30000000000000004	0.09799630203579593	0.09612311079954772
0.35000000000000003	0.07565762754240325	0.09584231007157468
0.4	0.05578407865260155	0.09248602570032041
0.45	0.038627522788503045	0.08676284640490778
0.5	0.024287071899892747	0.07935842686366511
0.55	0.012728426138201104	0.0709080176629773
0.6000000000000001	0.003806854665108857	0.06197565092352638
0.65	-0.0027079359030549965	0.053040059389603184
0.7000000000000001	-0.007106631176203743	0.04448703076864008
0.75	-0.00971619592306357	0.036607596929674496
0.8	-0.010877910223884213	0.02960123497379615
0.8500000000000001	-0.010928360400419649	0.023583114514199425
0.9	-0.010183903722659893	0.018594358470253505
0.9500000000000001	-0.00892885536110055	0.014614285350297827
1.	-0.007407404307062913	0.011573658793644859
1.05	-0.005819061154385557	0.00936807286421088
1.1	-0.004317280265817394	0.007870736371098322
1.1500000000000001	-0.0030107841262833413	0.006944073650652504
1.2000000000000002	-0.0019670478463977977	0.006449720980516512
1.25	-0.0012173736075451814	0.0062566567381261125
1.3	-0.0007629932403676623	0.006247350997074551
1.35	-0.0005816757197542108	0.006321949923503473
1.4000000000000001	-0.0006343780451650385	0.006400617616047207
1.4500000000000002	-0.0008715554694623372	0.0064242404579827736
1.5	-0.0012388333198275806	0.006353755980251245
1.55	-0.0016818313276012334	0.006168400604805077
1.6	-0.002150016957034735	0.005863180653046936
1.6500000000000001	-0.0025995422784936078	0.0054458618032779986
1.7000000000000002	-0.0029950862116469	0.004933747504864869
1.75	-0.0033107783728512133	0.004350480731639517
1.8	-0.003530321298590092	0.00372305991283607
1.85	-0.003646454459902003	0.0030792127134137825
1.9000000000000001	-0.0036599170257092272	0.0024452239256355455
1.9500000000000002	-0.0035780682076152867	0.001844268910656054
2.	-0.0034133161050297818	0.0012952639979270579
2.0500000000000003	-0.003181490410689632	0.0008122115643729643
2.1	-0.0029002733690443438	0.00040399109088791414
2.15	-0.00258777918477812	0.00007452866155938155
2.2	-0.0022613466615927376	-0.000176734046141257
2.25	-0.0019365849520283941	-0.00035415482447593574
2.3000000000000003	-0.0016266893318324905	-0.00046507226334508697
2.35	-0.0013420239356618634	-0.0005189293993219277
2.4000000000000004	-0.00108995210334732	-0.0005264059710729499
2.45	-0.0008748827445697886	-0.0004986133993826488
2.5	-0.0006984929857251963	-0.000446393204795829
2.5500000000000003	-0.0005600831094724516	-0.00037974596861839243
2.6	-0.00045701902656691725	-0.0003074050058053481
2.6500000000000004	-0.00038521967950807656	-0.00023655733392268421
2.7	-0.00033965123113729594	-0.00017270477471663427
2.75	-0.00031479596912212856	-0.00011965040269478199
2.8000000000000003	-0.00030507090373436887	-0.00007959016755519794
2.85	-0.0003051784476575051	-0.00005328631713030988
2.9000000000000004	-0.00031037881894238444	-0.00004029806056804128
2.95	-0.000316680476564413	-0.000039245468644778604
3.	-0.0003209506654509591	-0.00004808457787868608
3.0500000000000003	-0.0003209528070150704	-0.00006437468449266946
3.1	-0.00031532091873215216	-0.00008552251648131242
3.1500000000000004	-0.0003034834715412546	-0.00010899200979784949
3.2	-0.00028555016414080054	-0.00013247247845393168
3.25	-0.00026217513651534	-0.00015400179914582576
3.3000000000000003	-0.00023440933173412423	-0.0001720446280657906
3.35	-0.00020355324046649156	-0.00018552849087871885
3.4000000000000004	-0.00017101933053118352	-0.00019384275586603573
3.45	-0.00013821127230258977	-0.00019680698883055072
3.5	-0.00010642480109125172	-0.00019461601734848427
3.5500000000000003	-0.00007677286539082144	-0.00018776925998922374
3.6	-0.000050135719906407836	-0.0001769915896732767
3.6500000000000004	-0.00002713492576338756	-0.00016315230366222144
3.7	-8.128874798274385e-6	-0.00014718777833011974
3.75	6.773513733870498e-6	-0.00013003220728902381
3.8000000000000003	0.000017684869419879974	-0.0001125595619273849
3.85	0.000024901409456682218	-0.00009553866671941737
3.9000000000000004	0.00002885906710158304	-0.00007960212425578539
3.95	0.00003008752324033607	-0.00006522881495172125
4.	0.000029165451179382188	-0.00005273887297301592
4.05	0.000026679655285226353	-0.00004229942398350045
4.1000000000000005	0.000023190089288756754	-0.000033938966213662545
4.15	0.000019202034783009064	-0.000027568074358254398
4.2	0.000015146051058704689	-0.000023004085080249942
4.25	0.000011365710365893298	-0.000019997554604013568
4.3	8.11263377722536e-6	-0.000018258529356825478
4.3500000000000005	5.547957396591179e-6	-0.000017481004280502074
4.4	3.7490923332022247e-6	-0.00001736432533872882
4.45	2.720491813327895e-6	-0.000017630690681790954
4.5	2.407095313968949e-6	-0.000018038291003883258
4.55	2.709167824915009e-6	-0.00001838998130556998
4.6000000000000005	3.497374078233746e-6	-0.000018537676919901052
4.65	4.62710297894769e-6	-0.000018382905615161154
4.7	5.95126655546792e-6	-0.000017874119853741798
4.75	7.33102170938763e-6	-0.000017001478914785835
4.800000000000001	8.644085223749143e-6	-0.000015789853839917106
4.8500000000000005	9.79051908326699e-6	-0.00001429079654818163
4.9	0.000010696043623047051	-0.0000125741577405342
4.95	0.00001131308319688063	-0.00001071994738370763
5.	0.000011619859070058529	-8.810917989209202e-6
5.050000000000001	0.000011617916213437747	-6.9262255230958556e-6
5.1000000000000005	0.000011328506279659025	-5.1363954875312115e-6
5.15	0.000010788251984201492	-3.4997008967602167e-6
5.2	0.000010044493562037732	-2.0599511330440727e-6
5.25	9.150671990140181e-6	-8.456007057754618e-7
5.300000000000001	8.162042687733359e-6	1.2998245279254915e-7
5.3500000000000005	7.131943759227456e-6	8.67297303964814e-7
5.4	6.108770372626515e-6	1.3787734594057241e-6
5.45	5.133736635700749e-6	1.6863605443513805e-6
5.5	4.239442439431655e-6	1.8188760296829032e-6
5.550000000000001	3.44920820752737e-6	1.8093217653736987e-6
5.6000000000000005	2.7770972580853653e-6	1.6923471107284088e-6
5.65	2.228514451195696e-6	1.5019981568755958e-6
5.7	1.8012509448126783e-6	1.2698515083864825e-6
5.75	1.4868374205452073e-6	1.0235904743054238e-6
5.800000000000001	1.2720706864072118e-6	7.860438326567044e-7
5.8500000000000005	1.1405893203982289e-6	5.746744980973458e-7
5.9	1.074390963157977e-6	4.014787397146747e-7
5.95	1.0552049124791186e-6	2.732367621039491e-7
6.	1.0656568091214081e-6	1.9204262597408777e-7
6.050000000000001	1.0901856179899073e-6	1.560353238052864e-7
6.1000000000000005	1.1156952646817818e-6	1.6025264838762562e-7
6.15	1.1319429779974174e-6	1.9753433651420011e-7
6.2	1.131682760531497e-6	2.5940971258525686e-7
6.25	1.1105949580136325e-6	3.369165080095845e-7
6.300000000000001	1.0670414447691255e-6	4.213105235400417e-7
6.3500000000000005	1.001690592234782e-6	5.046392562397755e-7
6.4	9.170572755275307e-7	5.801655990761357e-7
6.45	8.170012073861498e-7	6.426394884848863e-7
6.5	7.062224890962813e-7	6.884253721857351e-7
6.550000000000001	5.897871083848703e-7	7.155012465962113e-7
6.6000000000000005	4.727078716022653e-7	7.233506123843419e-7
6.65	3.595985679506624e-7	7.127720305100974e-7
6.7	2.544115886591803e-7	6.856321841061025e-7
6.75	1.6026222725297768e-7	6.44587727571447e-7
6.800000000000001	7.933682006550017e-8	5.927990719349313e-7
6.8500000000000005	1.2876984516294808e-8	5.336559946944187e-7
6.9	-3.8771400204156075e-8	4.7053096313342385e-7
6.95	-7.605812810148717e-8	4.0657169661472646e-7
7.	-1.0009223296391015e-7	3.4454010231840047e-7
7.050000000000001	-1.1248384967541556e-7	2.867005844127136e-7
7.1000000000000005	-1.1517805278076708e-7	2.3475707057009812e-7
7.15	-1.1029265903385038e-7	1.8983507762684307e-7
7.2	-9.996979335850352e-8	1.5250284011530241e-7
7.25	-8.624855769877874e-8	1.2282398081641387e-7
7.300000000000001	-7.096361051063892e-8	1.0043338811119433e-7
7.3500000000000005	-5.5672034168377036e-8	8.462781474222087e-8
7.4	-4.160867697521982e-8	7.44631289796857e-8
7.45	-2.96683067799579e-8	6.885101414714139e-8
7.5	-2.0411467408722477e-8	6.66490984848314e-8
7.550000000000001	-1.4089914337317828e-8	6.673987701022974e-8
7.6000000000000005	-1.0686917542750964e-8	6.809524117349469e-8
7.65	-9.96752617280183e-9	6.982485596287198e-8
7.7	-1.153404028434543e-8	7.120793175538652e-8
7.75	-1.4882364495329984e-8	7.170906493817016e-8
7.800000000000001	-1.9455554719861584e-8	7.09797243923465e-8
7.8500000000000005	-2.4691638414188044e-8	6.884761871181064e-8
7.9	-3.0063620558740746e-8	6.529658900700881e-8
7.95	-3.511041887911079e-8	6.043984799518108e-8
8.	-3.945824967898222e-8	5.448935419735087e-8
8.05	-4.2832669135319754e-8	4.7723905834763097e-8
8.1	-4.5062035603898404e-8	4.0458203123409894e-8
8.15	-4.6073580396291886e-8	3.3014702637493115e-8
8.200000000000001	-4.588355302352321e-8	2.5699614631138484e-8
8.25	-4.4583047333141964e-8	1.8783911449763794e-8
8.3	-4.2321130521442344e-8	1.2489754776492592e-8
8.35	-3.928680673778924e-8	6.982337175762065e-9
8.4	-3.56911736520338e-8	2.3667877533665026e-9
8.450000000000001	-3.175089831013677e-8	-1.3104759320711561e-9
8.5	-2.7673872065484632e-8	-4.056752760064426e-9
8.55	-2.364762586526676e-8	-5.925326934596143e-9
8.6	-1.9830816363596974e-8	-7.005937524455103e-9
8.65	-1.6347846250958322e-8	-7.414350218908176e-9
8.700000000000001	-1.3286470776551301e-8	-7.281845801473186e-9
8.75	-1.069807445192797e-8	-6.745314715979206e-9
8.8	-8.600181106272498e-9	-5.9384979898938835e-9
8.85	-6.980686955032905e-9	-4.984755048591272e-9
8.9	-5.803277246456831e-9	-3.99158049483787e-9
8.950000000000001	-5.013497101163791e-9	-3.0469446469361007e-9
9.	-4.54498944280304e-9	-2.2174041333581674e-9
9.05	-4.325479571147891e-9	-1.5478243219440562e-9
9.1	-4.28216879650806e-9	-1.0624776486722952e-9
9.15	-4.3462907524337644e-9	-7.672316732547238e-10
9.200000000000001	-4.4566763797518445e-9	-6.52516736317411e-10
9.25	-4.562261046161243e-9	-6.967627503273347e-10
9.3	-4.623545035137831e-9	-8.700141711651919e-10
9.35	-4.6130832948880674e-9	-1.1374671510476225e-9
9.4	-4.515129853183081e-9	-1.462718570369344e-9
9.450000000000001	-4.324595937597518e-9	-1.8105684558824155e-9
9.5	-4.045498984171568e-9	-2.1492709357648522e-9
9.55	-3.689083687008485e-9	-2.452180645930681e-9
9.600000000000001	-3.2717880462925506e-9	-2.6987883867699648e-9
9.65	-2.813209476557149e-9	-2.875179625928538e-9
9.700000000000001	-2.334201129470517e-9	-2.9739807459963403e-9
9.75	-1.8551993722256953e-9	-2.993880106984288e-9
9.8	-1.394852392428172e-9	-2.9388240772215053e-9
9.850000000000001	-9.689894268929067e-10	-2.8169927997565838e-9
9.9	-5.899419972941519e-10	-2.639657662776975e-9
9.950000000000001	-2.662041948861967e-10	-2.4200135936831287e-9
10.	-2.3994379746769946e-12	-2.1720659272119888e-9
10.05	2.0049327437544308e-10	-1.90963528224075e-9
10.100000000000001	3.4470968632353617e-10	-1.6455261300668338e-9
10.15	4.351273224657008e-10	-1.390886909993427e-9
10.200000000000001	4.786089449148758e-10	-1.1547727945135819e-9
10.25	4.833179619659225e-10	-9.439074231676003e-10
10.3	4.5805426357058657e-10	-7.626277394545482e-10
10.350000000000001	4.1164993099275427e-10	-6.129868413657751e-10
10.4	3.524541594657643e-10	-4.949836089866599e-10
10.450000000000001	2.8792636091748364e-10	-4.068847033864682e-10
10.5	2.2434648274970673e-10	-3.4560406679711666e-10
10.55	1.666426517910851e-10	-3.071068930330335e-10
10.600000000000001	1.1832873953767654e-10	-2.868086946104122e-10
10.65	8.153859983667548e-11	-2.799450457632897e-10
10.700000000000001	5.713966055636862e-11	-2.8189330602572307e-10
10.75	4.49062335001648e-11	-2.8843363874080197e-10
10.8	4.373221076035519e-11	-2.959425039657448e-10
10.850000000000001	5.186352725454505e-11	-3.0151717449329106e-10
10.9	6.713261897974365e-11	-3.0303443339723566e-10
10.950000000000001	8.717979549019358e-11	-2.9915028835922635e-10
11.	1.0964966828104409e-10	-2.89250195845579e-10
11.05	1.3235424363948052e-10	-2.733609194828113e-10
11.100000000000001	1.5339773929319686e-10	-2.520358108890826e-10
11.15	1.7126140139247046e-10	-2.2622510918920598e-10
11.200000000000001	1.8484941403908819e-10	-1.9714195575742116e-10
11.25	1.9349929207199388e-10	-1.6613338321396068e-10
11.3	1.9696186484962453e-10	-1.3456373945104168e-10
11.350000000000001	1.9535707733792137e-10	-1.037160204200131e-10
11.4	1.891123787794157e-10	-7.471456620993786e-11
11.450000000000001	1.7889049527606654e-10	-4.8470657372264666e-11
11.5	1.6551297146010393e-10	-2.5650838533178598e-11
11.55	1.498851137874315e-10	-6.6663700283953345e-12
11.600000000000001	1.3292697614894417e-10	8.318888611199455e-12
11.65	1.1551389872584127e-10	1.9365609482005366e-11
11.700000000000001	9.842893727930481e-11	2.6724998044076134e-11
11.75	8.23283841922364e-11	3.0797621132514234e-11
11.8	6.772055098036235e-11	3.20888469590869e-11
11.850000000000001	5.495710386795176e-11	3.1164298291099564e-11
11.9	4.4235550980567115e-11	2.8608179295314866e-11
11.950000000000001	3.5610986522428477e-11	2.4986699000350615e-11
12.	2.9014903666511437e-11	2.08181360412899e-11
12.05	2.4278780805171342e-11	1.6550420071460757e-11
12.100000000000001	2.1160202469011477e-11	1.2546486242097351e-11
12.15	1.9369466986805454e-11	9.077121977765797e-12
12.200000000000001	1.859492435017413e-11	6.320591206486579e-12
12.25	1.8525645184302593e-11	4.368001573014093e-12
12.3	1.887041191059765e-11	3.23317720728065e-12
12.350000000000001	1.9372416018213143e-11	2.8657077764796604e-12
12.4	1.9819415348282782e-11	3.1658520532871453e-12
12.450000000000001	2.004943245033735e-11	4.00006484980599e-12
12.5	1.995234531150639e-11	5.216070937736558e-12
12.55	1.946792686733664e-11	6.656608457347034e-12
12.600000000000001	1.8581026917968114e-11	8.171187634648523e-12
12.65	1.7314661402537434e-11	9.625440264097516e-12
12.700000000000001	1.5721785318967363e-11	1.0907855729079054e-11
12.75	1.3876485698492184e-11	1.1933897755553955e-11
12.8	1.1865250610227216e-11	1.264766344555613e-11
12.850000000000001	9.778860733352937e-12	1.3021376673251203e-11
12.9	7.70532316351577e-12	1.3053099161334715e-11
12.950000000000001	5.724133663824124e-12	1.2763094903658369e-11
13.	3.902023077660013e-12	1.2189299888594708e-11
13.05	2.290223936592317e-12	1.1382333984970849e-11
13.100000000000001	9.231903354633816e-13	1.0400451315558259e-11
13.15	-1.813781814722033e-13	9.304766080298435e-12
13.200000000000001	-1.021417699353381e-12	8.155019371992692e-12
13.25	-1.608531842969107e-12	7.006075516100156e-12
13.3	-1.9654357153756002e-12	5.905259660406579e-12
13.350000000000001	-2.123069274592604e-12	4.890576604612635e-12
13.4	-2.117617927452833e-12	3.989787965060584e-12
13.450000000000001	-1.9876464108636888e-12	3.2202733253019297e-12
13.5	-1.771512182347253e-12	2.5895624948477658e-12
13.55	-1.5051803871254823e-12	2.096400796234064e-12
13.600000000000001	-1.2205175086555958e-12	1.7321969197520973e-12
13.65	-9.44098040529557e-13	1.482702083508938e-12
13.700000000000001	-6.965203224957783e-13	1.3297782299879421e-12
13.75	-4.92195775338211e-13	1.2531296530084177e-12
13.8	-3.395511893404592e-13	1.2318945026390386e-12
13.850000000000001	-2.415668776879755e-13	1.2460177989364442e-12
13.9	-1.9656424984385972e-13	1.2773537956103894e-12
13.950000000000001	-1.991540808462414e-13	1.3104709365856256e-12
14.	-2.4126049229134394e-13	1.3331557488005797e-12
14.05	-3.1314422894813244e-13	1.3366317034884124e-12
14.100000000000001	-4.043609014173281e-13	1.3155246389384306e-12
14.15	-5.046041428348222e-13	1.2676174303707374e-12
14.200000000000001	-6.043988394032114e-13	1.1934432158786887e-12
14.25	-6.956246228623587e-13	1.0957689254374574e-12
14.3	-7.718637287195988e-13	9.790196187607091e-13
14.350000000000001	-8.285794159050329e-13	8.486898779220935e-13
14.4	-8.631409290338265e-13	7.107819707679709e-13
14.450000000000001	-8.747182045348875e-13	5.713024762151274e-13
14.5	-8.640741219741381e-13	4.3584029031000287e-13
14.55	-8.332842030595543e-13	3.092400895905163e-13
14.600000000000001	-7.854135243262082e-13	1.9537699040442927e-13
14.65	-7.241785979651239e-13	9.703076095828447e-14
14.700000000000001	-6.536185134805154e-13	1.5851836218486896e-14
14.75	-5.777951709155566e-13	-4.7593258187461185e-14
14.8	-5.005374169509605e-13	-9.371258364290671e-14
14.850000000000001	-4.2523872646338785e-13	-1.2373271082629653e-13
14.9	-3.547131073153319e-13	-1.3951330867299533e-13
14.950000000000001	-2.9110942956511754e-13	-1.433489440785007e-13
15.	-2.3588060018036313e-13	-1.3777284049480743e-13
15.05	-1.8980105162045799e-13	-1.2537488957592945e-13
15.100000000000001	-1.5302394477739542e-13	-1.0864335864804818e-13
15.15	-1.2516829567962424e-13	-8.98367328286481e-14
15.200000000000001	-1.0542585838216937e-13	-7.088918992990198e-14
15.25	-9.267792889529574e-14	-5.335050652702686e-14
15.3	-8.56131434610225e-14	-3.835886896977826e-14
15.350000000000001	-8.283867993653401e-14	-2.664320273740008e-14
15.4	-8.297888077504452e-14	-1.85502827691135e-14
15.450000000000001	-8.475705403836425e-14	-1.4091051951081883e-14
15.5	-8.705794386646781e-14	-1.3000226742888548e-14
15.55	-8.896998361655477e-14	-1.4803353272917133e-14
15.600000000000001	-8.980786785418184e-14	-1.888592046666808e-14
15.65	-8.911714412402205e-14	-2.45598539820704e-14
15.700000000000001	-8.66633983924208e-14	-3.1123616934218735e-14
15.75	-8.24091795917607e-14	-3.7913143872815176e-14
15.8	-7.648208990899525e-14	-4.4341853928911633e-14
15.850000000000001	-6.913748621144678e-14	-4.992895948250462e-14
15.9	-6.071903449515076e-14	-5.4316153987195374e-14
15.950000000000001	-5.161998150479839e-14	-5.727348771231713e-14
16.	-4.2247507268523756e-14	-5.86957993381176e-14
16.05	-3.299195045870822e-14	-5.859145511250006e-14
16.1	-2.420210294156161e-14	-5.706535886978499e-14
16.150000000000002	-1.6167192306457615e-14	-5.429824931322573e-14
16.2	-9.10564553797339e-15	-5.052421720688769e-14
16.25	-3.1602786047731753e-15	-4.600818145281508e-14
16.3	1.6007980304066064e-15	-4.1024789144401135e-14
16.35	5.178521299644243e-15	-3.583988071110528e-14
16.400000000000002	7.633579891281257e-15	-3.0695315766474127e-14
16.45	9.07465271065175e-15	-2.5797613668126465e-14
16.5	9.645325852343743e-15	-2.1310546260383363e-14
16.55	9.510736483174545e-15	-1.735154502426773e-14
16.6	8.84484421565896e-15	-1.3991561938486771e-14
16.650000000000002	7.819048539146693e-15	-1.1257858714154383e-14
16.7	6.592671683195495e-15	-9.139094004678957e-15
16.75	5.305625338407185e-15	-7.592030005673527e-15
16.8	4.0733900548817455e-15	-6.5491826432642985e-15
16.85	2.9842681875115696e-15	-5.926785079541108e-15
16.900000000000002	2.098732262404844e-15	-5.632512889467792e-15
16.95	1.450584902655814e-15	-5.5725207449408535e-15
17.	1.0495754771648215e-15	-5.657454697319265e-15
17.05	8.850814717061356e-16	-5.807221873831145e-15
17.1	9.304562689838119e-16	-5.954412536689133e-15
17.150000000000002	1.1476651047417158e-15	-6.046371501316564e-15
17.2	1.491872000641915e-15	-6.046002108005935e-15
17.25	1.91569654339801e-15	-5.931453287851592e-15
17.3	2.372924539457e-15	-5.69488743279463e-15
17.35	2.8215252384944613e-15	-5.340553940851906e-15
17.400000000000002	3.225895057380897e-15	-4.8824018800803844e-15
17.45	3.55830948721063e-15	-4.341457579322548e-15
17.5	3.799618057608366e-15	-3.743172149414132e-15
17.55	3.939259822820641e-15	-3.1149133652168596e-15
17.6	3.974707778740076e-15	-2.483739483608395e-15
17.650000000000002	3.910469781689768e-15	-1.87455277352454e-15
17.7	3.756781554049426e-15	-1.3086907911339227e-15
17.75	3.5281254746489893e-15	-8.029762698118953e-16
17.8	3.241698744183457e-15	-3.6921387230075186e-16
17.85	2.9159381277523445e-15	-1.409533425313203e-17
17.900000000000002	2.5691878426969666e-15	2.605455138833089e-16
17.95	2.2185742648963682e-15	4.571995013122833e-16
18.	1.8791277866675232e-15	5.819487939672337e-16
18.05	1.5631699326317093e-15	6.436121171814665e-16
18.1	1.2799639680478807e-15	6.528425269885825e-16
18.150000000000002	1.0356106130488864e-15	6.212431151454116e-16
18.2	8.331576533637976e-16	5.605545973023839e-16
18.25	6.72883432455726e-16	4.819556542832969e-16
18.3	5.527093498752913e-16	3.9550326689219384e-16
18.35	4.686952640676325e-16	3.097270614565806e-16
18.400000000000002	4.155736103751122e-16	2.3137964621979184e-16
18.45	3.8728247979255335e-16	1.6533464896337565e-16
18.5	3.774641807288764e-16	1.146160408219956e-16
18.55	3.799032339188368e-16	8.05365309455705e-17
18.6	3.8888567441583285e-16	6.29193454866771e-17
18.650000000000002	3.9946937058329517e-16	6.037641717990647e-17
18.7	4.0766233202824365e-16	7.061664693717855e-17
18.75	4.105122934973523e-16	9.076011340046986e-17
18.8	4.061159760251633e-16	1.1763751054407052e-16
18.85	3.935602027822189e-16	1.4805828296410131e-16
18.900000000000002	3.7280945476921833e-16	1.7903551274498237e-16
18.95	3.445555524409019e-16	2.0796023638926317e-16
19.	3.100450788405854e-16	2.327222340796459e-16
19.05	2.708991066035872e-16	2.5177819937863606e-16
19.1	2.289379769280805e-16	2.6417139729917895e-16
19.150000000000002	1.8602153863479762e-16	2.6950935334550796e-16
19.200000000000003	1.439126215504478e-16	2.6790775086003535e-16
19.25	1.0416880472224992e-16	2.5990957051856516e-16
19.3	6.806493187614492e-17	2.4638865198819803e-16
19.35	3.6546473623708956e-17	2.2844639609237657e-16
19.400000000000002	1.021184795601078e-17	2.0730938142547434e-16
19.450000000000003	-1.0679743242944289e-17	1.8423437841749812e-16
19.5	-2.6179492923004597e-17	1.6042574321581956e-16
19.55	-3.660434207364684e-17	1.3696859210220172e-16
19.6	-4.2481866201184405e-17	1.1477960808834778e-16
19.650000000000002	-4.448987976704141e-17	9.457590846499599e-17
19.700000000000003	-4.3395465484610495e-17	7.686117626876762e-17
19.75	-3.9997432205014274e-17	6.19272770122838e-17
19.8	-3.5075356934467015e-17	4.9868868744431835e-17
19.85	-2.9347450270023885e-17	4.060807180709541e-17
19.900000000000002	-2.3438569395267828e-17	3.392607994455234e-17
19.950000000000003	-1.7858846961951747e-17	2.949863802415066e-17
20.	-1.2992652969889695e-17	2.693254481855642e-17
20.05	-9.0969916217629e-18	2.5800717362260247e-17
20.1	-6.307973916426674e-18	2.56738294080369e-17
20.150000000000002	-4.6537046737122106e-18	2.6147064689410034e-17
20.200000000000003	-4.07177400456763e-18	2.6861064136135266e-17
20.25	-4.429533323393499e-18	2.751665892337475e-17
20.3	-5.54544366665356e-18	2.788343959120169e-17
20.35	-7.209983987194061e-18	2.780259475671907e-17
20.400000000000002	-9.204871994683208e-18	2.7184748505703888e-17
20.450000000000003	-1.1319652905598467e-17	2.6003728327379132e-17
20.5	-1.3365026892889872e-17	2.4287307091614657e-17
20.55	-1.518259199294095e-17	2.2105990262528803e-17
20.6	-1.6650957719166378e-17	1.9560874716645764e-17
20.650000000000002	-1.768842221499318e-17	1.6771502436749225e-17
20.700000000000003	-1.8252593741098292e-17	1.3864486709029184e-17
20.75	-1.8337471452772377e-17	1.0963516226600442e-17
20.8	-1.7968580690039605e-17	8.181158847604828e-18
20.85	-1.7196787732802483e-17	5.612705168819287e-18
20.900000000000002	-1.609140421668611e-17	3.3321238004803962e-18
20.950000000000003	-1.473314009781758e-17	1.3900538934519423e-18
21.	-1.3207385214261636e-17	-1.8635805045363066e-19
21.05	-1.159820247338191e-17	-1.3920575827061231e-18
21.1	-9.983309541083048e-18	-2.241454258715594e-18
21.150000000000002	-8.430218824352873e-18	-2.7649280346783728e-18
21.200000000000003	-6.993604495923774e-18	-3.0048304447336943e-18
21.25	-5.713875800869362e-18	-3.01131656317008e-18
21.3	-4.616861802451887e-18	-2.8383017970552788e-18
21.35	-3.7144563659320586e-18	-2.5397834157500684e-18
21.400000000000002	-3.0060343504979637e-18	-2.166705775138783e-18
21.450000000000003	-2.4804301789976303e-18	-1.764485395703585e-18
21.5	-2.118266610234936e-18	-1.3712517025067922e-18
21.55	-1.894432274690004e-18	-1.0168047976164096e-18
21.6	-1.7805284525838685e-18	-7.222456553893046e-19
21.650000000000002	-1.7471355168568503e-18	-5.001982129087447e-19
21.700000000000003	-1.765784260911463e-18	-3.5551768243857237e-19
21.75	-1.8105539989847494e-18	-2.863649519518232e-19
21.8	-1.8592552323921717e-18	-2.855224079938584e-19
21.85	-1.894187646751739e-18	-3.4183064225376553e-19
21.900000000000002	-1.9024926009836286e-18	-4.416366665030742e-19
21.950000000000003	-1.8761419956627594e-18	-5.701606435217766e-19
22.	-1.8116219066403496e-18	-7.127078802766386e-19
22.05	-1.7093795652863798e-18	-8.556741387706411e-19
22.1	-1.5731064983970252e-18	-9.873135947208488e-19
22.150000000000002	-1.408929574912275e-18	-1.0982586638809313e-18
22.200000000000003	-1.224576242415709e-18	-1.1817983701663307e-18
22.25	-1.0285714124443246e-18	-1.2339362187224163e-18
22.3	-8.295123595407943e-19	-1.2532592470913107e-18
22.35	-6.354556979738266e-19	-1.2406569381788992e-18
22.400000000000002	-4.534379653473623e-19	-1.1989321240404375e-18
22.450000000000003	-2.8913940920826372e-19	-1.132346230008988e-18
22.5	-1.4668990701766785e-19	-1.0461386968953126e-18
22.55	-2.860703191788933e-20	-9.460557642077964e-19
22.6	6.415059980537021e-20	-8.379176329308911e-19
22.650000000000002	1.320362814280452e-19	-7.272459824609912e-19
22.700000000000003	1.7669864817309311e-19	-6.18966480021672e-19
22.75	2.0072041404776113e-19	-5.171938058600044e-19
22.8	2.0733619658710787e-19	-4.2510024257323186e-19
22.85	2.0015081663236377e-19	-3.4486335425625823e-19
22.900000000000002	1.8287607479177358e-19	-2.7768391326215794e-19
22.950000000000003	1.591000030304445e-19	-2.238621162803643e-19
23.	1.3209832137739283e-19	-1.8291826915521117e-19
23.05	1.0469361002458646e-19	-1.5374343313755083e-19
23.1	7.916379769004857e-20	-1.3476587317119932e-19
23.150000000000002	5.719816871435486e-20	-1.2412034661603106e-19
23.200000000000003	3.989634053853611e-20	-1.198091085799273e-19
23.25	2.780363380379803e-20	-1.1984577001395946e-19
23.3	2.097496555195889e-20	-1.2237561643688897e-19
23.35	1.905880853221913e-20	-1.2576848766650721e-19
23.400000000000002	2.1392803400518098e-20	-1.286826699708444e-19
23.450000000000003	2.7103183808966672e-20	-1.30100333837341e-19
23.5	3.5201157423557806e-20	-1.293367725481911e-19
23.55	4.4670651817099654e-20	-1.2602700555776794e-19
23.6	5.454325788906936e-20	-1.2009418763365213e-19
23.650000000000002	6.395766945989195e-20	-1.1170472165107865e-19
23.700000000000003	7.220232589859035e-20	-1.0121504655698716e-19
23.75	7.87412343820197e-20	-8.911481775349296e-20
23.8	8.322402045208646e-20	-7.597068261180022e-20
23.85	8.54820926255636e-20	-6.237415261931388e-20
23.900000000000002	8.551339244357926e-20	-4.8896259739631895e-20
23.950000000000003	8.345853766241246e-20	-3.6050827463599466e-20
24.	7.957127097812191e-20	-2.4267348128066572e-20
24.05	7.418602942594978e-20	-1.38736879655409e-20
24.1	6.768518829634033e-20	-5.088178288730804e-21
24.150000000000002	6.046815046711321e-20	1.9798793525072614e-21
24.200000000000003	5.292399096855658e-20	7.322651275557025e-21
24.25	4.5408869030972525e-20	1.1020748151838453e-20
24.3	3.8228923256251815e-20	1.3226433657324353e-20
24.35	3.162890141198533e-20	1.4144734083191757e-20
24.400000000000002	2.5786369159796784e-20	1.401399009012378e-20
24.450000000000003	2.081100881542798e-20	1.3087185808549905e-20
24.5	1.6748269626651137e-20	1.1615131584770774e-20
24.55	1.3586467835199674e-20	9.832289675563348e-21
24.6	1.126635480405932e-20	7.945739821617915e-21
24.650000000000002	9.692166774010643e-21	6.127503379350529e-21
24.700000000000003	8.74322884737565e-21	4.5101960968204544e-21
24.75	8.285294809239493e-21	3.1857718888138743e-21
24.8	8.180948588711164e-21	2.2069599402446e-21
24.85	8.298557815902769e-21	1.5908878718525456e-21
24.900000000000002	8.519441330158296e-21	1.3243236199861118e-21
24.950000000000003	8.743078649284654e-21	1.3699541819388923e-21
25.	8.890340541765967e-21	1.6731442387413466e-21
25.05	8.904848669507477e-21	2.1686741333529266e-21
25.1	8.75267406800117e-21	2.787036199759809e-21
25.150000000000002	8.420656747982827e-21	3.459962325231625e-21
25.200000000000003	7.913671902650798e-21	4.124955647003211e-21
25.25	7.251183927116063e-21	4.728698099707106e-21
25.3	6.463421005107487e-21	5.229297031854822e-21
25.35	5.587474718540829e-21	5.597413613560843e-21
25.400000000000002	4.6635859017621724e-21	5.816380077938682e-21
25.450000000000003	3.73182488919741e-21	5.881460256943404e-21
25.5	2.8293163162189036e-21	5.798438017420329e-21
25.55	1.988100193155134e-21	5.581731862507501e-21
25.6	1.233665875104456e-21	5.25223285231193e-21
25.650000000000002	5.841467813150749e-22	4.835049503425957e-21
25.700000000000003	5.0123391627461356e-23	4.357320251715393e-21
25.75	-3.650485914988437e-22	3.8462243803957826e-21
25.8	-6.644885464292796e-22	3.3272889540337985e-21
25.85	-8.567340131050718e-22	2.8230549622964323e-21
25.900000000000002	-9.544925685650375e-22	2.3521329067117094e-21
25.950000000000003	-9.73312545394779e-22	1.9286483467250856e-21
26.	-9.302705824707595e-22	1.5620528418500952e-21
26.05	-8.427575739990404e-22	1.257256155956787e-21
26.1	-7.274255274438624e-22	1.0150219111413678e-21
26.150000000000002	-5.993377820448439e-22	8.325610398402162e-22
26.200000000000003	-4.71345414289788e-22	7.042549684782476e-22
26.25	-3.5369464893221814e-22	6.224427771105873e-22
26.3	-2.5385459905997075e-22	5.7821272832262875e-22
26.35	-1.765422708610979e-22	5.6214755092472715e-22
26.400000000000002	-1.2391279124859018e-22	5.649836801578426e-22
26.450000000000003	-9.587728754729549e-23	5.7815632025223365e-22
26.5	-9.050858027976055e-23	5.942138302617783e-22
26.55	-1.0449547648398813e-22	6.070958025017147e-22
26.6	-1.33609478567517e-22	6.122787315526037e-22
26.650000000000002	-1.731525832913033e-22	6.068009628352619e-22
26.700000000000003	-2.1836094032411693e-22	5.891844385418894e-22
26.75	-2.6474588792164917e-22	5.59274560890022e-22
26.8	-3.083607522302205e-22	5.180213432094637e-22
26.85	-3.4598832978897773e-22	4.672251059194117e-22
26.900000000000002	-3.75249806281435e-22	4.0926856770438767e-22
26.950000000000003	-3.946407363296981e-22	3.468546056329087e-22
27.	-4.0350345937491214e-22	2.8276555894823814e-22
27.05	-4.019478922045277e-22	2.19656075162536e-22
27.1	-3.90734041649998e-22	1.5988746556452476e-22
27.150000000000002	-3.7112991418912133e-22	1.0540763147590167e-22
27.200000000000003	-3.4475790908217225e-22	5.767707166088853e-23
27.25	-3.134414505865314e-22	1.7638455792223064e-23
27.3	-2.7906174371488388e-22	-1.4275140826483126e-23
27.35	-2.434323308289613e-22	-3.8099947433894053e-23
27.400000000000002	-2.0819677645751003e-22	-5.427677158333513e-23
27.450000000000003	-1.7475248724751155e-22	-6.356982248830814e-23
27.5	-1.4420152619537925e-22	-6.69768697263524e-23
27.55	-1.173274150839734e-22	-6.563785722844937e-23
27.6	-9.459541097209202e-23	-6.074807646754288e-23
27.650000000000002	-7.617263178588473e-23	-5.348075631396225e-23
27.700000000000003	-6.196370107085376e-23	-4.4922565790852916e-23
27.75	-5.165726409707987e-23	-3.602415477010788e-23
27.8	-4.477875633716767e-23	-2.756656553034157e-23
27.85	-4.0745124659485075e-23	-2.0143205086480034e-23
27.900000000000002	-3.891774548981466e-23	-1.4156123843862735e-23
27.950000000000003	-3.8650482795517e-23	-9.824629543845012e-24
28.	-3.93306132327283e-23	-7.203786681747099e-24
28.05	-4.0411152670911225e-23	-6.210103885643853e-24
28.1	-4.1433892595648464e-23	-6.65167475554651e-24
28.150000000000002	-4.2043152307152325e-23	-8.26018074605751e-24
28.200000000000003	-4.1990840935642946e-23	-1.072245051777209e-23
28.25	-4.113388169506527e-23	-1.3709658212689098e-23
28.3	-3.9425370567423426e-23	-1.690269259551426e-23
28.35	-3.69010240617587e-23	-2.0012701676248e-23
28.400000000000002	-3.366252568480191e-23	-2.2796279535639711e-23
28.450000000000003	-2.985932473610878e-23	-2.5065185819554044e-23
28.5	-2.567029494328125e-23	-2.669085275484799e-23
28.55	-2.1286447688480876e-23	-2.7604225643291504e-23
28.6	-1.6895639136265507e-23	-2.779169353837472e-23
28.650000000000002	-1.2669935408343519e-23	-2.7287996358639156e-23
28.700000000000003	-8.756025679623606e-24	-2.616704750392762e-23
28.75	-5.268817022807721e-24	-2.4531595772668334e-23
28.8	-2.288120461240284e-24	-2.2502578667299938e-23
28.85	1.4184566891281124e-25	-2.0208904433822952e-23
28.900000000000002	2.0105460410674625e-24	-1.777825646430007e-23
28.950000000000003	3.3373126869554324e-24	-1.532935469718098e-23
29.	4.1661671058460196e-24	-1.2965946906636651e-23
29.05	4.559825745088938e-24	-1.0772649018354466e-23
29.1	4.59340121375844e-24	-8.812616373650567e-24
29.150000000000002	4.348250843941924e-24	-7.126913341026975e-24
29.200000000000003	3.906344153902159e-24	-5.73536058862418e-24
29.25	3.3454295276135644e-24	-4.638579154767626e-24
29.3	2.735185577857828e-24	-3.820917649652334e-24
29.35	2.1344508206083713e-24	-3.253941291147681e-24
29.400000000000002	1.5895418439700519e-24	-2.900175563221701e-24
29.450000000000003	1.133599113400878e-24	-2.7168287855454465e-24
29.5	7.868435055340299e-25	-2.659262059900904e-24
29.55	5.575868333905547e-25	-2.684027109494132e-24
29.6	4.438160173280896e-25	-2.7513478979812115e-24
29.650000000000002	4.351621354653505e-25	-2.8269765542741838e-24
29.700000000000003	5.150705147082986e-25	-2.8834046664933994e-24
29.75	6.6300389606977595e-25	-2.9004548626653094e-24
29.8	8.5653480127781e-25	-2.8653130160821613e-24
29.85	1.0732127196783575e-24	-2.7720874606772175e-24
29.900000000000002	1.2921239007321245e-24	-2.6209980819473585e-24
29.950000000000003	1.4950939095418045e-24	-2.4173055078667267e-24
30.	1.667513585657239e-24	-2.1700898195650644e-24

==> tempdiso_b1s5_h1v5_l0_thb.dat <==
0.	0.6475050160278378	0
0.05	0.5951618092251958	0
0.1	0.5470499384439977	0
0.15000000000000002	0.5028273496600435	0
0.2	0.46217963991604916	0
0.25	0.42481782205631496	0
0.30000000000000004	0.3904762701564519	0
0.35000000000000003	0.3589108310410818	0
0.4	0.32989708846324245	0
0.45	0.3032287676045844	0
0.5	0.2787162685530641	0
0.55	0.25618531833181285	0
0.6000000000000001	0.23547573189570362	0
0.65	0.21644027328685428	0
0.7000000000000001	0.19894360885238582	0
0.75	0.18286134508228302	0
0.8	0.16807914422680773	0
0.8500000000000001	0.1544919114059015	0
0.9	0.14200304743128353	0
0.9500000000000001	0.13052376202914304	0
1.	0.11997244258074435	0
1.05	0.11027407389296877	0
1.1	0.10135970487362314	0
1.1500000000000001	0.09316595831981	0
1.2000000000000002	0.0856345803341752	0
1.25	0.07871202616558098	0
1.3	0.07234907952971613	0
1.35	0.06650050270318243	0
1.4000000000000001	0.06112471490338154	0
1.4500000000000002	0.056183496667625565	0
1.5	0.0516417181297391	0
1.55	0.04746708926231971	0
1.6	0.043629930308990025	0
1.6500000000000001	0.04010296077451756	0
1.7000000000000002	0.03686110547261427	0
1.75	0.03388131625250406	0
1.8	0.031142408136811132	0
1.85	0.028624908705783825	0
1.9000000000000001	0.026310919657042346	0
1.9500000000000002	0.024183989556601178	0
2.	0.02222899687648319	0
2.0500000000000003	0.02043204248737459	0
2.1	0.018780350841991214	0
2.15	0.017262179146613574	0
2.2	0.015866733875041197	0
2.25	0.014584094031417088	0
2.3000000000000003	0.013405140616355326	0
2.35	0.012321491794907108	0
2.4000000000000004	0.011325443305438472	0
2.45	0.01040991368575338	0
2.5	0.009568393927043716	0
2.5500000000000003	0.008794901197728928	0
2.6	0.008083936308181668	0
2.6500000000000004	0.007430444613932997	0
2.7	0.006829780079396094	0
2.75	0.006277672246617504	0
2.8000000000000003	0.005770195874218594	0
2.85	0.005303743030673382	0
2.9000000000000004	0.0048749974435184674	0
2.95	0.004480910922129311	0
3.	0.0041186816864392725	0
3.0500000000000003	0.003785734447528187	0
3.1	0.003479702098462445	0
3.1500000000000004	0.0031984088852163926	0
3.2	0.002939854938027982	0
3.25	0.0027022020532133473	0
3.3000000000000003	0.0024837606243553055	0
3.35	0.002282977629952522	0
3.4000000000000004	0.0020984255921266534	0
3.45	0.0019287924278888636	0
3.5	0.0017728721208127957	0
3.5500000000000003	0.0016295561467936012	0
3.6	0.0014978255929341312	0
3.6500000000000004	0.0013767439135269242	0
3.7	0.0012654502716303762	0
3.75	0.0011631534189005769	0
3.8000000000000003	0.0010691260701671157	0
3.85	0.0009826997327587186	0
3.9000000000000004	0.0009032599538173308	0
3.95	0.0008302419518113459	0
4.	0.000763126601189844	0
4.05	0.0007014367416305797	0
4.1000000000000005	0.0006447337856421064	0
4.15	0.0005926146004015967	0
4.2	0.0005447086416595677	0
4.25	0.0005006753193349312	0
4.3	0.00046020157607083246	0
4.3500000000000005	0.0004229996615359468	0
4.4	0.0003888050866474776	0
4.45	0.00035737474317129125	0
4.5	0.00032848517533039663	0
4.55	0.00030193099113364895	0
4.6000000000000005	0.00027752340212995906	0
4.65	0.0002550888812062838	0
4.7	0.00023446792888695726	0
4.75	0.00021551393936328436	0
4.800000000000001	0.00019809215819138406	0
4.8500000000000005	0.00018207872424796703	0
4.9	0.00016735978913277882	0
4.95	0.0001538307077570647	0
5.	0.0001413952943634817	0
5.050000000000001	0.00012996513868810075	0
5.1000000000000005	0.00011945897740271445	0
5.15	0.00010980211636867802	0
5.2	0.00010092589959477362	0
5.25	0.00009276722112361742	0
5.300000000000001	0.0000852680763763415	0
5.3500000000000005	0.00007837514976581097	0
5.4	0.00007203943564648816	0
5.45	0.00006621588990606782	0
5.5	0.000060863109721851765	0
5.550000000000001	0.00005594303920507636	0
5.6000000000000005	0.00005142069884045167	0
5.65	0.000047263936797350445	0
5.7	0.000043443200344577886	0
5.75	0.0000399313257435832	0
5.800000000000001	0.000036703345126348565	0
5.8500000000000005	0.000033736308984941146	0
5.9	0.00003100912301070811	0
5.95	0.000028502398123115535	0
6.	0.000026198312621999748	0
6.050000000000001	0.000024080485483198666	0
6.1000000000000005	0.00002213385989674771	0
6.15	0.000020344596219651582	0
6.2	0.00001869997358217126	0
6.25	0.00001718829944809249	0
6.300000000000001	0.000015798826485988745	0
6.3500000000000005	0.000014521676160469661	0
6.4	0.000013347768500184004	0
6.45	0.000012268757543257512	0
6.5	0.00001127697200121227	0
6.550000000000001	0.000010365360719514185	0
6.6000000000000005	9.5274425469974e-6	0
6.65	8.757260257758811e-6	0
6.7	8.0493381979292e-6	0
6.75	7.398643356206945e-6	0
6.800000000000001	6.800549581383913e-6	0
6.8500000000000005	6.25080469246603e-6	0
6.9	5.7455002475555715e-6	0
6.95	5.28104375656603e-6	0
7.	4.854133140213591e-6	0
7.050000000000001	4.46173325370084e-6	0
7.1000000000000005	4.101054308185691e-6	0
7.15	3.769532036622318e-6	0
7.2	3.464809462961796e-6	0
7.25	3.184720145099639e-6	0
7.300000000000001	2.9272727724350813e-6	0
7.3500000000000005	2.6906370085374213e-6	0
7.4	2.4731304782672862e-6	0
7.45	2.273206806836929e-6	0
7.5	2.0894446257724977e-6	0
7.550000000000001	1.9205374676157897e-6	0
7.6000000000000005	1.7652844775210802e-6	0
7.65	1.6225818757108014e-6	0
7.7	1.4914151100916553e-6	0
7.75	1.370851643240063e-6	0
7.800000000000001	1.2600343224754413e-6	0
7.8500000000000005	1.1581752858854853e-6	0
7.9	1.0645503609780199e-6	0
7.95	9.78493916136356e-7	0
8.	8.993941282742528e-7	0
8.05	8.266886330455986e-7	0
8.1	7.598605266838147e-7	0
8.15	6.984346910457052e-7	0
8.200000000000001	6.419744157326039e-7	0
8.25	5.900782932734527e-7	0
8.3	5.423773652960328e-7	0
8.35	4.985324993968903e-7	0
8.4	4.582319780606226e-7	0
8.450000000000001	4.21189282486849e-7	0
8.5	3.871410555688393e-7	0
8.55	3.558452295415057e-7	0
8.6	3.2707930498714935e-7	0
8.65	3.006387689634548e-7	0
8.700000000000001	2.763356410073478e-7	0
8.75	2.5399713667742006e-7	0
8.8	2.3346443913332307e-7	0
8.85	2.1459157001860243e-7	0
8.9	1.972443516194406e-7	0
8.950000000000001	1.8129945292073205e-7	0
9.	1.6664351277736268e-7	0
9.05	1.531723339668357e-7	0
9.1	1.4079014239331905e-7	0
9.15	1.2940890617637872e-7	0
9.200000000000001	1.1894770978341849e-7	0
9.25	1.0933217875620208e-7	0
9.3	1.0049395094149518e-7	0
9.35	9.237019046653516e-8	0
9.4	8.490314100389259e-8	0
9.450000000000001	7.80397151496444e-8	0
9.5	7.173111699552389e-8	0
9.55	6.593249521168933e-8	0
9.600000000000001	6.06026241736995e-8	0
9.65	5.570361086664243e-8	0
9.700000000000001	5.120062548263241e-8	0
9.75	4.706165379635468e-8	0
9.8	4.325726955814655e-8	0
9.850000000000001	3.976042528643774e-8	0
9.9	3.6546259972173054e-8	0
9.950000000000001	3.359192232808551e-8	0
10.	3.0876408326196056e-8	0
10.05	2.8380411868507772e-8	0
10.100000000000001	2.608618752922692e-8	0
10.15	2.39774243926706e-8	0
10.200000000000001	2.2039130089902993e-8	0
10.25	2.0257524209653627e-8	0
10.3	1.861994032571691e-8	0
10.350000000000001	1.711473594428858e-8	0
10.4	1.57312097310091e-8	0
10.450000000000001	1.445952542922978e-8	0
10.5	1.329064192859959e-8	0
10.55	1.2216248986787017e-8	0
10.600000000000001	1.122870814734974e-8	0
10.65	1.0320998433703383e-8	0
10.700000000000001	9.48666643309712e-9	0
10.75	8.719780415716906e-9	0
10.8	8.014888162721804e-9	0
10.850000000000001	7.366978203390505e-9	0
10.9	6.771444185791439e-9	0
10.950000000000001	6.224052127666924e-9	0
11.	5.720910314700803e-9	0
11.05	5.258441632158775e-9	0
11.100000000000001	4.833358133191915e-9	0
11.15	4.442637662995563e-9	0
11.200000000000001	4.08350237263143e-9	0
11.25	3.753398969755961e-9	0
11.3	3.4499805658461467e-9	0
11.350000000000001	3.171089990865013e-9	0
11.4	2.9147444567409996e-9	0
11.450000000000001	2.679121460625872e-9	0
11.5	2.4625458277092298e-9	0
11.55	2.263477801469824e-9	0
11.600000000000001	2.0805020966909986e-9	0
11.65	1.9123178374114555e-9	0
11.700000000000001	1.7577293082753345e-9	0
11.75	1.6156374535271943e-9	0
11.8	1.4850320632139892e-9	0
11.850000000000001	1.3649845910411695e-9	0
11.9	1.254641552821042e-9	0
11.950000000000001	1.1532184585794437e-9	0
12.	1.059994235180602e-9	0
12.05	9.74306099817523e-10	0
12.100000000000001	8.955448479207019e-10	0
12.15	8.231505219843296e-10	0
12.200000000000001	7.566084305172306e-10	0
12.25	6.954454888150469e-10	0
12.3	6.392268555381611e-10	0
12.350000000000001	5.875528411830388e-10	0
12.4	5.400560664673973e-10	0
12.450000000000001	4.963988504267592e-10	0
12.5	4.5627080965283985e-10	0
12.55	4.1938665160541804e-10	0
12.600000000000001	3.854841463091437e-10	0
12.65	3.543222620149042e-10	0
12.700000000000001	3.256794515712087e-10	0
12.75	2.9935207732237605e-10	0
12.8	2.7515296333525957e-10	0
12.850000000000001	2.5291006466156535e-10	0
12.9	2.3246524417467487e-10	0
12.950000000000001	2.1367314828496838e-10	0
13.	1.96400173540367e-10	0
13.05	1.8052351676515928e-10	0
13.100000000000001	1.6593030198399035e-10	0
13.15	1.525167779238158e-10	0
13.200000000000001	1.4018758038846424e-10	0
13.25	1.288550542615622e-10	0
13.3	1.1843863031761417e-10	0
13.350000000000001	1.088642524106028e-10	0
13.4	1.0006385096769129e-10	0
13.450000000000001	9.197485904481609e-11	0
13.5	8.453976750350263e-11	0
13.55	7.770571614645029e-11	0
13.600000000000001	7.1424117905015e-11	0
13.65	6.5650313406738e-11	0
13.700000000000001	6.034325346705195e-11	0
13.75	5.5465207247817226e-11	0
13.8	5.0981494007827e-11	0
13.850000000000001	4.686023653814838e-11	0
13.9	4.3072134529326966e-11	0
13.950000000000001	3.95902562592088e-11	0
14.	3.6389847120360904e-11	0
14.05	3.3448153625810955e-11	0
14.100000000000001	3.074426164186508e-11	0
14.15	2.825894769791028e-11	0
14.200000000000001	2.5974542316078895e-11	0
14.25	2.3874804389112825e-11	0
14.3	2.1944805713306017e-11	0
14.350000000000001	2.0170824855610268e-11	0
14.4	1.8540249600342075e-11	0
14.450000000000001	1.704148728193308e-11	0
14.5	1.5663882366229294e-11	0
14.55	1.4397640694376972e-11	0
14.600000000000001	1.323375985070573e-11	0
14.65	1.2163965159551842e-11	0
14.700000000000001	1.118065085599269e-11	0
14.75	1.0276826012235428e-11	0
14.8	9.446064835228424e-12	0
14.850000000000001	8.682460982126839e-12	0
14.9	7.980585568819108e-12	0
14.950000000000001	7.335448572973969e-12	0
15.	6.742463357197956e-12	0
15.05	6.1974140600819094e-12	0
15.100000000000001	5.69642562329972e-12	0
15.15	5.2359362416646474e-12	0
15.200000000000001	4.812672040277908e-12	0
15.25	4.4236237987323835e-12	0
15.3	4.066025556892355e-12	0
15.350000000000001	3.7373349501464354e-12	0
15.4	3.4352151343242638e-12	0
15.450000000000001	3.157518171773227e-12	0
15.5	2.9022697604757834e-12	0
15.55	2.667655197639526e-12	0
15.600000000000001	2.4520064779666297e-12	0
15.65	2.2537904348771566e-12	0
15.700000000000001	2.071597840376046e-12	0
15.75	1.9041333860681853e-12	0
15.8	1.7502064740911757e-12	0
15.850000000000001	1.6087227524936676e-12	0
15.9	1.4786763348790789e-12	0
15.950000000000001	1.3591426490004034e-12	0
16.	1.249271863462176e-12	0
16.05	1.1482828457969972e-12	0
16.1	1.0554576089606986e-12	0
16.150000000000002	9.701362067634398e-13	0
16.2	8.917120419456038e-13	0
16.25	8.196275535407116e-13	0
16.3	7.533702528647864e-13	0
16.35	6.924690799494487e-13	0
16.400000000000002	6.364910545148572e-13	0
16.45	5.850381976723303e-13	0
16.5	5.377447024712181e-13	0
16.55	4.942743331740837e-13	0
16.6	4.5431803476997153e-13	0
16.650000000000002	4.175917357305941e-13	0
16.7	3.8383432838800644e-13	0
16.75	3.5280581257508264e-13	0
16.8	3.2428558933097686e-13	0
16.85	2.9807089254052394e-13	0
16.900000000000002	2.7397534735724705e-13	0
16.95	2.5182764516102286e-13	0
17.	2.314703256298968e-13	0
17.05	2.127586572671593e-13	0
17.1	1.9555960842472134e-13	0
17.150000000000002	1.7975090150718435e-13	0
17.2	1.6522014363248934e-13	0
17.25	1.5186402756844626e-13	0
17.3	1.3958759726422838e-13	0
17.35	1.2830357275503259e-13	0
17.400000000000002	1.1793172964031347e-13	0
17.45	1.0839832872393974e-13	0
17.5	9.963559176127581e-14	0
17.55	9.158121958597173e-14	0
17.6	8.417794919058016e-14	0
17.650000000000002	7.737314661200723e-14	0
17.7	7.111843272742921e-14	0
17.75	6.536933930021784e-14	0
17.8	6.00849928305434e-14	0
17.85	5.5227823962944776e-14	0
17.900000000000002	5.0763300384909465e-14	0
17.95	4.665968131747435e-14	0
18.	4.2887791852387944e-14	0
18.05	3.94208155314793e-14	0
18.1	3.62341036935522e-14	0
18.150000000000002	3.3305000233358324e-14	0
18.2	3.0612680526754194e-14	0
18.25	2.8138003376876796e-14	0
18.3	2.586337492873849e-14	0
18.35	2.3772623584734822e-14	0
18.400000000000002	2.1850885031772583e-14	0
18.45	2.0084496562606434e-14	0
18.5	1.8460899940061954e-14	0
18.55	1.6968552113548703e-14	0
18.6	1.5596843153099923e-14	0
18.650000000000002	1.4336020817484113e-14	0
18.7	1.317712122010366e-14	0
18.75	1.2111905099742816e-14	0
18.8	1.1132799243082551e-14	0
18.85	1.0232842642517847e-14	0
18.900000000000002	9.405637006487385e-15	0
18.95	8.645301270462785e-15	0
19.	7.946429785193086e-15	0
19.05	7.304053884940398e-15	0
19.1	6.713606562474172e-15	0
19.150000000000002	6.170889999679139e-15	0
19.200000000000003	5.672045722933475e-15	0
19.25	5.213527171076003e-15	0
19.3	4.79207448093178e-15	0
19.35	4.404691311133635e-15	0
19.400000000000002	4.048623539466267e-15	0
19.450000000000003	3.721339682281075e-15	0
19.5	3.4205128967722552e-15	0
19.55	3.144004438157995e-15	0
19.6	2.8898484541557675e-15	0
19.650000000000002	2.6562380086458602e-15	0
19.700000000000003	2.4415122351583927e-15	0
19.75	2.2441445288507924e-15	0
19.8	2.0627316930255825e-15	0
19.85	1.8959839630253784e-15	0
19.900000000000002	1.74271583657912e-15	0
19.950000000000003	1.6018376454078971e-15	0
20.	1.4723478081674074e-15	0
20.05	1.3533257096497862e-15	0
20.1	1.2439251556184214e-15	0
20.150000000000002	1.143368356742996e-15	0
20.200000000000003	1.0509403988628533e-15	0
20.25	9.659841602650636e-16	0
20.3	8.878956398409092e-16	0
20.35	8.161196629064596e-16	0
20.400000000000002	7.501459341571882e-16	0
20.450000000000003	6.895054096951139e-16	0
20.5	6.337669623350997e-16	0
20.55	5.82534316482113e-16	0
20.6	5.354432307878108e-16	0
20.650000000000002	4.921589085563992e-16	0
20.700000000000003	4.523736174889036e-16	0
20.75	4.158045018432268e-16	0
20.8	3.8219157145549597e-16	0
20.85	3.5129585332554986e-16	0
20.900000000000002	3.228976926250621e-16	0
20.950000000000003	2.967951910493182e-16	0
21.	2.728027714099672e-16	0
21.05	2.5074985826368333e-16	0
21.1	2.3047966519653766e-16	0
21.150000000000002	2.118480801422733e-16	0
21.200000000000003	1.9472264080953123e-16	0
21.25	1.7898159293383236e-16	0
21.3	1.6451302465883596e-16	0
21.35	1.5121407089277539e-16	0
21.400000000000002	1.389901819833662e-16	0
21.450000000000003	1.2775445151177365e-16	0
21.5	1.1742699842660553e-16	0
21.55	1.0793439912511647e-16	0
21.6	9.920916544401921e-17	0
21.650000000000002	9.118926484863865e-17	0
21.700000000000003	8.381767940913912e-17	0
21.75	7.704200042838984e-17	0
21.8	7.081405583940278e-17	0
21.85	6.50895677233497e-17	0
21.900000000000002	5.982783751323045e-17	0
21.950000000000003	5.499145664513948e-17	0
22.	5.0546040600005103e-17	0
22.05	4.64599844449329e-17	0
22.1	4.2704238136175075e-17	0
22.150000000000002	3.925209998622926e-17	0
22.200000000000003	3.6079026826701943e-17	0
22.25	3.316245951728848e-17	0
22.3	3.048166256030692e-17	0
22.35	2.8017576680524403e-17	0
22.400000000000002	2.5752683322177722e-17	0
22.450000000000003	2.3670880099825873e-17	0
22.5	2.175736631754438e-17	0
22.55	1.999853774255301e-17	0
22.6	1.8381889885165596e-17	0
22.650000000000002	1.689592909742534e-17	0
22.700000000000003	1.553009085837251e-17	0
22.75	1.42746646649967e-17	0
22.8	1.3120724994873453e-17	0
22.85	1.2060067849666487e-17	0
22.900000000000002	1.1085152428344308e-17	0
22.950000000000003	1.0189047515435482e-17	0
23.	9.36538220316648e-18	0
23.05	8.608300597137554e-18	0
23.1	7.912420183516238e-18	0
23.150000000000002	7.272793561755321e-18	0
23.200000000000003	6.684873270772545e-18	0
23.25	6.144479458523733e-18	0
23.3	5.647770165111438e-18	0
23.35	5.191214008157252e-18	0
23.400000000000002	4.771565076242215e-18	0
23.450000000000003	4.3858398519185776e-18	0
23.5	4.0312960002268375e-18	0
23.55	3.7054128719122174e-18	0
23.6	3.405873582728796e-18	0
23.650000000000002	3.130548541421672e-18	0
23.700000000000003	2.877480309279529e-18	0
23.75	2.6448696836150223e-18	0
23.8	2.4310629062331768e-18	0
23.85	2.2345399059453804e-18	0
23.900000000000002	2.0539034915386226e-18	0
23.950000000000003	1.887869418366816e-18	0
24.	1.735257257941927e-18	0
24.05	1.5949820056119317e-18	0
24.1	1.46604636665984e-18	0
24.150000000000002	1.3475336659813309e-18	0
24.200000000000003	1.2386013309321348e-18	0
24.25	1.1384749010108212e-18	0
24.3	1.0464425217888098e-18	0
24.35	9.618498839416425e-19	0
24.400000000000002	8.840955714003855e-19	0
24.450000000000003	8.126267855506791e-19	0
24.5	7.469354150800995e-19	0
24.55	6.865544235325758e-19	0
24.6	6.310545288866735e-19	0
24.650000000000002	5.800411515511731e-19	0
24.700000000000003	5.331516090794569e-19	0
24.75	4.900525376585157e-19	0
24.8	4.504375220402905e-19	0
24.85	4.140249170654873e-19	0
24.900000000000002	3.805558452915743e-19	0
24.950000000000003	3.4979235648920285e-19	0
25.	3.215157359218168e-19	0
25.05	2.955249493810431e-19	0
25.1	2.716352139227947e-19	0
25.150000000000002	2.4967668414265404e-19	0
25.200000000000003	2.2949324465047963e-19	0
25.25	2.1094140015939028e-19	0
25.3	1.938892552980021e-19	0
25.35	1.7821557689295704e-19	0
25.400000000000002	1.6380893205491896e-19	0
25.450000000000003	1.505668959402497e-19	0
25.5	1.3839532355587066e-19	0
25.55	1.272076804301942e-19	0
25.6	1.169244273914934e-19	0
25.650000000000002	1.0747245507971444e-19	0
25.700000000000003	9.878456417141829e-20	0
25.75	9.07989876224464e-20	0
25.8	8.345895153168651e-20	0
25.85	7.671227150385634e-20	0
25.900000000000002	7.051098164164219e-20	0
25.950000000000003	6.481099352947764e-20	0
26.	5.957178278450266e-20	0
26.05	5.47561009462054e-20	0
26.1	5.032971065641857e-20	0
26.150000000000002	4.6261142246915393e-20	0
26.200000000000003	4.2521470004047863e-20	0
26.25	3.908410651978013e-20	0
26.3	3.592461366702755e-20	0
26.35	3.3020528855432346e-20	0
26.400000000000002	3.0351205332326286e-20	0
26.450000000000003	2.789766539349259e-20	0
26.5	2.5642465460122872e-20	0
26.55	2.356957206272059e-20	0
26.6	2.1664247850258185e-20	0
26.650000000000002	1.9912946814157738e-20	0
26.700000000000003	1.8303217982190763e-20	0
26.75	1.6823616897595477e-20	0
26.8	1.5463624254076602e-20	0
26.85	1.421357110821097e-20	0
26.900000000000002	1.3064570137554117e-20	0
26.950000000000003	1.2008452455728892e-20	0
27.	1.1037709535271024e-20	0
27.05	1.0145439825336663e-20	0
27.1	9.325299684741147e-21	0
27.150000000000002	8.571458281489364e-21	0
27.200000000000003	7.878556138150693e-21	0
27.25	7.24166702835622e-21	0
27.3	6.6562629535176105e-21	0
27.35	6.118181950769369e-21	0
27.400000000000002	5.623598503262141e-21	0
27.450000000000003	5.168996342437132e-21	0
27.5	4.751143448919716e-21	0
27.55	4.3670690742971744e-21	0
27.6	4.014042620417876e-21	0
27.650000000000002	3.689554226051381e-21	0
27.700000000000003	3.391296922890263e-21	0
27.75	3.1171502340306636e-21	0
27.8	2.865165098323625e-21	0
27.85	2.6335500134161456e-21	0
27.900000000000002	2.420658298965881e-21	0
27.950000000000003	2.2249763894749296e-21	0
28.	2.0451130735121715e-21	0
28.05	1.87978960281794e-21	0
28.1	1.727830600972134e-21	0
28.150000000000002	1.5881557069899507e-21	0
28.200000000000003	1.4597718944355168e-21	0
28.25	1.3417664114450343e-21	0
28.3	1.2333002914666169e-21	0
28.35	1.1336023885808303e-21	0
28.400000000000002	1.0419638949959384e-21	0
28.450000000000003	9.57733301739321e-22	0
28.5	8.8031176671826e-22	0
28.55	8.091488572186471e-22	0
28.6	7.437386365730398e-22	0
28.650000000000002	6.836160671757008e-22	0
28.700000000000003	6.283537042718645e-22	0
28.75	5.775586570154348e-22	0
28.8	5.308697951896733e-22	0
28.85	4.879551817317601e-22	0
28.900000000000002	4.485097128078486e-22	0
28.950000000000003	4.122529486602698e-22	0
29.	3.789271198055407e-22	0
29.05	3.4829529440782236e-22	0
29.1	3.201396937988629e-22	0
29.150000000000002	2.9426014416843283e-22	0
29.200000000000003	2.7047265341743947e-22	0
29.25	2.48608103055902e-22	0
29.3	2.2851104584559663e-22	0
29.35	2.1003860063929217e-22	0
29.400000000000002	1.9305943655923075e-22	0
29.450000000000003	1.7745283929298568e-22	0
29.5	1.631078528683061e-22	0
29.55	1.499224908054844e-22	0
29.6	1.3780301103876372e-22	0
29.650000000000002	1.2666324945193187e-22	0
29.700000000000003	1.1642400728971952e-22	0
29.75	1.0701248808984855e-22	0
29.8	9.836178013253512e-23	0
29.85	9.041038072788232e-23	0
29.900000000000002	8.310175895908808e-23	0
29.950000000000003	7.638395377273933e-23	0
30.	7.020920455881485e-23	0

==> tempdiso_b1s5_h1v5_l10_th.dat <==
0.	3.3894187095346248e-9	1.9696958352692486e-23
0.05	3.390612690335268e-9	-6.565652784230829e-23
0.1	3.394197858204793e-9	3.5563952581250444e-23
0.15000000000000002	3.4001839082268953e-9	-8.754203712307771e-24
0.2	3.4085870613387884e-9	-1.7508407424615542e-23
0.25	3.4194301587178042e-9	5.252522227384663e-23
0.30000000000000004	3.432742795317445e-9	-3.5016814849231083e-23
0.35000000000000003	3.4485614939729883e-9	0.
0.4	3.4669299219549034e-9	-4.377101856153886e-23
0.45	3.487899152322638e-9	-1.0942754640384713e-22
0.5	3.511527972972033e-9	-9.629624083538548e-23
0.55	3.5378832468435545e-9	-5.690232413000051e-23
0.6000000000000001	3.567040327418019e-9	-4.3771018561538854e-24
0.65	3.599083534360811e-9	3.0639712993077203e-22
0.7000000000000001	3.6341066950153614e-9	1.4969688348046288e-21
0.75	3.672213758409362e-9	6.040400561492362e-21
0.8	3.7135194895580595e-9	2.2966653439239435e-20
0.8500000000000001	3.758150253150483e-9	8.013598078246518e-20
0.9	3.806244897246499e-9	2.5961466529219927e-19
0.9500000000000001	3.857955749437734e-9	7.868978632919194e-19
1.	3.913449740118351e-9	2.247020254671442e-18
1.05	3.972909670152173e-9	6.078991280007143e-18
1.1	4.036535643446436e-9	1.565711876020804e-17
1.1500000000000001	4.104546688877503e-9	3.855542156541263e-17
1.2000000000000002	4.177182601266032e-9	9.110812110494232e-17
1.25	4.254706034279598e-9	2.072677853186821e-16
1.3	4.337404893801415e-9	4.552503440376172e-16
1.35	4.425595075647143e-9	9.678582537883568e-16
1.4000000000000001	4.5196236161226436e-9	1.9961578531687072e-15
1.4500000000000002	4.619872329186475e-9	4.001978033956202e-15
1.5	4.726762022543062e-9	7.813339438482503e-15
1.55	4.8407574032378105e-9	1.487950460928702e-14
1.6	4.96237280464357e-9	2.768022597258943e-14
1.6500000000000001	5.092178890439871e-9	5.036862603017629e-14
1.7000000000000002	5.230810516579017e-9	8.976091105403916e-14
1.75	5.3789759580377234e-9	1.5683100495865598e-13
1.8	5.5374677313881885e-9	2.689265480547626e-13
1.85	5.707175264022287e-9	4.529969219714741e-13
1.9000000000000001	5.889099672312815e-9	7.502162602997018e-13
1.9500000000000002	6.084370909010027e-9	1.2224965289823584e-12
2.	6.294267518382373e-9	1.961518674210838e-12
2.0500000000000003	6.520239188397357e-9	3.101063248998262e-12
2.1	6.76393220376429e-9	4.8335938480497105e-12
2.15	7.027217772176111e-9	7.432232817211918e-12
2.2	7.312223008248468e-9	1.127946199568317e-11
2.25	7.621364105180413e-9	1.69040712503053e-11
2.3000000000000003	7.957380893571831e-9	2.5028050065421668e-11
2.35	8.323371572484367e-9	3.662525413225747e-11
2.4000000000000004	8.722825895095948e-9	5.2993757207067897e-11
2.45	9.15965449995425e-9	7.584379193840813e-11
2.5	9.638211404506916e-9	1.0740306185373142e-10
2.5500000000000003	1.0163305933310373e-8	1.5054093769802507e-10
2.6	1.074019956095223e-8	2.0891260116342196e-10
2.6500000000000004	1.1374582341187919e-8	2.871235349397251e-10
2.7	1.2072522812032255e-8	3.90913850412999e-10
2.75	1.2840384565887931e-8	5.273607698991859e-10
2.8000000000000003	1.3684702119732444e-8	7.050961251516756e-10
2.85	1.4612008388511397e-8	9.345339971742308e-10
2.9000000000000004	1.5628606038906828e-8	1.2281016198907382e-9
2.95	1.6740275369266936e-8	1.6004644378900877e-9
3.	1.795191221433842e-8	2.068733805343761e-9
3.0500000000000003	1.9267090790402146e-8	2.6526433231191785e-9
3.1	2.0687548499878778e-8	3.3746773518860902e-9
3.1500000000000004	2.221259237246232e-8	4.260132923772864e-9
3.2	2.383843050071895e-8	5.337094323173648e-9
3.25	2.555743588203569e-8	6.636298120944035e-9
3.3000000000000003	2.7357355106309893e-8	8.190865704694181e-9
3.35	2.9220479816570245e-8	1.0035880506814651e-8
3.4000000000000004	3.112280485618655e-8	1.2207788417161448e-8
3.45	3.303320325918295e-8	1.4743602463452444e-8
3.5	3.491265448993387e-8	1.76798969109981e-8
3.5500000000000003	3.6713568286464956e-8	2.1051581592154375e-8
3.6	3.8379251750604155e-8	2.4890454583812806e-8
3.6500000000000004	3.9843571562810024e-8	2.9223540293817773e-8
3.7	4.1030865959633105e-8	3.4071230492735286e-8
3.75	4.185616197090679e-8	3.9445257636006546e-8
3.8000000000000003	4.2225751960521373e-8	4.5346542657373736e-8
3.85	4.203817937724879e-8	5.1762972862646513e-8
3.9000000000000004	4.118567649536993e-8	5.866717909169536e-8
3.95	3.955608659777911e-8	6.601439432610378e-8
4.	3.7035289437322624e-8	7.374048769747782e-8
4.05	3.351013196254667e-8	8.176027763380786e-8
4.1000000000000005	2.8871846437169072e-8	8.996623487435843e-8
4.15	2.3019915627676494e-8	9.822768949767837e-8
4.2	1.5866320282204502e-8	1.0639065519858658e-7
4.25	7.340078469902891e-9	1.1427837816500503e-7
4.3	-2.6080395316834348e-9	1.2169270652851772e-7
4.3500000000000005	-1.400076208856586e-8	1.2841635916178333e-7
4.4	-2.6829696896181086e-8	1.3421614946780248e-7
4.45	-4.10510248908892e-8	1.3884719091296684e-7
4.5	-5.658170519668973e-8	1.4205807685604834e-7
4.55	-7.329639712377165e-8	1.4359698849157022e-7
4.6000000000000005	-9.102530600820072e-8	1.4321864255012106e-7
4.65	-1.0955315197977436e-7	1.4069194618035567e-7
4.7	-1.2861944378485413e-7	1.3580818185796173e-7
4.75	-1.47920213118996e-7	1.28389502140621e-7
4.800000000000001	-1.6711132847930454e-7	1.182974747003131e-7
4.8500000000000005	-1.8581346171176833e-7	1.054413844916202e-7
4.9	-2.036187260672701e-7	8.978597432976026e-8
4.95	-2.200989430494876e-7	7.135828961925638e-8
5.	-2.3481542848421755e-7	5.0253289337013243e-8
5.050000000000001	-2.4510596454602515e-7	2.6398349806088064e-8
5.1000000000000005	-2.5077061884546777e-7	7.342963872084251e-10
5.15	-2.521186699191927e-7	-2.5858876077201005e-8
5.2	-2.492373329988879e-7	-5.262396204269816e-8
5.25	-2.422518203543398e-7	-7.884596896907418e-8
5.300000000000001	-2.313931432685e-7	-1.0385972976908207e-7
5.3500000000000005	-2.1695072079691108e-7	-1.2704280571077768e-7
5.4	-1.9935026849974395e-7	-1.4786667732864942e-7
5.45	-1.7904753627239459e-7	-1.6586164200664604e-7
5.5	-1.565829946565638e-7	-1.806656667174566e-7
5.550000000000001	-1.3253752143779737e-7	-1.9201850330912223e-7
5.6000000000000005	-1.0751749189176958e-7	-1.9977044309014565e-7
5.65	-8.212947115680301e-8	-2.0387347962501598e-7
5.7	-5.697004749044961e-8	-2.0439465688167135e-7
5.75	-3.259903388568377e-8	-2.0149286900761664e-7
5.800000000000001	-9.527904307377239e-9	-1.9541773910849128e-7
5.8500000000000005	1.1795188233132674e-8	-1.8650006891882232e-7
5.9	3.099737889998204e-8	-1.7512879243082398e-7
5.95	4.778860282780217e-8	-1.617417380427901e-7
6.	6.196735589497249e-8	-1.468078581541763e-7
6.050000000000001	7.341770550927128e-8	-1.3080041369094296e-7
6.1000000000000005	8.211303145522017e-8	-1.141966752705907e-7
6.15	8.811051792391557e-8	-9.745513858612724e-8
6.2	9.154243290661618e-8	-8.09995993620693e-8
6.25	9.25888287427822e-8	-6.519552765791114e-8
6.300000000000001	9.151599481891388e-8	-5.038175610383547e-8
6.3500000000000005	8.859336038240302e-8	-3.680927431223521e-8
6.4	8.414031099734381e-8	-2.4680833515429803e-8
6.45	7.848237622093748e-8	-1.4129352952313473e-8
6.5	7.195506117704444e-8	-5.2252778037184975e-9
6.550000000000001	6.487046717586404e-8	2.0235805737860466e-9
6.6000000000000005	5.7528926197228506e-8	7.662418170509418e-9
6.65	5.01991070001308e-8	1.178403007112258e-8
6.7	4.311542013808448e-8	1.452038643749561e-8
6.75	3.647138482648405e-8	1.6033326659080333e-8
6.800000000000001	3.0417934033681895e-8	1.6505333923085767e-8
6.8500000000000005	2.506274290694231e-8	1.6130418143776928e-8
6.9	2.047058350053759e-8	1.5104931949583894e-8
6.95	1.6666611231288565e-8	1.3619897683901048e-8
7.	1.3641102294135254e-8	1.1854860230794036e-8
7.050000000000001	1.1352502654638164e-8	9.970666420871405e-9
7.1000000000000005	9.734671424149816e-9	8.106404255286515e-9
7.15	8.702782116453741e-9	6.376440346662361e-9
7.2	8.159344331695325e-9	4.868738835941839e-9
7.25	7.999883724993269e-9	3.644481760052363e-9
7.300000000000001	8.118796790526045e-9	2.739363978583863e-9
7.3500000000000005	8.415117515950849e-9	2.165763706115472e-9
7.4	8.794882297368761e-9	1.9148986885806464e-9
7.45	9.175775413920436e-9	1.960734500824874e-9
7.5	9.48954078283275e-9	2.263637887451216e-9
7.550000000000001	9.68151283036532e-9	2.7738051019271423e-9
7.6000000000000005	9.71709058877076e-9	3.4367641197467977e-9
7.65	9.570860804371041e-9	4.194001821085243e-9
7.7	9.236162574046684e-9	4.989303855689236e-9
7.75	8.717597227064479e-9	5.76965899379454e-9
7.800000000000001	8.032324112473833e-9	6.489188701802325e-9
7.8500000000000005	7.204230362930314e-9	7.1085551020503506e-9
7.9	6.264666913667105e-9	7.59803612923333e-9
7.95	5.248882482704442e-9	7.93745321089474e-9
8.	4.193439100802592e-9	8.115706660133604e-9
8.05	3.1345338281625277e-9	8.13074397214261e-9
8.1	2.106063182044856e-9	7.98861195091058e-9
8.15	1.138100547481867e-9	7.70224985761435e-9
8.200000000000001	2.557594445310502e-10	7.289866800329651e-9
8.25	-5.214481702044277e-10	6.773802622098243e-9
8.3	-1.1800617846188335e-9	6.1790541449288586e-9
8.35	-1.7125590648273711e-9	5.5310475392406495e-9
8.4	-2.1175013251168548e-9	4.856109670031638e-9
8.450000000000001	-2.3981897159248827e-9	4.177503075448663e-9
8.5	-2.5627705316487127e-9	3.5171285943882783e-9
8.55	-2.6228560288373675e-9	2.893339449716048e-9
8.6	-2.5927855792899443e-9	2.3209296812568434e-9
8.65	-2.4886242108344432e-9	1.8107953049105076e-9
8.700000000000001	-2.3271990734526326e-9	1.3698865409076825e-9
8.75	-2.125221945305106e-9	1.001383116807792e-9
8.8	-1.8989420827335067e-9	7.051925345037303e-10
8.85	-1.662604387917493e-9	4.779792659038286e-10
8.9	-1.428943407156788e-9	3.141567207783617e-10
8.950000000000001	-1.2083569252552586e-9	2.062438804590622e-10
9.	-1.0088850525761964e-9	1.4552502866354277e-10
9.05	-8.36166508836436e-10	1.2262841453539037e-10
9.1	-6.934105475188367e-10	1.2805219599141988e-10
9.15	-5.817958732172237e-10	1.5266818690757365e-10
9.200000000000001	-5.005616251001047e-10	1.8808487188905267e-10
9.25	-4.4742524335403485e-10	2.2696047466803697e-10
9.3	-4.189471021418917e-10	2.632239640834093e-10
9.35	-4.108187509255204e-10	2.9214702344834473e-10
9.4	-4.183239820286438e-10	3.104310829799645e-10
9.450000000000001	-4.365809511213511e-10	3.1610639440725367e-10
9.5	-4.6087464899359485e-10	3.084510524309373e-10
9.55	-4.868886745652289e-10	2.878285411410625e-10
9.600000000000001	-5.10888341888835e-10	2.55493986106757e-10
9.65	-5.298363532055473e-10	2.13376501776952e-10
9.700000000000001	-5.414804977817387e-10	1.6387047485556152e-10
9.75	-5.44335659519489e-10	1.096118770075405e-10
9.8	-5.376942248320184e-10	5.330030957422282e-11
9.850000000000001	-5.215793693477475e-10	-2.4776314349532472e-12
9.9	-4.965284498810836e-10	-5.539162079102692e-11
9.950000000000001	-4.636505579505446e-10	-1.0346393192559704e-10
10.	-4.2437198859077765e-10	-1.4514338501522388e-10
10.05	-3.8035921425674605e-10	-1.7934115032700526e-10
10.100000000000001	-3.333846185756737e-10	-2.0543490675147708e-10
10.15	-2.8516377245320063e-10	-2.232064384405395e-10
10.200000000000001	-2.3754601019203916e-10	-2.3302789629128627e-10
10.25	-1.918399285973923e-10	-2.3533344275086024e-10
10.3	-1.4935440220466087e-10	-2.3101628082948128e-10
10.350000000000001	-1.1106735752331564e-10	-2.211267893766459e-10
10.4	-7.765338139523811e-11	-2.0681600038050513e-10
10.450000000000001	-4.9510221443452583e-11	-1.8931641188440019e-10
10.5	-2.6743171888966505e-11	-1.6979867605913743e-10
10.55	-9.220094786637923e-12	-1.4938192599363608e-10
10.600000000000001	3.402053877967981e-12	-1.290531359468107e-10
10.65	1.1629555117595849e-11	-1.0964691133713339e-10
10.700000000000001	1.6085585135310777e-11	-9.182412564395475e-11
10.75	1.746206467317814e-11	-7.605753959198065e-11
10.8	1.6477765163017285e-11	-6.264801264360734e-11
10.850000000000001	1.3835820080563946e-11	-5.172132472694142e-11
10.9	1.018977617524355e-11	-4.324755741580758e-11
10.950000000000001	6.123177787142195e-12	-3.7084915979194796e-11
11.	2.125508454875912e-12	-3.298928167270597e-11
11.05	-1.4175929307175924e-12	-3.063762214785169e-11
11.100000000000001	-4.226384194399774e-12	-2.967960203619115e-11
11.15	-6.126078418542934e-12	-2.9740747068622675e-11
11.200000000000001	-7.03972843663243e-12	-3.046200284822907e-11
11.25	-6.973475037521914e-12	-3.15028987390627e-11
11.3	-6.004839668570959e-12	-3.2570487042356326e-11
11.350000000000001	-4.265534858560592e-12	-3.3425746247922393e-11
11.4	-1.923555766603337e-12	-3.3883361244473235e-11
11.450000000000001	8.318223854280147e-13	-3.382183544140681e-11
11.5	3.805776693519807e-12	-3.317374614863393e-11
11.55	6.811257980878108e-12	-3.192970196410643e-11
11.600000000000001	9.678356586228377e-12	-3.0118675809775446e-11
11.65	1.2264455913146033e-11	-2.781281689009118e-11
11.700000000000001	1.4456523882676857e-11	-2.5105777168612072e-11
11.75	1.6177035376096012e-11	-2.211248076240687e-11
11.8	1.7381598498327264e-11	-1.895346172889625e-11
11.850000000000001	1.8058999282501745e-11	-1.5749778950087636e-11
11.9	1.8226130337276445e-11	-1.261380058989245e-11
11.950000000000001	1.7924585246721673e-11	-9.644964639100125e-12
12.	1.7215628167557633e-11	-6.925471517605983e-12
12.05	1.6172091458320033e-11	-4.5166654743918544e-12
12.100000000000001	1.4875796668699154e-11	-2.4595421994559824e-12
12.15	1.3409532661095211e-11	-7.740523504634475e-13
12.200000000000001	1.1854287048116207e-11	5.388781872783088e-13
12.25	1.0283839524443858e-11	1.495199014127437e-12
12.3	8.76265807136312e-12	2.124645604564503e-12
12.350000000000001	7.343234062953739e-12	2.4673273055088514e-12
12.4	6.065649808765269e-12	2.5704120791866217e-12
12.450000000000001	4.9562364132002704e-12	2.484376178708632e-12
12.5	4.0293590603182045e-12	2.260376532147385e-12
12.55	3.287509040780268e-12	1.9471246676153662e-12
12.600000000000001	2.7201248479686943e-12	1.586997218832889e-12
12.65	2.320761158107273e-12	1.2233695209943072e-12
12.700000000000001	2.061137628863506e-12	8.829531939221859e-13
12.75	1.9168440809444705e-12	5.895480473993735e-13
12.8	1.8618902670609725e-12	3.5920425901293426e-13
12.850000000000001	1.8693612406913035e-12	2.0023595543934185e-13
12.9	1.9138464072706384e-12	1.144463022249506e-13
12.950000000000001	1.97293392390932e-12	9.813472183494368e-14
13.	2.027284135805775e-12	1.4322513639695418e-13
13.05	2.0619939761553916e-12	2.3854396005308164e-13
13.100000000000001	2.0664654722799357e-12	3.710203031777585e-13
13.15	2.034278764497349e-12	5.268133831841355e-13
13.200000000000001	1.962874037954053e-12	6.922819241126668e-13
13.25	1.8536901634838445e-12	8.550533299990199e-13
13.3	1.710169416229504e-12	1.0041732071234068e-12
13.350000000000001	1.5384078290443739e-12	1.1309973871728762e-12
13.4	1.3458919235186269e-12	1.2292777126037814e-12
13.450000000000001	1.1407549503545372e-12	1.2951404468677477e-12
13.5	9.313474756832809e-13	1.3271620981161797e-12
13.55	7.255072033384935e-13	1.3259644749646333e-12
13.600000000000001	5.302167674452086e-13	1.2939591125494436e-12
13.65	3.5129776262068203e-13	1.2349942362732865e-12
13.700000000000001	1.9320268893881177e-13	1.1539733695101528e-12
13.75	5.889343034217897e-14	1.0563293255335697e-12
13.8	-5.011707326546254e-14	9.477742871474156e-13
13.850000000000001	-1.336720538505592e-13	8.337247070215996e-13
13.9	-1.9285657691095613e-13	7.19504464428543e-13
13.950000000000001	-2.2966947397836355e-13	6.09322642852868e-13
14.	-2.468923344327435e-13	5.068538861116355e-13
14.05	-2.478210268231139e-13	4.1486767489910694e-13
14.100000000000001	-2.359780163501173e-13	3.351490065638684e-13
14.15	-2.1492089094014553e-13	2.6861497860858107e-13
14.200000000000001	-1.8805368657333542e-13	2.1538870461503778e-13
14.25	-1.584599624795268e-13	1.7489686174519658e-13
14.3	-1.2878086907085344e-13	1.4600194385781784e-13
14.350000000000001	-1.011555878023766e-13	1.2716701598769428e-13
14.4	-7.717219623536206e-14	1.1658793877196155e-13
14.450000000000001	-5.788280370053827e-14	1.1235246097761025e-13
14.5	-4.382320774436876e-14	1.1255228812892807e-13
14.55	-3.5073524092206246e-14	1.1539366904521545e-13
14.600000000000001	-3.1330658252711274e-14	1.192770886320316e-13
14.65	-3.2004572202340815e-14	1.2290849122659213e-13
14.700000000000001	-3.6276033176599627e-14	1.2521659293352712e-13
14.75	-4.321469991611741e-14	1.2548611167541852e-13
14.8	-5.184352207778274e-14	1.2329038984262163e-13
14.850000000000001	-6.121093422638241e-14	1.1847697372413382e-13
14.9	-7.044857638884074e-14	1.1113290612292786e-13
14.950000000000001	-7.881377140153906e-14	1.0153848459330685e-13
15.	-8.571917592014161e-14	9.011916697590379e-14
15.05	-9.075210040257356e-14	7.739814663690639e-14
15.100000000000001	-9.348767447883912e-14	6.381469334425154e-14
15.15	-9.437056592676906e-14	5.0293677705743296e-14
15.200000000000001	-9.293549487065887e-14	3.700383118745085e-14
15.25	-8.954275848531262e-14	2.4529213081872425e-14
15.3	-8.447164247415219e-14	1.3247865730347292e-14
15.350000000000001	-7.805848710096122e-14	3.43844704235311e-15
15.4	-7.068339263027636e-14	-4.721350574172071e-15
15.450000000000001	-6.272723407797706e-14	-1.115432979937793e-14
15.5	-5.4570046912497515e-14	-1.5877799762206298e-14
15.55	-4.6534389858035604e-14	-1.898409507599645e-14
15.600000000000001	-3.891084086049985e-14	-2.0632718334183318e-14
15.65	-3.192570982069704e-14	-2.1028415784617762e-14
15.700000000000001	-2.5743256964567404e-14	-2.0405526390566422e-14
15.75	-2.0463878258363137e-14	-1.9010529873876873e-14
15.8	-1.612825622912872e-14	-1.7087390940511102e-14
15.850000000000001	-1.2721752312380456e-14	-1.4862512219747102e-14
15.9	-1.0190826779532275e-14	-1.254365487226014e-14
15.950000000000001	-8.439188259128802e-15	-1.0296855320663592e-14
16.	-7.350354239611121e-15	-8.256079253666488e-15
16.05	-6.793275614507754e-15	-6.516440866281102e-15
16.1	-6.632486230282667e-15	-5.135707201566343e-15
16.150000000000002	-6.736324880535625e-15	-4.1370786216990755e-15
16.2	-6.984276233375687e-15	-3.5140312909038455e-15
16.25	-7.270803360301374e-15	-3.235128326431441e-15
16.3	-7.513073467075577e-15	-3.2521143531734102e-15
16.35	-7.645081496948053e-15	-3.5026602617877564e-15
16.400000000000002	-7.625210929627753e-15	-3.919552228132781e-15
16.45	-7.431315103099816e-15	-4.434273120456769e-15
16.5	-7.061758004586252e-15	-4.98343827332158e-15
16.55	-6.526262736481778e-15	-5.508527698475392e-15
16.6	-5.849358321647377e-15	-5.9625083383375295e-15
16.650000000000002	-5.063584934818125e-15	-6.3095714785220125e-15
16.7	-4.205850470776058e-15	-6.525160112146484e-15
16.75	-3.3168304215796204e-15	-6.59989375835534e-15
16.8	-2.432422183565595e-15	-6.529499273257251e-15
16.85	-1.587571544219954e-15	-6.323002096227204e-15
16.900000000000002	-8.114131148209741e-16	-5.996485274148118e-15
16.95	-1.2643154037252574e-16	-5.570723108514905e-15
17.	4.518105038348352e-16	-5.0708813146117004e-15
17.05	9.148475582719019e-16	-4.522491016514235e-15
17.1	1.2608689571706337e-15	-3.951496318914155e-15
17.150000000000002	1.4940594509084045e-15	-3.382025487757462e-15
17.2	1.6235050865933437e-15	-2.8350742315543796e-15
17.25	1.6620763208755753e-15	-2.3278947324691823e-15
17.3	1.625141992952394e-15	-1.873414666821188e-15
17.35	1.5295268477413047e-15	-1.4802909422872218e-15
17.400000000000002	1.3921130195393809e-15	-1.1527086141325812e-15
17.45	1.2292346349225871e-15	-8.911311170279466e-16
17.5	1.055644268516211e-15	-6.925813582360604e-16
17.55	8.839652405859365e-16	-5.513646724507181e-16
17.6	7.243845606334146e-16	-4.598380932078766e-16
17.650000000000002	5.844013383830744e-16	-4.0908884303357715e-16
17.7	4.689645420709182e-16	-3.8971726820491047e-16
17.75	3.8044435691951136e-16	-3.9233281406325552e-16
17.8	3.190842871826452e-16	-4.082110547457116e-16
17.85	2.832299650919068e-16	-4.2958129608646537e-16
17.900000000000002	2.698238956335004e-16	-4.499824701356023e-16
17.95	2.7482854372127658e-16	-4.644309400234705e-16
18.	2.9362511491543036e-16	-4.694293614700706e-16
18.05	3.2140786902712824e-16	-4.629289651485873e-16
18.1	3.535666663945256e-16	-4.44270760828935e-16
18.150000000000002	3.8591456962825015e-16	-4.1391680869398675e-16
18.2	4.148477942492737e-16	-3.731948606042553e-16
18.25	4.3765898681403326e-16	-3.2423162649021564e-16
18.3	4.523147441804013e-16	-2.6943528227665297e-16
18.35	4.577151956762084e-16	-2.1149466398771166e-16
18.400000000000002	4.535259658902284e-16	-1.5305870139355676e-16
18.45	4.4007925878314264e-16	-9.657061386010385e-17
18.5	4.1830066891545474e-16	-4.4149869504119285e-17
18.55	3.8952133153503154e-16	2.5168264890241038e-18
18.6	3.5534737482652586e-16	4.221723532461904e-17
18.650000000000002	3.1753926168238306e-16	7.422802490902715e-17
18.7	2.770772762939792e-16	9.801734600787123e-17
18.75	2.3802985063158055e-16	1.1460722808329113e-16
18.8	1.995759671785346e-16	1.2373583618906557e-16
18.85	1.6365209943010607e-16	1.2645634647821335e-16
18.900000000000002	1.3125897789976231e-16	1.2381270772481983e-16
18.95	1.0303874308429561e-16	1.1692828632835025e-16
19.	7.937530602940167e-17	1.0700578352049275e-16
19.05	6.032060733555831e-17	9.515133584671348e-17
19.1	4.5719324339327536e-17	8.241727940647435e-17
19.150000000000002	3.520989266123124e-17	6.97087070111979e-17
19.200000000000003	2.828281564984416e-17	5.776349888476898e-17
19.25	2.433268983619952e-17	4.713891447618093e-17
19.3	2.270584732674154e-17	3.82064081297769e-17
19.35	2.2745638122126386e-17	3.116271192641791e-17
19.400000000000002	2.3834937805489213e-17	2.6052881009099445e-17
19.450000000000003	2.5414718463692407e-17	2.277911022169628e-17
19.5	2.7018858750308828e-17	2.1146434048889056e-17
19.55	2.82794813514712e-17	2.0883050655098016e-17
19.6	2.8930155872922705e-17	2.1670133372788433e-17
19.650000000000002	2.88115252965807e-17	2.317496945019326e-17
19.700000000000003	2.7858397301917116e-17	2.5071580644366728e-17
19.75	2.60871938392854e-17	2.7060571793889307e-17
19.8	2.3578939070503366e-17	2.8881692756357956e-17
19.85	2.0474784896089828e-17	3.0339210477400874e-17
19.900000000000002	1.693389302065426e-17	3.12770223331313e-17
19.950000000000003	1.314061011142904e-17	3.160813521971533e-17
20.	9.279022514021591e-18	3.1300552841437807e-17
20.05	5.519162721496572e-18	3.036396468404623e-17
20.1	2.013000949099457e-18	2.886639941059449e-17
20.150000000000002	-1.1205768860082871e-18	2.688153065198961e-17
20.200000000000003	-3.7921977301770175e-18	2.4521998507727004e-17
20.25	-5.9464197151466324e-18	2.1903717604870486e-17
20.3	-7.56404890429446e-18	1.915733367239403e-17
20.35	-8.652073351992592e-18	1.639177618422557e-17
20.400000000000002	-9.244853930350326e-18	1.3712084848081815e-17
20.450000000000003	-9.396953457108112e-18	1.1205899744738647e-17
20.5	-9.177277239572233e-18	8.941031886004427e-18
20.55	-8.663649133344456e-18	6.964691824218549e-18
20.6	-7.936732428904605e-18	5.303045173840756e-18
20.650000000000002	-7.074309795850701e-18	3.9623428525413116e-18
20.700000000000003	-6.149894610541178e-18	2.932992721321291e-18
20.75	-5.226379423579999e-18	2.1905394705467907e-18
20.8	-4.355219161670818e-18	1.700095039902948e-18
20.85	-3.576076419636227e-18	1.4201048302913118e-18
20.900000000000002	-2.9154369801981803e-18	1.3052857593490526e-18
20.950000000000003	-2.387724861163608e-18	1.3099915761679658e-18
21.	-1.9963845088271886e-18	1.3908723205872926e-18
21.05	-1.735361514563723e-18	1.50890573151158e-18
21.1	-1.5913610826924255e-18	1.6311430125213381e-18
21.150000000000002	-1.545638265513214e-18	1.731422526529443e-18
21.200000000000003	-1.5762706151572039e-18	1.7908987187654e-18
21.25	-1.6599670655531902e-18	1.7978062591272495e-18
21.3	-1.773973671566359e-18	1.7471673931345134e-18
21.35	-1.8972761412811625e-18	1.639714766879088e-18
21.400000000000002	-2.0118014918968092e-18	1.4809634629239615e-18
21.450000000000003	-2.103067024308808e-18	1.2799511931708658e-18
21.5	-2.160551979254817e-18	1.048030797939815e-18
21.55	-2.177758678299107e-18	7.977154374562587e-19
21.6	-2.151959566874128e-18	5.416261640916033e-19
21.650000000000002	-2.08408452020077e-18	2.916828394298018e-19
21.700000000000003	-1.9776650386794e-18	5.826212451659764e-20
21.75	-1.8385676262288124e-18	-1.5018532328375493e-19
21.8	-1.6740857978958615e-18	-3.274611765337495e-19
21.85	-1.4923438214255051e-18	-4.697068246717387e-19
21.900000000000002	-1.3017850743892928e-18	-5.754005322543556e-19
21.950000000000003	-1.1102903368945453e-18	-6.450566280906193e-19
22.	-9.24833254421508e-19	-6.808622383617126e-19
22.05	-7.51903539256623e-19	-6.868954869143312e-19
22.1	-5.957209513344881e-19	-6.675807129068599e-19
22.150000000000002	-4.595944389597267e-19	-6.283048966412796e-19
22.200000000000003	-3.4533027189519445e-19	-5.746339318943666e-19
22.25	-2.533626488911192e-19	-5.119611643160301e-19
22.3	-1.8296011615249636e-19	-4.452699200661431e-19
22.35	-1.3244180669612895e-19	-3.789469306424474e-19
22.400000000000002	-9.936989547054272e-20	-3.165163867409592e-19
22.450000000000003	-8.084673295860203e-20	-2.6068292284675296e-19
22.5	-7.372916011025557e-20	-2.1325897946055639e-19
22.55	-7.485111610505405e-20	-1.7521721485450156e-19
22.6	-8.120805396965294e-20	-1.4676659697212232e-19
22.650000000000002	-9.009807984962541e-20	-1.274598256032535e-19
22.700000000000003	-9.923792499619453e-20	-1.1635131406007278e-19
22.75	-1.0682837381337457e-19	-1.1213469204158228e-19
22.8	-1.115703064987939e-19	-1.1327605657597384e-19
22.85	-1.1266623576488235e-19	-1.181610641587198e-19
22.900000000000002	-1.097527984610378e-19	-1.2517929329141227e-19
22.950000000000003	-1.0295238866028139e-19	-1.329468815234739e-19
23.	-9.258899967734866e-20	-1.4014118257783098e-19
23.05	-7.930762931562687e-20	-1.4577680957892034e-19
23.1	-6.390730945731458e-20	-1.4914979466182903e-19
23.150000000000002	-4.724319769916163e-20	-1.4979602516954248e-19
23.200000000000003	-3.0190677789246467e-20	-1.4754396841465637e-19
23.25	-1.356579710490762e-20	-1.424522406729746e-19
23.3	1.9190848170233308e-21	-1.3475991749709386e-19
23.35	1.5687399806161108e-20	-1.2489876179692709e-19
23.400000000000002	2.731905605846453e-20	-1.1335034383996104e-19
23.450000000000003	3.65567019530828e-20	-1.0068123153620855e-19
23.5	4.329903850913703e-20	-8.745879025844668e-20
23.55	4.7592541582938336e-20	-7.423302713058505e-20
23.6	4.9602650730417236e-20	-6.148768067067021e-20
23.650000000000002	4.9587432935046094e-20	-4.962443217492483e-20
23.700000000000003	4.788052980706107e-20	-3.8960521573877953e-20
23.75	4.484949374558235e-20	-2.970657714946377e-20
23.8	4.087406746503935e-20	-2.1975190169071545e-20
23.85	3.6326107478017724e-20	-1.5789353496683065e-20
23.900000000000002	3.1545453722818843e-20	-1.1090862393700832e-20
23.950000000000003	2.682724519794111e-20	-7.756501485152821e-21
24.	2.241073086023657e-20	-5.614106230873069e-21
24.05	1.847856853652206e-20	-4.4607110419268036e-21
24.1	1.5149314286340298e-20	-4.077316365800489e-21
24.150000000000002	1.2473426267356015e-20	-4.2413870756933395e-21
24.200000000000003	1.0485527597195979e-20	-4.754623375619827e-21
24.25	9.125883981978028e-21	-5.4238356506228665e-21
24.3	8.334220670219211e-21	-6.09690923292356e-21
24.35	8.017053255125226e-21	-6.652221304216365e-21
24.400000000000002	8.06665491539691e-21	-7.003170081956965e-21
24.450000000000003	8.369230893722702e-21	-7.096486229929519e-21
24.5	8.81685499780372e-21	-6.912928099264409e-21
24.55	9.310265353326504e-21	-6.4594693835227394e-21
24.6	9.761784825819959e-21	-5.762999565024453e-21
24.650000000000002	1.0104740986882647e-20	-4.869171843065586e-21
24.700000000000003	1.0290699511642439e-20	-3.833221162642749e-21
24.75	1.0290670191534849e-20	-2.7152561830987255e-21
24.8	1.009376582293471e-20	-1.5752423338391235e-21
24.85	9.705312603659128e-21	-4.689355287982756e-22
24.900000000000002	9.143817811166481e-21	5.553751867915413e-22
24.950000000000003	8.437690240552372e-21	1.459023803779181e-21
25.	7.594517829635587e-21	2.206177360957668e-21
25.05	6.737228892454933e-21	2.8049151773441354e-21
25.1	5.8202820169501104e-21	3.2249890870907266e-21
25.150000000000002	4.907862686992459e-21	3.4780019199965346e-21
25.200000000000003	4.035690422267912e-21	3.578387758170861e-21
25.25	3.2282652160588533e-21	3.543191296964201e-21
25.3	2.506428260219334e-21	3.39565668609081e-21
25.35	1.8840415268478015e-21	3.1616282860775418e-21
25.400000000000002	1.3679998193476857e-21	2.8674964604535172e-21
25.450000000000003	9.58868896329322e-22	2.5385929549949003e-21
25.5	6.514268867613719e-22	2.1966601589645105e-21
25.55	4.3757830369495385e-22	1.8650665743028183e-21
25.6	3.0393983656728147e-22	1.556284566687781e-21
25.650000000000002	2.364862943177295e-22	1.2832081397183514e-21
25.700000000000003	2.199590719297367e-22	1.0533379142995012e-21
25.75	2.392349947435675e-22	8.702794908563428e-22
25.8	2.8016468517575006e-22	7.341009963644013e-22
25.85	3.302242630691898e-22	6.41897968977848e-22
25.900000000000002	3.790145607411898e-22	5.885579120157359e-22
25.950000000000003	4.1847549244241044e-22	5.67353317129364e-22
26.	4.430159208942517e-22	5.707274284305521e-22
26.05	4.493333294466879e-22	5.907882276213e-22
26.1	4.36335822867916e-22	6.200239061056115e-22
26.150000000000002	4.0475152886905557e-22	6.516339842634003e-22
26.200000000000003	3.5399543060974577e-22	6.745845934912427e-22
26.25	2.9562878824402508e-22	7.002257545320427e-22
26.3	2.251862519855952e-22	7.094007881791921e-22
26.35	1.49763332865403e-22	7.060309057028864e-22
26.400000000000002	7.333691308027248e-23	6.890894161019857e-22
26.450000000000003	-2.5863399925840996e-25	6.592320233763575e-22
26.5	-6.778745131771687e-23	6.179310961605732e-22
26.55	-1.2671835027845188e-22	5.672450578065331e-22
26.6	-1.7525370362846828e-22	5.095629092909084e-22
26.650000000000002	-2.1239624078014195e-22	4.476159175983918e-22
26.700000000000003	-2.378376400526163e-22	3.8400720329175726e-22
26.75	-2.520882534510424e-22	3.2142776856712775e-22
26.8	-2.559986687414817e-22	2.6190498965318253e-22
26.85	-2.509287711289575e-22	2.0723688316926902e-22
26.900000000000002	-2.3852906404747305e-22	1.5875995610389036e-22
26.950000000000003	-2.205891600720187e-22	1.17319621254376e-22
27.	-1.9891627589340946e-22	8.329385673477627e-23
27.05	-1.75233689505188e-22	5.663971204886144e-23
27.1	-1.5109304843843064e-22	3.695395550452064e-23
27.150000000000002	-1.2780710921172141e-22	2.354707467045276e-23
27.200000000000003	-1.064230019131687e-22	1.552712327248062e-23
27.25	-8.768713760251029e-23	1.1877430799311396e-23
27.3	-7.206061115740146e-23	1.1536159234364071e-23
27.35	-5.973221138711345e-23	1.346303179466253e-23
27.400000000000002	-5.065842658105832e-23	1.6696756207043253e-23
27.450000000000003	-4.459997960695312e-23	2.0397308600833782e-23
27.5	-4.117022173986941e-23	2.3874820260991273e-23
27.55	-3.98860474871788e-23	2.660618785721534e-23
27.6	-4.021244799389637e-23	2.823701196141468e-23
27.650000000000002	-4.160604668916067e-23	2.857416149319545e-23
27.700000000000003	-4.355115394979123e-23	2.756925056952513e-23
27.75	-4.558572197020437e-23	2.5294497643404922e-23
27.8	-4.733216478777512e-23	2.1922242042675856e-23
27.85	-4.849734316274193e-23	1.7688714906441326e-23
27.900000000000002	-4.8875920075538394e-23	1.2868034887626267e-23
27.950000000000003	-4.8365213866081424e-23	7.75232782827235e-24
28.	-4.6941101829447253e-23	2.6227941482158217e-24
28.05	-4.465296049888592e-23	-2.2659245641082068e-24
28.1	-4.1608564927392124e-23	-6.699748117192558e-24
28.150000000000002	-3.79563195007731e-23	-1.0513695189753461e-23
28.200000000000003	-3.387106708615417e-23	-1.3596069133726756e-23
28.25	-2.953773831035732e-23	-1.58883090043146e-23
28.3	-2.5140690729440617e-23	-1.738325976590531e-23
28.35	-2.0850042044951963e-23	-1.811910126350517e-23
28.400000000000002	-1.680896698258875e-23	-1.8167761403983193e-23
28.450000000000003	-1.3132159726699742e-23	-1.762787106010849e-23
28.5	-9.901499222608037e-24	-1.661385018856805e-23
28.55	-7.168369815035014e-24	-1.5251452841189974e-23
28.6	-4.951274316988774e-24	-1.3664513973515358e-23
28.650000000000002	-3.2407006676322554e-24	-1.1970085926640057e-23
28.700000000000003	-2.0031109527113497e-24	-1.0271535720882703e-23
28.75	-1.1866202503676607e-24	-8.655314908903677e-24
28.8	-7.26575878203969e-25	-7.188314516016636e-24
28.85	-5.511932136585089e-25	-5.917266415867492e-24
28.900000000000002	-5.867304649048547e-25	-4.869098705335952e-24
28.950000000000003	-7.617754158451861e-25	-4.05114623094736e-24
29.	-1.012236793669286e-24	-3.460555173474905e-24
29.05	-1.2814968535360649e-24	-3.0735573972275415e-24
29.1	-1.5247848046089377e-24	-2.862591362666486e-24
29.150000000000002	-1.7087435993324568e-24	-2.7927915528001562e-24
29.200000000000003	-1.8116744037985452e-24	-2.8265234593709095e-24
29.25	-1.822827652016747e-24	-2.9262504637581448e-24
29.3	-1.7411413100684113e-24	-3.0569288384349908e-24
29.35	-1.573582401518171e-24	-3.1878526872138365e-24
29.400000000000002	-1.333231502734943e-24	-3.293858357551701e-24
29.450000000000003	-1.0372917761825553e-24	-3.355840025597152e-24
29.5	-7.056085536181808e-25	-3.362323891230824e-24
29.55	-3.5814351902947033e-25	-3.307070743553957e-24
29.6	-1.4017008612930996e-26	-3.190183223972005e-24
29.650000000000002	3.098188947625048e-25	-3.0151524704970992e-24
29.700000000000003	5.993053037927599e-25	-2.7907592734044726e-24
29.75	8.439771679490744e-25	-2.5279031518699918e-24
29.8	1.0370664114354087e-24	-2.238865529866281e-24
29.85	1.1704366741907288e-24	-1.9281701923365698e-24
29.900000000000002	1.2582480119045864e-24	-1.6315149255114876e-24
29.950000000000003	1.292458993780622e-24	-1.3402108412370566e-24
30.	1.2799235522946583e-24	-1.0671406426790356e-24

==> tempdiso_b1s5_h1v5_l5.dat <==
1.5	0.2	5	0.	0.0002526476214824269	0.
1.5	0.2	5	0.5	0.0002526476891192638	-1.4036243287466481e-10
1.5	0.2	5	1.	0.00025254044792978543	-1.9192680591228254e-7
1.5	0.2	5	1.5	0.00024170202232415633	-8.188368868798503e-6
1.5	0.2	5	2.	0.00009296915363736598	-0.00006575696405590459
1.5	0.2	5	2.5	-0.00047520533250204833	-0.0001464272394566177
1.5	0.2	5	3.	-0.0010160282839949868	-0.00001453253928065991
1.5	0.2	5	3.5	-0.00046008076417583164	0.0001978044165873614
1.5	0.2	5	4.	0.00037172934006415203	0.00007656844132713872
1.5	0.2	5	4.5	0.0002946724003988362	-0.00006427778681851447
1.5	0.2	5	5.	0.00005145272946607583	-0.000020113724540019356
1.5	0.2	5	5.5	0.000023650425314149346	-2.9835660309198616e-6
1.5	0.2	5	6.	-4.148165659128828e-6	-5.186393872722651e-6
1.5	0.2	5	6.5	-0.000011329517951732888	1.5180637468728968e-6
1.5	0.2	5	7.	-3.2645292916956363e-6	7.802616353881975e-7
1.5	0.2	5	7.5	-2.0614723295392296e-6	1.75069022089369e-7
1.5	0.2	5	8.	-5.189272403805129e-7	2.992917763297732e-7
1.5	0.2	5	8.5	1.454204529839446e-7	-9.149729141645733e-10
1.5	0.2	5	9.	5.446443685940308e-8	-2.309869120338239e-10
1.5	0.2	5	9.5	8.634544999522e-8	-1.7530529617965573e-9
1.5	0.2	5	10.	3.4287292425330304e-8	-1.1108414581449152e-8
1.5	0.2	5	10.5	7.665842556608661e-9	-1.0631992432668387e-9
1.5	0.2	5	11.	3.7011992191450983e-9	-1.3060768147770515e-9
1.5	0.2	5	11.5	-1.4179829454373946e-9	-3.1556367745584674e-10
1.5	0.2	5	12.	-7.879003869431117e-10	2.048789997560959e-10
1.5	0.2	5	12.5	-4.478967276354984e-10	-2.324159264121541e-12
1.5	0.2	5	13.	-2.781047559883268e-10	6.605001277204582e-11
1.5	0.2	5	13.5	-3.641429426991107e-11	1.8324620414437516e-11
1.5	0.2	5	14.	-1.5570291340173246e-11	2.2818669788579107e-12
1.5	0.2	5	14.5	6.282035609352885e-12	3.397354895769502e-12
1.5	0.2	5	15.	7.67116624592458e-12	-1.5347934240610807e-12
1.5	0.2	5	15.5	2.4119110623176586e-12	-2.7971556905490876e-13
1.5	0.2	5	16.	1.7816222811082936e-12	-2.52658575064653e-13
1.5	0.2	5	16.5	3.188237506517158e-13	-1.9088818862950402e-13
1.5	0.2	5	17.	2.133186642877781e-14	3.3829771061115284e-15
1.5	0.2	5	17.5	-1.734147332288758e-14	-1.844455705374472e-14
1.5	0.2	5	18.	-5.5833766674388445e-14	5.5323767322037744e-15
1.5	0.2	5	18.5	-1.6838697927161142e-14	4.53667372813064e-15
1.5	0.2	5	19.	-9.588349653963194e-15	6.9914999347237365e-16
1.5	0.2	5	19.5	-3.0141086428126877e-15	1.3608253838935545e-15
1.5	0.2	5	20.	2.0960556266487393e-16	5.115251568235798e-17
1.5	0.2	5	20.5	6.476969037157357e-17	4.094158752622011e-17
1.5	0.2	5	21.	3.253718450330185e-16	2.3964947860544734e-18
1.5	0.2	5	21.5	1.3662773164194594e-16	-4.0348877891664956e-17
1.5	0.2	5	22.	4.7398397293185565e-17	-3.588059146309333e-18
1.5	0.2	5	22.5	2.372789229136536e-17	-7.16490489465208e-18
1.5	0.2	5	23.	-1.3659860345582931e-18	-1.5409409758711225e-18
1.5	0.2	5	23.5	-9.074509790824135e-19	2.4587367058070757e-19
1.5	0.2	5	24.	-1.5859273057146035e-18	-1.6200126729863427e-19
1.5	0.2	5	24.5	-1.0605071840982934e-18	2.503981083873273e-19
1.5	0.2	5	25.	-2.553608452293535e-19	4.9556545537373495e-20
1.5	0.2	5	25.5	-1.532397690855883e-19	2.784574665219342e-20
1.5	0.2	5	26.	-4.3864124731099695e-21	1.733242589647666e-20
1.5	0.2	5	26.5	1.1400030738295387e-20	-2.932033763128154e-21
1.5	0.2	5	27.	7.018178163016141e-21	8.864871264773344e-22
1.5	0.2	5	27.5	7.257091262745078e-21	-1.0986807937455267e-21
1.5	0.2	5	28.	1.7526373440592136e-21	-5.748696918791038e-22
1.5	0.2	5	28.5	8.349790444729983e-22	-8.16310023630843e-23
1.5	0.2	5	29.	1.4997019702870075e-22	-1.3018314526574081e-22
1.5	0.2	5	29.5	-9.889424537454914e-23	1.0623482762538821e-23
1.5	0.2	5	30.	-3.5034907998574524e-23	8.891791742795633e-25

==> tempdiso_b1s5_h1v5_l5_th.dat <==
0.	0.000017973814918943384	-1.607563102341758e-20
0.05	0.000017987895969186114	-8.869313668092473e-21
0.1	0.00001803024610456768	2.4545825576445875e-18
0.15000000000000002	0.0000181011886010085	2.1292783055831264e-16
0.2	0.000018201270136232963	4.998459147971113e-15
0.25	0.000018331273152272124	5.75378209525216e-14
0.30000000000000004	0.00001849223432940161	4.216568204857221e-13
0.35000000000000003	0.000018685470521271578	2.2609420640852927e-12
0.4	0.000018912614055726942	9.63864860316052e-12
0.45	0.000019175659840301483	3.446706831607097e-11
0.5	0.00001947702708653965	1.0723515208339671e-10
0.55	0.000019819638500030044	2.9794854704677883e-10
0.6000000000000001	0.00002020701926671956	7.536636992231191e-10
0.65	0.000020643416887493238	1.7611374852606217e-9
0.7000000000000001	0.00002113394073745496	3.8452060289832524e-9
0.75	0.000021684716976679278	7.915228932235594e-9
0.8	0.00002230305023662568	1.547290444935969e-8
0.8500000000000001	0.000022997578370193383	2.8894563891182764e-8
0.9	0.000023778400840080666	5.179928876954559e-8
0.9500000000000001	0.000024657155428264702	8.951052173196319e-8
1.	0.00002564701245538368	1.49613034010333e-7
1.05	0.0000267625512792721	2.4259910060377613e-7
1.1	0.000028019481238839188	3.8258765467075226e-7
1.1500000000000001	0.00002943416917042916	5.880884107504594e-7
1.2000000000000002	0.000031022938832473035	8.827700716896608e-7
1.25	0.00003280111457561031	1.2961786103130514e-6
1.3	0.000034781792721057346	1.864339291356833e-6
1.35	0.00003697433941034026	2.630165769274786e-6
1.4000000000000001	0.000039382632880056836	3.6435925356063077e-6
1.4500000000000002	0.00004200309054261214	4.961344450731249e-6
1.5	0.000044822545886793944	6.646260212580117e-6
1.55	0.000047816065656152916	8.766096289860007e-6
1.6	0.00005094482238532599	0.000011391754655331786
1.6500000000000001	0.00005415415902178881	0.00001459490168604121
1.7000000000000002	0.000057371999554333	0.00001844497657117067
1.75	0.00006050776948989662	0.000023005624423364578
1.8	0.0000634519916370683	0.000028330630667473765
1.85	0.000066076713925328	0.00003445947707640344
1.9000000000000001	0.0000682369061025925	0.00004141268358935838
1.9500000000000002	0.00006977293062558019	0.000049187140943958715
2.	0.00007051415017951513	0.000057751674152610164
2.0500000000000003	0.00007028368110381	0.00006704310290964458
2.1	0.00006890424043106592	0.00007696307926872521
2.15	0.00006620496691496814	0.00008737598291642703
2.2	0.0000620290266635138	0.00009810813822651174
2.25	0.000056241745691292046	0.00010894858394051785
2.3000000000000003	0.00004873894909932896	0.00011965157565778896
2.35	0.0000394551340496777	0.00012994093425791592
2.4000000000000004	0.000028371065453118355	0.00013951627194736706
2.45	0.000015520363144452775	0.00014806103492978116
2.5	9.946504001917217e-7	0.0001552522018517205
2.5500000000000003	-0.000014863291106931666	0.00015874372074709418
2.6	-0.000031278718265423986	0.00015859275894021887
2.6500000000000004	-0.00004762673001641293	0.00015529390133541096
2.7	-0.00006335574770534888	0.00014909941439860292
2.75	-0.00007797181217847899	0.0001402854924992328
2.8000000000000003	-0.00009104317362499417	0.00012917749112455602
2.85	-0.00010221227830257526	0.00011615563372135446
2.9000000000000004	-0.00011120437915604215	0.00010164383157349428
2.95	-0.00011783292258519168	0.00008609448932108745
3.	-0.00012200362480697302	0.00006997311908161728
3.0500000000000003	-0.00012370871885123205	0.000053738282650286314
3.1	-0.00012303598141135685	0.00003783150396254909
3.1500000000000004	-0.00012013790901746259	0.00002265145667140673
3.2	-0.00011524111192172112	8.550102376910639e-6
3.25	-0.00010862518775166068	-4.181745419279852e-6
3.3000000000000003	-0.00010060811826848391	-0.00001532121470589442
3.35	-0.0000915295319864191	-0.000024716488178397346
3.4000000000000004	-0.00008173923315447579	-0.0000322875754174357
3.45	-0.00007158130592309616	-0.00003802398449273926
3.5	-0.00006137959688282039	-0.00004197859010363108
3.5500000000000003	-0.00005142885176035712	-0.00004426103101811045
3.6	-0.000041983552076579664	-0.00004502690589867526
3.6500000000000004	-0.00003325259767061547	-0.00004446747729461496
3.7	-0.000025396965367310774	-0.0000428008026788931
3.75	-0.000018524289520312795	-0.000040254868669813304
3.8000000000000003	-0.000012694151355966332	-0.00003706248580595152
3.85	-7.919123888084394e-6	-0.00003344873178121069
3.9000000000000004	-4.1700134313376316e-6	-0.000029622798779853522
3.95	-1.3821990726350101e-6	-0.000025771504380975253
4.	5.372979655896846e-7	-0.000022054027940785762
4.05	1.702144224321559e-6	-0.000018598219568961124
4.1000000000000005	2.2390273106430118e-6	-0.000015500150773089442
4.15	2.2802507582450037e-6	-0.000012823249053412675
4.2	1.9570696373675447e-6	-0.000010600752006813593
4.25	1.3938076827470359e-6	-8.838200639926549e-6
4.3	7.03086490044118e-7	-7.517296502549846e-6
4.3500000000000005	-1.774119458530349e-8	-6.60044729813624e-6
4.4	-6.889732578249296e-7	-6.035604040030295e-6
4.45	-1.249762989527828e-6	-5.761031369864681e-6
4.5	-1.6581803388315772e-6	-5.709923544084522e-6
4.55	-1.8904406673037693e-6	-5.815021176269109e-6
4.6000000000000005	-1.939132637972324e-6	-6.011863030131518e-6
4.65	-1.8109971651960198e-6	-6.242016343739589e-6
4.7	-1.5242924819289132e-6	-6.455437768055597e-6
4.75	-1.105878297214924e-6	-6.611938015070698e-6
4.800000000000001	-5.882555629882064e-7	-6.681782920946447e-6
4.8500000000000005	-6.8142731504735105e-9	-6.646077438286969e-6
4.9	6.02755167093922e-7	-6.4958858515982835e-6
4.95	1.2066718009841121e-6	-6.231817088682839e-6
5.	1.7747936749206664e-6	-5.861890532833363e-6
5.050000000000001	2.2819510714710032e-6	-5.400508118380909e-6
5.1000000000000005	2.708795864239461e-6	-4.866581328652404e-6
5.15	3.0421925779640962e-6	-4.281787092612881e-6
5.2	3.275170031833833e-6	-3.6688895955256146e-6
5.25	3.4067329861395897e-6	-3.050460013720862e-6
5.300000000000001	3.440851915730633e-6	-2.4472197399939345e-6
5.3500000000000005	3.3859457638800555e-6	-1.8774435945471201e-6
5.4	3.253763381473756e-6	-1.3560867825791754e-6
5.45	3.0584191046391457e-6	-8.943958492342375e-7
5.5	2.815215818959623e-6	-4.996905100690422e-7
5.550000000000001	2.5395940458461966e-6	-1.7548930736573805e-7
5.6000000000000005	2.2469319919070255e-6	7.814372397654412e-8
5.65	1.9509261642178754e-6	2.6428472381743287e-7
5.7	1.663662682620072e-6	3.8852418378841114e-7
5.75	1.3949593334914167e-6	4.5835142477434026e-7
5.800000000000001	1.1523556173299293e-6	4.82553623114633e-7
5.8500000000000005	9.408874153962652e-7	4.7055047288857007e-7
5.9	7.632799145474397e-7	4.318493419188461e-7
5.95	6.201479320293201e-7	3.755567381539674e-7
6.	5.102475274622904e-7	3.0995327434283607e-7
6.050000000000001	4.308538778391482e-7	2.4220706280973505e-7
6.1000000000000005	3.7813151742961845e-7	1.7817094323666304e-7
6.15	3.475210792219753e-7	1.2228579657345077e-7
6.2	3.341008363740545e-7	7.757203385066157e-8
6.25	3.32918052850068e-7	4.570454645424038e-8
6.300000000000001	3.390832696378317e-7	2.7134691465647246e-8
6.3500000000000005	3.4898642409881974e-7	2.1349668103900786e-8
6.4	3.5845974322267026e-7	2.6925430318267306e-8
6.45	3.648622296083466e-7	4.191005003563823e-8
6.5	3.661883051512676e-7	6.39730674823366e-8
6.550000000000001	3.6115065614468077e-7	9.061884628078931e-8
6.6000000000000005	3.4921296848316777e-7	1.1937863338333052e-7
6.65	3.3051891966321856e-7	1.4798143776565786e-7
6.7	3.0565506155048526e-7	1.744266450949831e-7
6.75	2.7566768605181375e-7	1.9711551485868641e-7
6.800000000000001	2.41866224763371e-7	2.1487793184514135e-7
6.8500000000000005	2.0568900335511355e-7	2.2697168716475003e-7
6.9	1.6862010340246944e-7	2.3309136608691218e-7
6.95	1.3207143901543317e-7	2.333166167201941e-7
7.	9.730166118352715e-8	2.2804900100967628e-7
7.050000000000001	6.536787685339478e-8	2.1796295164327283e-7
7.1000000000000005	3.707515449811973e-8	2.0390315889621548e-7
7.15	1.2971011296153793e-8	1.8684024121765456e-7
7.2	-6.660679158925725e-9	1.6777708634908872e-7
7.25	-2.178004204820578e-8	1.4769915055577092e-7
7.300000000000001	-3.2560693965431035e-8	1.2750607742981548e-7
7.3500000000000005	-3.936142181538437e-8	1.080132512293271e-7
7.4	-4.2665658937338905e-8	8.98503816165114e-8
7.45	-4.305335807383904e-8	7.351352345952601e-8
7.5	-4.1148358085951795e-8	5.9327502838834714e-8
7.550000000000001	-3.75486436649515e-8	4.7419375180841534e-8
7.6000000000000005	-3.296160295563763e-8	3.7945490359082e-8
7.65	-2.7828828109777398e-8	3.067461159319223e-8
7.7	-2.2654445511630567e-8	2.545288994933262e-8
7.75	-1.781851296398003e-8	2.2011103051217056e-8
7.800000000000001	-1.3603257351214865e-8	2.003260047329378e-8
7.8500000000000005	-1.0195292428374732e-8	1.91806779990037e-8
7.9	-7.690671877031251e-9	1.9120350081773518e-8
7.95	-6.104947041696635e-9	1.953705449190396e-8
8.	-5.386890598395428e-9	2.015330336992726e-8
8.05	-5.4322930049795266e-9	2.0735304904703564e-8
8.1	-6.1008086634567e-9	2.110291043750675e-8
8.15	-7.2306186378197344e-9	2.112958081035157e-8
8.200000000000001	-8.652540829816649e-9	2.0741011437159204e-8
8.25	-1.0202807468998699e-8	1.9912001336314806e-8
8.3	-1.173188149488226e-8	1.8657168088237484e-8
8.35	-1.3112124915764152e-8	1.7024460026431774e-8
8.4	-1.4247007530054753e-8	1.5091271219497864e-8
8.450000000000001	-1.5063092533563242e-8	1.2942383228725214e-8
8.5	-1.5521550315255248e-8	1.0675856360695385e-8
8.55	-1.5609510928744546e-8	8.387189213963437e-9
8.6	-1.5339634308167305e-8	6.165775552027493e-9
8.65	-1.4744756201971802e-8	4.089126168382353e-9
8.700000000000001	-1.3873275797597176e-8	2.2196855364553907e-9
8.75	-1.2783976957592364e-8	6.0286675872249e-10
8.8	-1.1541350188493846e-8	-7.335453578411575e-10
8.85	-1.0210089849901522e-8	-1.7788107552096102e-9
8.9	-8.852361034800641e-9	-2.537695394812442e-9
8.950000000000001	-7.523678263397392e-9	-3.0281776584992252e-9
9.	-6.270814982666739e-9	-3.2786644213536287e-9
9.05	-5.130090533396734e-9	-3.324830886936643e-9
9.1	-4.127490842999187e-9	-3.2070409757639973e-9
9.15	-3.2780263546183985e-9	-2.9671656656486633e-9
9.200000000000001	-2.586322601597038e-9	-2.645779422895027e-9
9.25	-2.0486386956279324e-9	-2.2807708835878946e-9
9.3	-1.6538217482175123e-9	-1.9052455897758827e-9
9.35	-1.383090886763776e-9	-1.544173652743746e-9
9.4	-1.2222031772429403e-9	-1.225365899510063e-9
9.450000000000001	-1.1427260109519077e-9	-9.564646572948926e-10
9.5	-1.1239742953138834e-9	-7.479300762095548e-10
9.55	-1.1442898847352335e-9	-6.023471701047941e-10
9.600000000000001	-1.1841252599300967e-9	-5.174774662334924e-10
9.65	-1.2268359519332665e-9	-4.87247304324038e-10
9.700000000000001	-1.2591752603820937e-9	-5.028028741180148e-10
9.75	-1.2715661518931143e-9	-5.535791065700222e-10
9.8	-1.258052056765335e-9	-6.282843204217376e-10
9.850000000000001	-1.2158924703504922e-9	-7.156964866878903e-10
9.9	-1.145328385035351e-9	-8.0544913159183e-10
9.950000000000001	-1.0491696042344913e-9	-8.886963134553371e-10
10.	-9.317096374276256e-10	-9.58120437893319e-10
10.05	-7.987131054846013e-10	-1.008574493026648e-9
10.100000000000001	-6.56427927332894e-10	-1.0367970428569667e-9
10.15	-5.11227587868271e-10	-1.0414596908980953e-9
10.200000000000001	-3.691806847278557e-10	-1.0230679988315355e-9
10.25	-2.3555298970500703e-10	-9.833876922975412e-10
10.3	-1.1470454460814794e-10	-9.25437088363905e-10
10.350000000000001	-9.853890009575643e-12	-8.529246694352831e-10
10.4	7.695107340674941e-11	-7.700804814312882e-10
10.450000000000001	1.4481580869597114e-10	-6.811315059000073e-10
10.5	1.9389630084465215e-10	-5.901954756524976e-10
10.55	2.2526400435643576e-10	-5.010091665020271e-10
10.600000000000001	2.4072071017026084e-10	-4.167428927400157e-10
10.65	2.4257023473119327e-10	-3.3985753676838087e-10
10.700000000000001	2.334550661056698e-10	-2.7213331572057735e-10
10.75	2.1614807236637682e-10	-2.1462801456815654e-10
10.8	1.9336412501237502e-10	-1.6770864989573222e-10
10.850000000000001	1.6763740856656956e-10	-1.3115498983713187e-10
10.9	1.4118994599042772e-10	-1.0424320467918245e-10
10.950000000000001	1.158656313492125e-10	-8.587334734229673e-11
11.	9.308118576622754e-11	-7.468545855147632e-11
11.05	7.384455396417855e-11	-6.920328863537325e-11
11.100000000000001	5.869640840515957e-11	-6.78824335730171e-11
11.15	4.782862523602535e-11	-6.926748445713076e-11
11.200000000000001	4.110295283795918e-11	-7.204118132801728e-11
11.25	3.811565621290965e-11	-7.50729150873358e-11
11.3	3.8278272284982275e-11	-7.746805317035884e-11
11.350000000000001	4.088039711894424e-11	-7.856884708759878e-11
11.4	4.5162235938710105e-11	-7.796401203168295e-11
11.450000000000001	5.0366052386995686e-11	-7.545965882797949e-11
11.5	5.5807928207906365e-11	-7.108630376391626e-11
11.55	6.086896784209324e-11	-6.499495850352633e-11
11.600000000000001	6.506833990475e-11	-5.748823813509713e-11
11.65	6.805044555446301e-11	-4.8941240706768266e-11
11.700000000000001	6.960125615120295e-11	-3.977573336495284e-11
11.75	6.96232899251524e-11	-3.041159329188215e-11
11.8	6.814652672852851e-11	-2.1252322854781685e-11
11.850000000000001	6.528990460736128e-11	-1.2649610904966263e-11
11.9	6.125316708417267e-11	-4.89214242404655e-12
11.950000000000001	5.6282284372319027e-11	1.807687356282512e-12
12.	5.0651945621361474e-11	7.315411401461826e-12
12.05	4.4650975753702006e-11	1.1574579813604458e-11
12.100000000000001	3.85464169686986e-11	1.4597877787723864e-11
12.15	3.25838888515485e-11	1.6458811643097347e-11
12.200000000000001	2.6973125033858957e-11	1.728045754460179e-11
12.25	2.1871747745652694e-11	1.7216238345308023e-11
12.3	1.739869764478754e-11	1.6446679450051744e-11
12.350000000000001	1.3615926817162789e-11	1.515342625761558e-11
12.4	1.0545453891527473e-11	1.3518289179832493e-11
12.450000000000001	8.168346678442098e-12	1.170849996420676e-11
12.5	6.421160832326945e-12	9.852107075041055e-12
12.55	5.263598051655972e-12	8.124637218328385e-12
12.600000000000001	4.567171185950707e-12	6.5629813664951615e-12
12.65	4.243046515084789e-12	5.248660254296209e-12
12.700000000000001	4.1883963778502945e-12	4.215796521493368e-12
12.75	4.304918067821926e-12	3.4732961315046676e-12
12.8	4.50825392124158e-12	3.0117645069410444e-12
12.850000000000001	4.7208340324034435e-12	2.7995552267704972e-12
12.9	4.885108632058253e-12	2.796445027078466e-12
12.950000000000001	4.9590228027550474e-12	2.9539785150482957e-12
13.	4.916946724841221e-12	3.220879588425701e-12
13.05	4.747613445581322e-12	3.546442144977737e-12
13.100000000000001	4.435946460804075e-12	3.869275600276496e-12
13.15	4.046206376674235e-12	4.1944696678937404e-12
13.200000000000001	3.548183254474434e-12	4.446226071022401e-12
13.25	2.9836894988492984e-12	4.6156332285978056e-12
13.3	2.381601536516252e-12	4.689917811136267e-12
13.350000000000001	1.7697813503585395e-12	4.6631441080583885e-12
13.4	1.1752838631345562e-12	4.539354001089558e-12
13.450000000000001	6.206533214602681e-13	4.326107541799561e-12
13.5	1.2461352912381739e-13	4.037552775109702e-12
13.55	-2.993976950571618e-13	3.690639996331313e-12
13.600000000000001	-6.43246108490073e-13	3.303928374332191e-12
13.65	-9.039411193508998e-13	2.8963615482552043e-12
13.700000000000001	-1.0830963594476084e-12	2.4857462712005473e-12
13.75	-1.1862713364841894e-12	2.088057105567593e-12
13.8	-1.2220954909776012e-12	1.7166031238772039e-12
13.850000000000001	-1.2013667398307721e-12	1.381632437108e-12
13.9	-1.136059309510802e-12	1.0900703377495482e-12
13.950000000000001	-1.0386322663934817e-12	8.457561399136011e-13
14.	-9.210197830600652e-13	6.494280656393406e-13
14.05	-7.942221443843379e-13	4.993229424053976e-13
14.100000000000001	-6.677112069256488e-13	3.915535384829454e-13
14.15	-5.491573295898625e-13	3.2068075157549486e-13
14.200000000000001	-4.444143658664744e-13	2.803437648474324e-13
14.25	-3.57216033029693e-13	2.6362670827033884e-13
14.3	-2.8947825582074223e-13	2.636404256750135e-13
14.350000000000001	-2.415051079040372e-13	2.739371858321908e-13
14.4	-2.1219379201412435e-13	2.88780888309637e-13
14.450000000000001	-1.9936796787972762e-13	3.033816051819205e-13
14.5	-2.001069083138071e-13	3.140292920720623e-13
14.55	-2.1105563624642603e-13	3.1812231541724714e-13
14.600000000000001	-2.287273683120304e-13	3.141475338786648e-13
14.65	-2.497535813774636e-13	3.0157883596472325e-13
14.700000000000001	-2.7108392946734666e-13	2.8073046341919463e-13
14.75	-2.9012599184012605e-13	2.525803471334908e-13
14.8	-3.0493477711628154e-13	2.186632675152797e-13
14.850000000000001	-3.14045953100779e-13	1.8070580113946153e-13
14.9	-3.167029259987982e-13	1.4064649905271408e-13
14.950000000000001	-3.125160192092379e-13	1.0031806236730373e-13
15.	-3.02257785626206e-13	6.161606178309035e-14
15.05	-2.861591443333812e-13	2.587153234623093e-14
15.100000000000001	-2.6530710009820316e-13	-5.706770117641745e-15
15.15	-2.408974245307652e-13	-3.229866456896834e-14
15.200000000000001	-2.141906324741068e-13	-5.3445891373105526e-14
15.25	-1.8644016946808396e-13	-6.902839060356228e-14
15.3	-1.5881773141220275e-13	-7.922747402492607e-14
15.350000000000001	-1.3235734278078046e-13	-8.447905920487356e-14
15.4	-1.0790045289549649e-13	-8.540994422203055e-14
15.450000000000001	-8.607187821771504e-14	-8.277243974750578e-14
15.5	-6.728138317254052e-14	-7.73898326778439e-14
15.55	-5.1721695437644004e-14	-7.009215018285524e-14
15.600000000000001	-3.939396910066274e-14	-6.167297275692813e-14
15.65	-3.013317824478991e-14	-5.2847129237342273e-14
15.700000000000001	-2.3464230819198407e-14	-4.3888011947322236e-14
15.75	-1.9531729013870407e-14	-3.627891606956445e-14
15.8	-1.7352301106014442e-14	-2.93670001068581e-14
15.850000000000001	-1.663225557364919e-14	-2.3700593406894792e-14
15.9	-1.6923481346417917e-14	-1.9392358141101564e-14
15.950000000000001	-1.778706391586931e-14	-1.6412214945034796e-14
16.	-1.8858539695990096e-14	-1.466947363610116e-14
16.05	-1.983149192630821e-14	-1.399649083160238e-14
16.1	-2.047959433288773e-14	-1.4186221574316552e-14
16.150000000000002	-2.0645845976943788e-14	-1.500426890287379e-14
16.2	-2.0248996853336706e-14	-1.6215191756603645e-14
16.25	-1.927160731191866e-14	-1.7595699431548823e-14
16.3	-1.7655609045077357e-14	-1.8846894237020006e-14
16.35	-1.5762786363800764e-14	-2.0107672051891278e-14
16.400000000000002	-1.3416917407168482e-14	-2.0950911456179498e-14
16.45	-1.08350044801201e-14	-2.1390860647868248e-14
16.5	-8.154905269918836e-15	-2.140194283091618e-14
16.55	-5.493688860975888e-15	-2.0963503710053158e-14
16.6	-2.966893209855732e-15	-2.0108876040047006e-14
16.650000000000002	-6.685516061683922e-16	-1.889089381279148e-14
16.7	1.3296692000161424e-15	-1.7380159885381862e-14
16.75	2.980184811123141e-15	-1.5658538716365296e-14
16.8	4.2594305601157154e-15	-1.3811627881808027e-14
16.85	5.1661723653846774e-15	-1.1922954609040946e-14
16.900000000000002	5.718572871736224e-15	-1.006883370645573e-14
16.95	5.950692517601237e-15	-8.314976917104969e-15
17.	5.908081310719375e-15	-6.713445842610093e-15
17.05	5.643347892208315e-15	-5.301400224947351e-15
17.1	5.213341993152199e-15	-4.102115728631686e-15
17.150000000000002	4.673870863532526e-15	-3.1239958292352816e-15
17.2	4.076493173973845e-15	-2.362530114741547e-15
17.25	3.4674746073731124e-15	-1.803314049430343e-15
17.3	2.885172266783424e-15	-1.4237404275987956e-15
17.35	2.3592607886495374e-15	-1.1956989421550054e-15
17.400000000000002	1.910247879460435e-15	-1.087993342045104e-15
17.45	1.5499551394229985e-15	-1.0687403177767774e-15
17.5	1.2821937539458035e-15	-1.107309847728035e-15
17.55	1.1039323332132205e-15	-1.1759402872092924e-15
17.6	1.0066684075038533e-15	-1.2509083886992466e-15
17.650000000000002	9.779329245029194e-16	-1.3132921695714266e-15
17.7	1.0027501362828996e-15	-1.3492645449851794e-15
17.75	1.0651103485265672e-15	-1.3501459621416033e-15
17.8	1.1491256282572015e-15	-1.3119358072052354e-15
17.85	1.2400848424545527e-15	-1.2347707610404858e-15
17.900000000000002	1.3252809144647754e-15	-1.1222241790577525e-15
17.95	1.3944632997037506e-15	-9.803876879123882e-16
18.	1.4402055234676669e-15	-8.170850133093267e-16
18.05	1.4579026626645485e-15	-6.409856759581203e-16
18.1	1.4456522332413996e-15	-4.608714454766826e-16
18.150000000000002	1.4039670612267313e-15	-2.8500144346494993e-16
18.2	1.3353610333170582e-15	-1.2061097575892984e-16
18.25	1.2439177622594537e-15	2.6434671166691514e-17
18.3	1.1347161301313971e-15	1.5184993014910302e-16
18.35	1.0134855694213224e-15	2.5300389957775033e-16
18.400000000000002	8.860418036200505e-16	3.288804244310562e-16
18.45	7.576223627957718e-16	3.7977908601117004e-16
18.5	6.337623348601924e-16	4.076475626592332e-16
18.55	5.180562646363428e-16	4.1485829719733967e-16
18.6	4.1387288626719883e-16	4.04843285113174e-16
18.650000000000002	3.232915893232416e-16	3.8124087183842047e-16
18.7	2.4752020429762743e-16	3.47925358165565e-16
18.75	1.8677522653689554e-16	3.0858736103550673e-16
18.8	1.4049685239163444e-16	2.6664109802679483e-16
18.85	1.0746264749883239e-16	2.250292314045305e-16
18.900000000000002	8.59669765610417e-17	1.8613727219194252e-16
18.95	7.399276214620465e-17	1.517400367497926e-16
19.	6.937790416299335e-17	1.2299742759902176e-16
19.05	6.997137559438076e-17	1.0049956329296513e-16
19.1	7.374561857529195e-17	8.430610211534851e-17
19.150000000000002	7.89079107390925e-17	7.405458528929183e-17
19.200000000000003	8.396430323003454e-17	6.90478112258955e-17
19.25	8.775845716814615e-17	6.835625560536733e-17
19.3	8.948475666364123e-17	7.091922231337781e-17
19.35	8.864561612642809e-17	7.560999116405032e-17
19.400000000000002	8.517741342413839e-17	8.144855083813117e-17
19.450000000000003	7.909336121962437e-17	8.739904382704463e-17
19.5	7.074149892182743e-17	9.268269531610853e-17
19.55	6.05895324666615e-17	9.667320938570276e-17
19.6	4.919924387616165e-17	9.893878348834593e-17
19.650000000000002	3.7170035188813385e-17	9.923898057646902e-17
19.700000000000003	2.5089748577782768e-17	9.750752473545513e-17
19.75	1.3498558902594635e-17	9.384094967165531e-17
19.8	2.8537085236061585e-18	8.84535494691652e-17
19.85	-6.487130613674183e-18	8.165369541383593e-17
19.900000000000002	-1.427674842522318e-17	7.380722345672215e-17
19.950000000000003	-2.0380223115799596e-17	6.530778296059288e-17
20.	-2.4768861410850604e-17	5.65451859029825e-17

==> tempdiso_b1s5_h1v5_l_th.dat <==
0	0.341917266750643	0
1	0.03822863504209693	6.465092077547111e-19
2	0.005663295464231674	1.8605701135954772e-19
3	0.0009175005874683984	-3.346550507404068e-19
4	0.00015527732588237797	3.6597574753010127e-20
5	0.000026960722053517413	-1.1086642085115572e-21
6	4.7607195375435555e-6	0.
7	8.507491081680506e-7	7.345691179709728e-22
8	1.5339241406038391e-7	1.0569975886449569e-22
9	2.7849062744572768e-8	7.604756823206122e-24
10	5.084128064301926e-9	1.9696958352692486e-23
11	9.323588933715939e-10	9.447550939769096e-25
12	1.7162577297552896e-10	0.
13	3.169296122951571e-11	3.260248115260216e-25
14	5.8684911991317e-12	9.757876513955259e-26
15	1.0892197178472959e-12	8.640587705482022e-27
16	2.0258239682681459e-13	4.351636967858109e-27
17	3.7746748251491667e-14	-3.57812854922506e-28
18	7.044677084955706e-15	2.059478492011428e-28
19	1.3166559950502632e-15	2.963456734929431e-29
20	2.4640545972892074e-16	-2.0255059863869314e-29

==> tempdiso_b2_h1v5_l.dat <==
1.5	2.	0	0	1.0000000000000417	0.
1.5	2.	1	0	0.37864010237829054	0.
1.5	2.	2	0	0.2091687505286707	0.
1.5	2.	3	0	0.1266545139889208	0.
1.5	2.	4	0	0.07937915600635816	0.
1.5	2.	5	0	0.05045878088879404	0.
1.5	2.	6	0	0.032266506268943645	0.
1.5	2.	7	0	0.02068532875218944	0.
1.5	2.	8	0	0.013275108257141878	0.
1.5	2.	9	0	0.008523371340054549	0.
1.5	2.	10	0	0.005473546216410495	0.
1.5	2.	11	0	0.0035152959842973037	0.
1.5	2.	12	0	0.002257720605945758	0.
1.5	2.	13	0	0.0014500565972427343	0.
1.5	2.	14	0	0.0009313275623971758	0.
1.5	2.	15	0	0.0005981651760935221	0.
1.5	2.	16	0	0.000384184900362976	0.
1.5	2.	17	0	0.0002467514246479414	0.
1.5	2.	18	0	0.00015848170524916845	0.
1.5	2.	19	0	0.00010178848264708508	0.
1.5	2.	20	0	0.00006537597238073449	0.

==> tempdiso_b2_h1v5_l0.dat <==
1.5	2.	0	0.	1.0000000000000417	0.
1.5	2.	0	0.5	0.22597298511183772	-0.6919047785876001
1.5	2.	0	0.	1.0000000000000417	0.
1.5	2.	0	0.5	0.22597298511183772	-0.6919047785876001
1.5	2.	0	1.	-0.15588321087787393	-0.20208154841277615
1.5	2.	0	1.5	-0.08289265368949905	-0.25810196249822104
1.5	2.	0	2.	-0.39737356229575793	-0.09658513023789575
1.5	2.	0	2.5	-0.19396237998323826	0.1353246977477033
1.5	2.	0	3.	-0.1913371149222078	0.03825746274080979
1.5	2.	0	3.5	-0.12580057978484294	0.23993652337230417
1.5	2.	0	4.	0.10504629140415404	0.12809769369014473
1.5	2.	0	4.5	0.04489558113004395	0.08877918310975462
1.5	2.	0	5.	0.20252202594207447	0.09823886412487215
1.5	2.	0	5.5	0.1612490898310051	-0.0870368802547052
1.5	2.	0	6.	0.0885971442095087	-0.027683497885578334
1.5	2.	0	6.5	0.11408850859502002	-0.12125890217776554
1.5	2.	0	7.	-0.060636314511788546	-0.12246257119243543
1.5	2.	0	7.5	-0.0431599743199498	-0.0384280496949216
1.5	2.	0	8.	-0.10628403469405918	-0.0866002442447017
1.5	2.	0	8.5	-0.14490606817580343	0.04222747015372193
1.5	2.	0	9.	-0.05329146281333392	0.036959891149799425
1.5	2.	0	9.5	-0.09101125360087228	0.05620248047839947
1.5	2.	0	10.	0.017426003257469295	0.11131486341812674
1.5	2.	0	10.5	0.048656191112847025	0.026747066556379595
1.5	2.	0	11.	0.05224643582829441	0.06237901123591022
1.5	2.	0	11.5	0.12142894139206134	-0.0038061251618683426
1.5	2.	0	12.	0.04743520841864896	-0.04405469382393426
1.5	2.	0	12.5	0.06251343503910659	-0.02333454455139545
1.5	2.	0	13.	0.01582544321791587	-0.08916312627899434
1.5	2.	0	13.5	-0.04791576008538399	-0.03265699898070196
1.5	2.	0	14.	-0.027109414691682997	-0.036814336222947525
1.5	2.	0	14.5	-0.09079211865540134	-0.02164765417846508
1.5	2.	0	15.	-0.05310755971148844	0.04114828240786978
1.5	2.	0	15.5	-0.03809335845623319	0.01271458835444757
1.5	2.	0	16.	-0.03407791248665977	0.06134721957104079
1.5	2.	0	16.5	0.03754026623141184	0.04250616838476206
1.5	2.	0	17.	0.020490127440856473	0.018465382315261274
1.5	2.	0	17.5	0.05948480091119766	0.03193423893923997
1.5	2.	0	18.	0.058528269647424386	-0.02879679397518888
1.5	2.	0	18.5	0.023476052266329994	-0.014418740330310924
1.5	2.	0	19.	0.037754021645698355	-0.03548974006911978
1.5	2.	0	19.5	-0.020614251373547627	-0.047680771665311254
1.5	2.	0	20.	-0.022250962963072534	-0.010616895757932315

==> tempdiso_b2_h1v5_l0_longtime.dat <==
1.5	2.	0	20.5	-0.03413637839555306	-0.02984995795589089
1.5	2.	0	21.	-0.057527719448837895	0.012098360874057534
1.5	2.	0	21.5	-0.019195859190588527	0.019367201504343356
1.5	2.	0	22.	-0.03152694012583648	0.01718413322816842
1.5	2.	0	22.5	0.0029186684728375457	0.0449681659530976
1.5	2.	0	23.	0.02434085692885976	0.011626800159497288
1.5	2.	0	23.5	0.018291799637805792	0.02117419748544441
1.5	2.	0	24.	0.04922992334935848	0.002993518938822399
1.5	2.	0	24.5	0.021835874852691325	-0.021414574228730124
1.5	2.	0	25.	0.021669951180864202	-0.008169887955127539
1.5	2.	0	25.5	0.010407444958564294	-0.03570612973295848
1.5	2.	0	26.	-0.02239768823977228	-0.017019000444694704
1.5	2.	0	26.5	-0.011638629919193627	-0.011893604649023478
1.5	2.	0	27.	-0.036443837541574306	-0.012408492574969473
1.5	2.	0	27.5	-0.02647193937245647	0.01831858229475358
1.5	2.	0	28.	-0.013433143257405945	0.0066303567469557555
1.5	2.	0	28.5	-0.016867265433195916	0.023736473921198008
1.5	2.	0	29.	0.015897426080286298	0.02204955423034776
1.5	2.	0	29.5	0.011062146354044303	0.006026780045231421
1.5	2.	0	30.	0.02332052355249552	0.015116051161921587
1.5	0.5	0	20.5	-5.580757305627997e-8	1.956131950965328e-8
1.5	0.5	0	21.	-4.093371432205385e-8	3.071136972241801e-8
1.5	0.5	0	21.5	4.09605669040445e-8	1.9993527268059357e-8
1.5	0.5	0	22.	3.187457247352594e-8	-8.859829977211134e-9
1.5	0.5	0	22.5	3.010456697315114e-8	3.7159365514796727e-9
1.5	0.5	0	23.	2.6943682504865777e-8	-9.29556561179588e-9
1.5	0.5	0	23.5	6.205919137034377e-9	-4.641318419212092e-9
1.5	0.5	0	24.	4.972642120212033e-9	-1.7780384682400922e-9
1.5	0.5	0	24.5	-2.894583969103577e-9	-3.305471184126571e-9
1.5	0.5	0	25.	-4.4342408808606545e-9	9.489235237542684e-10
1.5	0.5	0	25.5	-2.790649548347134e-9	-1.7419630329949232e-10
1.5	0.5	0	26.	-3.319256814623597e-9	6.068121313887815e-10
1.5	0.5	0	26.5	-9.503482165237167e-10	8.23138499419899e-10
1.5	0.5	0	27.	-4.704321729610049e-10	8.485296199360516e-11
1.5	0.5	0	27.5	8.108769962788484e-11	3.993528984275481e-10
1.5	0.5	0	28.	5.661494303101208e-10	-2.967738875648848e-11
1.5	0.5	0	28.5	2.912812495646411e-10	-3.896808935806062e-11
1.5	0.5	0	29.	3.655416109872712e-10	-1.5700466394063372e-11
1.5	0.5	0	29.5	1.5943981788168503e-10	-1.1309346852143466e-10
1.5	0.5	0	30.	3.8426927286274305e-11	-1.2491910277935453e-11
1.5	0.2857142857142857	0	20.5	7.923054968097796e-13	2.9170222299087253e-13
1.5	0.2857142857142857	0	21.	4.0516775446768144e-13	-7.156127285702602e-14
1.5	0.2857142857142857	0	21.5	6.377823631066376e-13	5.080161688963222e-14
1.5	0.2857142857142857	0	22.	3.9483926463243263e-13	-1.2714151023020336e-13
1.5	0.2857142857142857	0	22.5	1.1517412629617805e-13	-2.2219083269075725e-14
1.5	0.2857142857142857	0	23.	7.628469654945889e-14	-2.259675015836365e-14
1.5	0.2857142857142857	0	23.5	-9.855579858366486e-15	-1.3018438197380349e-14
1.5	0.2857142857142857	0	24.	-1.1987018861211624e-14	3.38104235475788e-15
1.5	0.2857142857142857	0	24.5	-1.0255345783640265e-14	-1.3440553786019715e-15
1.5	0.2857142857142857	0	25.	-9.420701330332626e-15	2.0877004620577495e-15
1.5	0.2857142857142857	0	25.5	-2.4374035995705566e-15	9.322115277435333e-16
1.5	0.2857142857142857	0	26.	-1.5308408667547618e-15	2.3697947641135386e-16
1.5	0.2857142857142857	0	26.5	-5.890112997293848e-17	3.6757695588407834e-16
1.5	0.2857142857142857	0	27.	3.3271876989507034e-16	-6.091258104251687e-17
1.5	0.2857142857142857	0	27.5	1.670430223592758e-16	9.075779842899719e-18
1.5	0.2857142857142857	0	28.	2.0154524192337535e-16	-2.2989835762694155e-17
1.5	0.2857142857142857	0	28.5	6.3397378137024e-17	-2.9253915795014475e-17
1.5	0.2857142857142857	0	29.	2.6881093647099704e-17	-2.3787318277291118e-18
1.5	0.2857142857142857	0	29.5	7.361438569104632e-18	-7.76105418150304e-18
1.5	0.2857142857142857	0	30.	-7.692556822965938e-18	3.257766894757736e-20

==> tempdiso_b2_h1v5_l0_th.dat <==
0.	0.24865705813921246	0.
0.05	0.24542970976112913	0.032130889706849845
0.1	0.23695329660728662	0.06308768753623546
0.15000000000000002	0.2235839434313816	0.09189179899802113
0.2	0.20587147584107535	0.1176656762973557
0.25	0.18453184805896505	0.1396719768277907
0.30000000000000004	0.16041165850035116	0.15734540286975462
0.35000000000000003	0.13444665462472755	0.17031564931648308
0.4	0.10761643137030204	0.17842037150910897
0.45	0.08089770842272706	0.18170762564352608
0.5	0.05521862155049193	0.18042779952598842
0.55	0.031416380582554096	0.17501561034076116
0.6000000000000001	0.010200437047110886	0.16606326779251326
0.65	-0.007877019190295697	0.1542863570718138
0.7000000000000001	-0.022441833718634546	0.14048436205449935
0.75	-0.033309020914217245	0.12549800574269307
0.8	-0.040483878623116865	0.11016571925205852
0.8500000000000001	-0.044153251700907725	0.09528155669141296
0.9	-0.04466764020418837	0.08155675236097516
0.9500000000000001	-0.04251532981289688	0.0695868772110018
1.	-0.038290131211227596	0.0598262084034069
1.05	-0.032654629938377054	0.05257049969066012
1.1	-0.02630105249448478	0.047948856159634685
1.1500000000000001	-0.019911938544516082	0.04592490261036194
1.2000000000000002	-0.01412277010615274	0.04630691969362699
1.25	-0.009488550823351913	0.0487661347970972
1.3	-0.006456062658064471	0.052861922426205916
1.35	-0.005343170373835186	0.05807231484650404
1.4000000000000001	-0.006326117746803313	0.06382796662019424
1.4500000000000002	-0.009435288840675626	0.06954756917584932
1.5	-0.01455942035226773	0.07467268005439812
1.55	-0.021457774914437327	0.07870001562449747
1.6	-0.029779347177857258	0.08120944891262069
1.6500000000000001	-0.03908779870561836	0.08188624270750428
1.7000000000000002	-0.048890524455531326	0.08053641397900767
1.75	-0.05867005806717773	0.07709454647839063
1.8	-0.06791593461395957	0.07162381897223109
1.85	-0.07615515090630195	0.0643084704447213
1.9000000000000001	-0.08297949143184882	0.05543935459763802
1.9500000000000002	-0.08806821309136877	0.04539361968443153
2.	-0.09120488909115637	0.03460986490545808
2.0500000000000003	-0.09228758225149282	0.02356035438636938
2.1	-0.09133192786724408	0.012722002541485282
2.15	-0.08846713148078729	0.002547874617758867
2.2	-0.08392530242395341	-0.006559126259998969
2.25	-0.07802492570402988	-0.014268882879894172
2.3000000000000003	-0.07114960111067951	-0.020341748960367112
2.35	-0.06372343130458473	-0.024640366725882372
2.4000000000000004	-0.056184606743472525	-0.027135057018854075
2.45	-0.04895880657178503	-0.027902615665919117
2.5	-0.042434008729373265	-0.027118744978337477
2.5500000000000003	-0.03693818296252654	-0.025044722525770047
2.6	-0.03272113604557479	-0.02200923907174509
2.6500000000000004	-0.029941503082736867	-0.018386605149391295
2.7	-0.0286595499463296	-0.014572716549230487
2.75	-0.028836090244955287	-0.010960273155891051
2.8000000000000003	-0.030337447805828602	-0.007914758584008969
2.85	-0.03294603484184936	-0.0057526108879722175
2.9000000000000004	-0.03637578801187732	-0.004722853555238805
2.95	-0.040291428397083974	-0.0049932222123881785
3.	-0.04433030251693625	-0.006641531279476476
3.0500000000000003	-0.04812543112419626	-0.009652694654726478
3.1	-0.05132834700012371	-0.01392146585113003
3.1500000000000004	-0.053630343493842235	-0.01926061704071517
3.2	-0.054780878127914844	-0.025413953864545348
3.25	-0.05460207140170272	-0.032073282557284206
3.3000000000000003	-0.05299849690907397	-0.03889822397987841
3.35	-0.04996175860874935	-0.04553761784919362
3.4000000000000004	-0.04556967576089839	-0.05165118765216759
3.45	-0.039980225707608584	-0.056930145444676464
3.5	-0.0334207093963083	-0.06111550402705185
3.5500000000000003	-0.02617288562150506	-0.06401302517386759
3.6	-0.018555051020337637	-0.06550395571638286
3.6500000000000004	-0.010902210808746825	-0.06555097382496602
3.7	-0.003545581008540736	-0.06419906868873895
3.75	0.0032073180905647317	-0.06157138926414153
3.8000000000000003	0.009090775144504792	-0.057860402785646546
3.85	0.013896135113420744	-0.05331498297711157
3.9000000000000004	0.017483300687164114	-0.04822428489466158
3.95	0.019787850377945056	-0.042899444407073384
4.	0.02082341327851218	-0.03765425540669898
4.05	0.020679235237900693	-0.03278602101980207
4.1000000000000005	0.01951316516946959	-0.028557744869457106
4.15	0.017540565557642104	-0.025182727822511377
4.2	0.015019891549502007	-0.02281247182923603
4.25	0.012235874256046473	-0.02152857636575026
4.3	0.009481375183486157	-0.021339058545542626
4.3500000000000005	0.007039043004167158	-0.022179251225340944
4.4	0.005163898267050635	-0.02391715155454096
4.45	0.004067897533179016	-0.026362822626901046
4.5	0.003907391336108259	-0.029281209421889227
4.55	0.004774199590066335	-0.03240753134706009
4.6000000000000005	0.006690796007670867	-0.03546426889222134
4.65	0.009609834483813818	-0.03817867920749111
4.7	0.013417981395638596	-0.04029975895476671
4.75	0.017943754906240873	-0.04161362260050134
4.800000000000001	0.022968831579439828	-0.041956376426807926
4.8500000000000005	0.028242076283448568	-0.041223735210810866
4.9	0.03349539543008583	-0.03937683881654593
4.95	0.03846041489581669	-0.036443966411597
5.	0.04288494772370184	-0.032518101561033616
5.050000000000001	0.046548244254215096	-0.027750556251726066
5.1000000000000005	0.04927410611191897	-0.022341100409666047
5.15	0.05094108921795291	-0.016525251345545718
5.2	0.051489210169833925	-0.01055954251688288
5.25	0.05092279275026959	-0.0047057035304164455
5.300000000000001	0.04930933294849655	0.0007852627445630219
5.3500000000000005	0.04677450666819275	0.005688127233914435
5.4	0.04349367916643824	0.009816694167341738
5.45	0.03968048499526711	0.013034483267295914
5.5	0.03557321930035485	0.015262213559560173
5.550000000000001	0.03141990573324264	0.016481672282085528
5.6000000000000005	0.027462975962213063	0.0167357797377604
5.65	0.02392450726392852	0.01612489692193693
5.7	0.02099291799204834	0.014799652793746962
5.75	0.01881191945802954	0.012950778137921112
5.800000000000001	0.017472373824797383	0.010796610466391885
5.8500000000000005	0.017007520738338777	0.008569068874652084
5.9	0.01739182253840683	0.006498981500679431
5.95	0.018543452373773067	0.0048016767406196155
6.	0.020330225383554567	0.0036637215995661784
6.050000000000001	0.02257856402214355	0.003231608902298116
6.1000000000000005	0.02508490723653152	0.0036030652333714545
6.15	0.027628830333839012	0.004821481978106099
6.2	0.02998704629549235	0.006873773580452064
6.25	0.03194741532616573	0.009691752635789943
6.300000000000001	0.033322099634824125	0.0131568940563867
6.3500000000000005	0.03395906354987926	0.017108153660680137
6.4	0.03375123056019526	0.021352322717518874
6.45	0.032642761324184456	0.02567625023128424
6.5	0.030632100251678722	0.029860157871180026
6.550000000000001	0.027771641296267392	0.03369121448232027
6.6000000000000005	0.024164073400027235	0.036976531049427365
6.65	0.01995566964165446	0.039554782578061574
6.7	0.015326969117741842	0.041305757207475084
6.75	0.010481455787868863	0.042157268644957314
6.800000000000001	0.005632954746601782	0.04208903688451545
6.8500000000000005	0.0009925369570289871	0.04113333338282854
6.9	-0.0032442554208101503	0.03937238840399157
6.95	-0.0069090800773640194	0.03693275760550791
7.	-0.00987065589280465	0.0339770298908494
7.050000000000001	-0.012042227996182051	0.030693417891538576
7.1000000000000005	-0.013386204221990078	0.027283896656848324
7.15	-0.013915709751688328	0.02395163797922035
7.2	-0.01369299940450094	0.020888522710004298
7.25	-0.012824861283162271	0.018263499799238917
7.300000000000001	-0.011455329320798702	0.016212500003009805
7.3500000000000005	-0.009756184520789614	0.014830508504848043
7.4	-0.007915855588804657	0.014166260947080093
7.45	-0.0061274215153021075	0.0142198605590987
7.5	-0.004576466252778714	0.014943430763023543
7.550000000000001	-0.0034295364995601007	0.01624472929381245
7.6000000000000005	-0.002823908205243817	0.01799346813696748
7.65	-0.0028592790471008342	0.02002991957686058
7.7	-0.0035918786946669366	0.022175252267032052
7.75	-0.005031334301388371	0.024242940579577706
7.800000000000001	-0.0071404551518498135	0.02605053137841429
7.8500000000000005	-0.009837918638065175	0.02743103798742386
7.9	-0.013003661017900306	0.028243261898987446
7.95	-0.01648661169654996	0.02838041631818578
8.	-0.02011426906423765	0.02777653698222361
8.05	-0.023703507633886452	0.026410307578529576
8.1	-0.02707193668198307	0.02430609044942939
8.15	-0.030049103683532936	0.021532127829051517
8.200000000000001	-0.03248685276250467	0.01819605373949304
8.25	-0.03426820765516946	0.014438021100866217
8.3	-0.03531424621585516	0.010421892560957054
8.35	-0.035588562879662035	0.006325058365906612
8.4	-0.03509906843522536	0.002327523497460848
8.450000000000001	-0.03389704328723384	-0.0013990552003409677
8.5	-0.03207353068047041	-0.004701705052517406
8.55	-0.029753319584061032	-0.007455215459240986
8.6	-0.027086913107338493	-0.009569410430763358
8.65	-0.024240998599326796	-0.010994185442680895
8.700000000000001	-0.021388022818274784	-0.011722020601282104
8.75	-0.018695524699457414	-0.011787840741328569
8.8	-0.016315886649694307	-0.01126625810262048
8.85	-0.014377132843635062	-0.010266394409064204
8.9	-0.012975332096522211	-0.008924626605103743
8.950000000000001	-0.012169058293270672	-0.007395725234652547
9.	-0.011976229846597797	-0.0058429490096934935
9.05	-0.012373499612154545	-0.004427717974905524
9.1	-0.01329820754140501	-0.003299507551330032
9.15	-0.01465275000770635	-0.002586585791551238
9.200000000000001	-0.016311071956203266	-0.002388158019966628
9.25	-0.01812685981660709	-0.0027683906231635697
9.3	-0.019942912198570847	-0.00375266512928917
9.35	-0.021601097723881985	-0.0053262725853471735
9.4	-0.022952278791961284	-0.0074356055114623305
9.450000000000001	-0.023865588153873966	-0.00999174991513548
9.5	-0.024236491016703346	-0.012876232556462626
9.55	-0.023993145825253196	-0.01594854788327904
9.600000000000001	-0.02310068657993151	-0.019054982714719962
9.65	-0.021563181500445946	-0.022038181172400823
9.700000000000001	-0.019423168681676865	-0.024746851912735193
9.75	-0.01675881998007825	-0.027045016565897775
9.8	-0.013678930377993864	-0.028820232279563686
9.850000000000001	-0.010316062531477736	-0.02999028995207315
9.9	-0.00681828706650205	-0.030507988555917805
9.950000000000001	-0.0033400418083934695	-0.030363708517958048
10.	-0.000032682673574264056	-0.029585645651210028
10.05	0.002964687329527573	-0.028237712925353833
10.100000000000001	0.005533547166848153	-0.026415261352591184
10.15	0.00758293832069591	-0.024238904580336614
10.200000000000001	0.009054678204028171	-0.021846846291070737
10.25	0.009926500873444542	-0.019386198316346876
10.3	0.010212950330823688	-0.017003835229572984
10.350000000000001	0.009963992158030574	-0.014837354801966489
10.4	0.009261450515198773	-0.01300670194221312
10.450000000000001	0.008213510919611876	-0.011606967641443434
10.5	0.006947646544818161	-0.010702797169487745
10.55	0.005602419939383544	-0.010324738370146604
10.600000000000001	0.004318677456568589	-0.010467738003475172
10.65	0.0032306865314712155	-0.011091859447073235
10.700000000000001	0.0024577645052205723	-0.012125157116147447
10.75	0.002096912373016147	-0.013468510242958528
10.8	0.002216900109035127	-0.015002099319994668
10.850000000000001	0.0028541564978715878	-0.016593109808675646
10.9	0.004010701708442651	-0.018104175558977798
10.950000000000001	0.005654232452703186	-0.0194020329958966
11.	0.007720335530076262	-0.020365848789842565
11.05	0.010116674198849767	-0.020894708662599102
11.100000000000001	0.01272887122849446	-0.020913811354445394
11.15	0.015427710026127065	-0.020378995832235715
11.200000000000001	0.01807719706643045	-0.019279336116990994
11.25	0.020542979602992315	-0.01763765989113127
11.3	0.022700595090055682	-0.015508976650957376
11.350000000000001	0.024443043704614975	-0.01297693052404719
11.4	0.02568722162227925	-0.010148513984299954
11.450000000000001	0.026378827136064004	-0.007147384158231561
11.5	0.026495449472012152	-0.004106206844545699
11.55	0.026047665006886208	-0.0011585098007654774
11.600000000000001	0.025078090287115412	0.0015694469679830535
11.65	0.023658467995070927	0.003966281609301897
11.700000000000001	0.021884982958996706	0.005942115631241299
11.75	0.019872113032325764	0.007433812946492647
11.8	0.01774540763266303	0.008408520921754759
11.850000000000001	0.015633649663344615	0.008865309253880413
11.9	0.013660890765428285	0.00883482185002668
11.950000000000001	0.011938853494375191	0.008376980471612437
12.	0.010560167117800393	0.0075768990379542185
12.05	0.00959284820967487	0.006539276779419768
12.100000000000001	0.009076356745761337	0.00538163021860641
12.15	0.009019458168977009	0.004226792716027295
12.200000000000001	0.009400008253662228	0.0031951519882597625
12.25	0.010166657691035754	0.002397108243461792
12.3	0.011242354608553376	0.0019262178721243472
12.350000000000001	0.012529413051150032	0.0018534413251114056
12.4	0.013915820532147504	0.002222842007733175
12.450000000000001	0.015282383846178934	0.003048990368967509
12.5	0.016510263820206882	0.004316219769777158
12.55	0.017488429349808904	0.005979764949239318
12.600000000000001	0.018120569949397303	0.007968697196176835
12.65	0.018331043346191383	0.010190459900156627
12.700000000000001	0.018069497827809984	0.012536710774499018
12.75	0.017313893993000477	0.014890098628172045
12.8	0.016071751823868986	0.01713154780511672
12.850000000000001	0.014379560200907292	0.019147595499859924
12.9	0.012300400162341114	0.020837327602737037
12.950000000000001	0.009919943282931281	0.022118487267185242
13.	0.007341085742090998	0.022932385031381074
13.05	0.004677560922452617	0.023247316475795598
13.100000000000001	0.0020469337785717777	0.023060288103559673
13.15	-0.00043658481565688113	0.022396958393366924
13.200000000000001	-0.002669057949124276	0.02130981213058955
13.25	-0.004563051043193085	0.019874695258391806
13.3	-0.006052789186568832	0.018185937874625135
13.350000000000001	-0.007097933233183864	0.016350378495290786
13.4	-0.007685752409031889	0.0144806681443595
13.450000000000001	-0.007831572161429275	0.012688274327257809
13.5	-0.007577483661326575	0.011076620127270816
13.55	-0.006989409023457605	0.009734781802442213
13.600000000000001	-0.006152717282778907	0.008732130305180651
13.65	-0.005166674267513361	0.008114240653393502
13.700000000000001	-0.004138079393060836	0.00790031204134373
13.75	-0.0031744898899882766	0.00808224615822075
13.8	-0.002377455314102663	0.008625427398448699
13.850000000000001	-0.0018361811854112988	0.009471142985297538
13.9	-0.001622010721609973	0.010540480038537216
13.950000000000001	-0.0017840599234243855	0.011739446507148778
14.	-0.0023462672437129664	0.012964989147088206
14.05	-0.0033060294685440775	0.014111528783929435
14.100000000000001	-0.0046344959214264765	0.015077604071823666
14.15	-0.006278489905028986	0.01577221145135679
14.200000000000001	-0.00816392583030293	0.016120451036491606
14.25	-0.010200498943994031	0.016068134162349652
14.3	-0.012287347544767365	0.01558507526816117
14.350000000000001	-0.014319329726707672	0.014666874368839749
14.4	-0.016193521436136404	0.013335091284495603
14.450000000000001	-0.01781553197846379	0.011635813089997496
14.5	-0.019105247533843378	0.009636715670376238
14.55	-0.0200016516470893	0.007422812678547962
14.600000000000001	-0.020466431486932286	0.005091164926992647
14.65	-0.020486156055276573	0.0027448854698815385
14.700000000000001	-0.02007290254563541	0.00048681663236356076
14.75	-0.019263304034898433	-0.00158672735361174
14.8	-0.01811608959022232	-0.003391765537425209
14.850000000000001	-0.0167082806194152	-0.004861647647852955
14.9	-0.015130289190143954	-0.005950940809806942
14.950000000000001	-0.013480230106867882	-0.006637973749738935
15.	-0.011857804798407118	-0.006925891522492018
15.05	-0.010358138822403534	-0.0068421671006748735
15.100000000000001	-0.009065954737768897	-0.00643661208378347
15.15	-0.008050438417397896	-0.005778021353813089
15.200000000000001	-0.007361111215849096	-0.0049496700248229985
15.25	-0.007024955762445773	-0.004043950406788406
15.3	-0.007044963663314137	-0.0031564877439752928
15.350000000000001	-0.007400184097116222	-0.0023801031757701486
15.4	-0.008047258778468593	-0.0017989990279757807
15.450000000000001	-0.008923336858373465	-0.0014835249369501442
15.5	-0.009950178707280464	-0.0014858446407293488
15.55	-0.011039185365279865	-0.0018367650994716763
15.600000000000001	-0.012097035116998833	-0.0025439156786694886
15.65	-0.013031573453246499	-0.003591380135823793
15.700000000000001	-0.013757589644241014	-0.004940793437232427
15.75	-0.014202122911091098	-0.006533824652726375
15.8	-0.014308972968394907	-0.00829588195082374
15.850000000000001	-0.014042141389695856	-0.010140801277464527
15.9	-0.013387998472506784	-0.011976221174450501
15.950000000000001	-0.012356050705199285	-0.013709305923932113
16.	-0.010978271496209854	-0.015252460144577568
16.05	-0.009307047044993149	-0.01652868113539214
16.1	-0.007411874580075629	-0.017476220303299046
16.150000000000002	-0.00537502640921413	-0.018052270208730476
16.2	-0.003286455670464152	-0.018235456173082556
16.25	-0.0012382645781459276	-0.018026987023196432
16.3	0.0006809193253968879	-0.017450403622535537
16.35	0.0023913102535764123	-0.016549951090731114
16.400000000000002	0.0038267443934692654	-0.015387685619074332
16.45	0.0049385818174389	-0.014039504304685656
16.5	0.005698495164526568	-0.01259035170789028
16.55	0.006099980811292893	-0.01112890593505211
16.6	0.006158508546583825	-0.009742077042541568
16.650000000000002	0.005910310670135889	-0.008509659730084026
16.7	0.005409895662047467	-0.007499470227977767
16.75	0.00472644991052937	-0.006763264884403723
16.8	0.003939358632925291	-0.0063336873799817546
16.85	0.00313312997044804	-0.006222426000056849
16.900000000000002	0.0023920411170936583	-0.0064196861436382644
16.95	0.0017948402293192158	-0.006895001039528187
17.	0.001409831979015808	-0.007599320606898447
17.05	0.0012906484729102012	-0.008468239685170359
17.1	0.0014729626315372704	-0.009426157307617358
17.150000000000002	0.001972340896774861	-0.010391102543650598
17.2	0.0027833601592916223	-0.01127992306523357
17.25	0.003880034606575943	-0.012013512319300219
17.3	0.0052175167426518525	-0.012521751127797316
17.35	0.006734958180473153	-0.012747859548260172
17.400000000000002	0.00835934480599157	-0.012651893527543964
17.45	0.010010061899489744	-0.012213175739554539
17.5	0.011603901342219766	-0.011431517502600332
17.55	0.013060197713528445	-0.010327164553749898
17.6	0.014305774333359191	-0.008939478958782438
17.650000000000002	0.015279394343352235	-0.007324447609394256
17.7	0.015935444736352576	-0.0055511797742429465
17.75	0.016246630673417178	-0.0036976176127777737
17.8	0.01620552029092717	-0.001845730702150346
17.85	0.01582485251072719	-0.00007649565109845154
17.900000000000002	0.01513659757945611	0.0015350269564736556
17.95	0.014189837364310016	0.002924214289021326
18.	0.013047605035001757	0.004040724674581977
18.05	0.011782887204049406	0.004851429663274738
18.1	0.010474042016755182	0.005342259804728544
18.150000000000002	0.009199921048872796	0.005518857705279021
18.2	0.008034999169663586	0.00540600654112826
18.25	0.007044813879153454	0.005045878258646016
18.3	0.006281994328505708	0.004495218472571223
18.35	0.00578312173163948	0.0038216500940105942
18.400000000000002	0.005566609679336144	0.0030993310116247974
18.45	0.005631728371079939	0.002404239494098304
18.5	0.005958825057435362	0.0018093821106822
18.55	0.006510718528370206	0.0013802216917953624
18.6	0.007235172919941324	0.0011706071335475876
18.650000000000002	0.008068289922850507	0.0012194537909105676
18.7	0.008938602715299854	0.0015483749722903107
18.75	0.009771612989171419	0.0021604047358655346
18.8	0.010494486794227225	0.0030398836140197063
18.85	0.01104061706403203	0.004153506360167456
18.900000000000002	0.011353770972594322	0.005452458841007263
18.95	0.011391567939261235	0.006875504239332922
19.	0.011128077317165856	0.008352820899290686
19.05	0.010555380783502603	0.009810348955174259
19.1	0.009684009643041305	0.0111743730471795
19.150000000000002	0.00854223755888258	0.0123760556842717
19.200000000000003	0.007174280247840886	0.013355640836303338
19.25	0.005637521019044935	0.01406606969098095
19.3	0.003998940548796035	0.01447578869235776
19.35	0.0023309773410523514	0.014570581512711171
19.400000000000002	0.0007070790242225278	0.014354318215658468
19.450000000000003	-0.0008027780068380167	0.013848582660894181
19.5	-0.0021363230421290566	0.01309120893940144
19.55	-0.00324271917692143	0.01213382498043868
19.6	-0.004085557825070849	0.011038562283566549
19.650000000000002	-0.004644939345084012	0.00987414127946378
19.700000000000003	-0.00491851733773115	0.008711579052203287
19.75	-0.0049214491997842	0.007619787848748721
19.8	-0.004685263655023649	0.006661337721579532
19.85	-0.004255722990185278	0.005888644607503408
19.900000000000002	-0.003689819458115187	0.0053408170014955895
19.950000000000003	-0.0030520979858749716	0.005041351991614
20.	-0.0024105377414822024	0.0049968175021488604
20.05	-0.0018322508499079217	0.005196595564861511
20.1	-0.0013792661128642551	0.005613695198984371
20.150000000000002	-0.0011046584954185366	0.0062065771604657306
20.200000000000003	-0.0010492619478658079	0.006921870527591448
20.25	-0.0012391653793010504	0.00769780665421404
20.3	-0.0016841417266896409	0.00846815276143827
20.35	-0.002377101240753908	0.009166397957299118
20.400000000000002	-0.003294596041273193	0.009729930504371098
20.450000000000003	-0.004398337682874836	0.010103947457698536
20.5	-0.005637626971454372	0.010244856117463114
20.55	-0.00695253943297217	0.01012295983957079
20.6	-0.008277664073934338	0.009724266473293016
20.650000000000002	-0.00954616015281485	0.009051313131186152
20.700000000000003	-0.010693878556490814	0.008122962643966551
20.75	-0.011663292068594348	0.006973191051936556
20.8	-0.012406992364173404	0.005648947855329973
20.85	-0.012890540021729503	0.004207227636521067
20.900000000000002	-0.01309449534710689	0.002711539590567841
20.950000000000003	-0.013015509695850126	0.0012279975489174898
21.	-0.012666415977966897	-0.00017872489895575386
21.05	-0.012075319429876155	-0.0014493228596876013
21.1	-0.011283751655003095	-0.0025334297306233776
21.150000000000002	-0.01034400853525391	-0.003392609348105664
21.200000000000003	-0.009315842361584949	-0.004002589331831067
21.25	-0.008262717394252092	-0.004354602482314915
21.3	-0.007247863707503603	-0.004455759229114068
21.35	-0.006330375099075012	-0.004328434663970957
21.400000000000002	-0.005561592473016562	-0.004008714846607516
21.450000000000003	-0.004981994807600288	-0.0035440050495733786
21.5	-0.004618786892659872	-0.002989953842199995
21.55	-0.004484328592704363	-0.0024068882736366834
21.6	-0.004575497291682235	-0.001855984404724005
21.650000000000002	-0.00487401674892278	-0.0013954123443637926
21.700000000000003	-0.005347725497843711	-0.001076694937992985
21.75	-0.005952699883140225	-0.0009415044328834914
21.8	-0.006636094439639567	-0.0010190928233358787
21.85	-0.007339518774905546	-0.001324511022422668
21.900000000000002	-0.008002738066710199	-0.0018577221066993059
21.950000000000003	-0.008567465635271524	-0.0026036577888293158
22.	-0.008981011865779426	-0.0035332085056695634
22.05	-0.009199564203198538	-0.004605079723951378
22.1	-0.009190897275351698	-0.005768393835308753
22.150000000000002	-0.008936348823246789	-0.006965871604479615
22.200000000000003	-0.008431943680239369	-0.008137392310489062
22.25	-0.00768860159437933	-0.009223709568289317
22.3	-0.006731421868007517	-0.010170091626872501
22.35	-0.005598095029544801	-0.01092966112529159
22.400000000000002	-0.0043365455081953745	-0.011466229373086926
22.450000000000003	-0.0030019562457899215	-0.011756452871229709
22.5	-0.0016533634863630626	-0.011791182899242143
22.55	-0.00035003538534074386	-0.011575929824835211
22.6	0.0008521399194590624	-0.011130419145033234
22.650000000000002	0.0019040331894559972	-0.010487272683901438
22.700000000000003	0.002766212228637709	-0.009689902349878377
22.75	0.0034112602555491046	-0.00878975206740359
22.8	0.0038253350336981263	-0.007843062993903058
22.85	0.004008877236098068	-0.0069073655241773755
22.900000000000002	0.003976429824135778	-0.006037917183183373
22.950000000000003	0.0037555855469721005	-0.005284307431824787
23.	0.0033851335747183643	-0.004687438628214436
23.05	0.002912525436355231	-0.0042770677177006175
23.1	0.0023908218272104004	-0.004070057280504555
23.150000000000002	0.0018753129666723165	-0.00406943964586211
23.200000000000003	0.0014200241635298893	-0.004264346726992207
23.25	0.0010743239867217252	-0.004630804244571225
23.3	0.0008798446732279086	-0.005133335451171829
23.35	0.0008679037006401717	-0.005727269660385735
23.400000000000002	0.001057583175713074	-0.006361607883691724
23.450000000000003	0.0014545819161077523	-0.006982264305670615
23.5	0.002050906479768673	-0.007535480203100729
23.55	0.0028254149813280033	-0.007971197532840125
23.6	0.0037451745992797343	-0.008246183276426991
23.650000000000002	0.004767543504302468	-0.008326712411581592
23.700000000000003	0.005842843618729148	-0.008190645959597984
23.75	0.00691745485803552	-0.007828779086712078
23.8	0.007937136467883176	-0.007245380266088558
23.85	0.008850368237186367	-0.006457893135366501
23.900000000000002	0.009611504455805964	-0.00549582474663014
23.950000000000003	0.01018354640667301	-0.004398894166580523
24.	0.010540364053828936	-0.0032145607421698
24.05	0.010668232792750545	-0.00199508902222768
24.1	0.010566594420291007	-0.0007943350335342979
24.150000000000002	0.010248000124908074	0.00033554530269339625
24.200000000000003	0.009737244245689114	0.0013472612834218834
24.25	0.009069747629820669	0.0022012308732201552
24.3	0.008289295535266077	0.0028679284720691677
24.35	0.007445274346490858	0.0033295948043145173
24.400000000000002	0.006589581503138406	0.003581207160681645
24.450000000000003	0.005773402176135586	0.0036306547028397353
24.5	0.005044053247144256	0.0034981131479363183
24.55	0.00444208969744428	0.003214662795355289
24.6	0.003998851008039255	0.0028202404635655704
24.650000000000002	0.003734596774974541	0.0023610566030013457
24.700000000000003	0.003657343281082305	0.0018866411572906654
24.75	0.003762468616155493	0.0014467037113182503
24.8	0.00403310587967392	0.0010880037949984912
24.85	0.004441295036007066	0.0008514253397816348
24.900000000000002	0.00494981716103381	0.0007694354039113825
24.950000000000003	0.005514593009518157	0.0008640823282195339
25.	0.006087493603196715	0.001145654072834897
25.05	0.006619385963425293	0.0016120758083981973
25.1	0.007063223651302559	0.0022490795213256937
25.150000000000002	0.0073769901964779415	0.003031130340223289
25.200000000000003	0.007526313816587747	0.003923047488038103
25.25	0.007486593338087775	0.004882215104034127
25.3	0.007244506523118481	0.005861242278455969
25.35	0.0067988110854526156	0.006810904682836599
25.400000000000002	0.00616039307129966	0.007683183774665701
25.450000000000003	0.005351564203768955	0.008434214656764695
25.5	0.0044046563198138185	0.009026960510591112
25.55	0.0033600042848446546	0.009433449601508936
25.6	0.002263446093150864	0.009636438982214265
25.650000000000002	0.0011634979763147332	0.009630405392208023
25.700000000000003	0.00010838149430717931	0.009421806161199862
25.75	-0.0008569123495458754	0.00902859851383927
25.8	-0.0016933403785990098	0.008479051696839952
25.85	-0.0023701389877243753	0.007809929952911695
25.900000000000002	-0.0028666283847672133	0.007064162862222811
25.950000000000003	-0.0031733809247167094	0.006288150607882461
26.	-0.003292685214963127	0.005528873420559455
26.05	-0.003238281736064693	0.004830985532494784
26.1	-0.0030343910169452234	0.004234073802706395
26.150000000000002	-0.0027140991120813	0.003770249843542723
26.200000000000003	-0.002317204552483791	0.0034622227555264036
26.25	-0.0018876636658312846	0.003321968873314636
26.3	-0.0014707951978792278	0.0033500771989900496
26.35	-0.0011104190817320721	0.0035358068311407416
26.400000000000002	-0.0008461071943135663	0.003857848343455376
26.450000000000003	-0.0007107158926948606	0.00428573748566412
26.5	-0.0007283516038839919	0.004781829468360338
26.55	-0.0009128929626761968	0.0053037079156148526
26.6	-0.0012671577319208148	0.005806876406493032
26.650000000000002	-0.001782762229332773	0.0062475639502618825
26.700000000000003	-0.002440677767539325	0.006585469718141289
26.75	-0.0032124453842107777	0.006786277194867598
26.8	-0.004061969575811887	0.006823783249066258
26.85	-0.004947776348887825	0.006681512437383717
26.900000000000002	-0.005825592828670823	0.006353719557235164
26.950000000000003	-0.006651086610695257	0.005845721971934745
27.	-0.007382594132230668	0.005173545127771912
27.05	-0.007983669066278995	0.00436290734820686
27.1	-0.008425293929241403	0.0034476107771261332
27.150000000000002	-0.008687619924493739	0.002467441735071484
27.200000000000003	-0.008761130105894147	0.001465713521390407
27.25	-0.008647157324219555	0.00048660603728777665
27.3	-0.008357728822525322	-0.00042753175101278715
27.35	-0.007914751245008322	-0.0012387492054169204
27.400000000000002	-0.007348590612523952	-0.0019157730533681174
27.450000000000003	-0.006696138975624424	-0.002435858697876975
27.5	-0.005998490702445924	-0.0027861017905463094
27.55	-0.005298374793848479	-0.0029641321937633504
27.6	-0.004637503837453208	-0.002978151210942413
27.650000000000002	-0.004054004390851076	-0.002846313903558941
27.700000000000003	-0.003580087524734255	-0.002595498890277478
27.75	-0.003240102397123068	-0.0022595457244038815
27.8	-0.0030490911129374713	-0.0018770724523898062
27.85	-0.0030119313279149515	-0.0014890112854388246
27.900000000000002	-0.0031231160965093058	-0.001136016942515789
27.950000000000003	-0.003367180661861842	-0.0008559091689749473
28.	-0.0037197457261175133	-0.0006813078291643058
28.05	-0.004149108712245069	-0.0006376060674562013
28.1	-0.004618280977751297	-0.0007414051895513965
28.150000000000002	-0.005087341918243056	-0.0009995055426548923
28.200000000000003	-0.005515962039630506	-0.0014085126353743436
28.25	-0.005865937501009531	-0.0019550792417795102
28.3	-0.006103578873017419	-0.0026167646857410656
28.35	-0.0062018068440400816	-0.0033634543587669724
28.400000000000002	-0.006141826660964659	-0.004159248142393775
28.450000000000003	-0.005914279976341512	-0.004964697892735615
28.5	-0.005519805776210438	-0.0057392532315548184
28.55	-0.004968979100093722	-0.0064437628252088834
28.6	-0.004281635016997731	-0.007042875814041348
28.650000000000002	-0.0034856233766654	-0.007507195178548151
28.700000000000003	-0.0026150748595628365	-0.00781505109512757
28.75	-0.0017082886512516872	-0.00795378668003376
28.8	-0.0008053748513730767	-0.007920479387638537
28.85	0.00005420087520953205	-0.007722056765880341
28.900000000000002	0.0008340177291164452	-0.007374803054066338
28.950000000000003	0.001502896938042475	-0.006903290880297425
29.	0.002036760791456692	-0.006338807736849998
29.05	0.0024200404604499525	-0.005717377800834311
29.1	0.0026465481621337564	-0.00507750413732992
29.150000000000002	0.002719762936043235	-0.004457772895122358
29.200000000000003	0.0026525159491788707	-0.0038944688015828594
29.25	0.0024660985475777274	-0.0034193496595807307
29.3	0.0021888519099315077	-0.003057716800950184
29.35	0.0018543289340947104	-0.0028268992790852127
29.400000000000002	0.0014991449542479073	-0.002735243226550009
29.450000000000003	0.0011606524705635916	-0.00278166593883573
29.5	0.0008745851670159127	-0.0029557988805144005
29.55	0.0006728175218654383	-0.003238707157858236
29.6	0.0005813782699474332	-0.00360413734182411
29.650000000000002	0.0006188394092437687	-0.004020213061327619
29.700000000000003	0.0007951784341545851	-0.004451470511828356
29.75	0.0011111815570774325	-0.004861105597771723
29.8	0.0015584217381712205	-0.005213292074374314
29.85	0.002119809508224888	-0.005475426491903374
29.900000000000002	0.0027706790736805233	-0.005620161142204457
29.950000000000003	0.00348033923401923	-0.0056271001747426426
30.	0.004213990247487002	-0.005484055670954953

==> tempdiso_b2_h1v5_l10.dat <==
1.5	2.	10	0.	0.005473546216410495	0.
1.5	2.	10	0.5	0.0054744207701152015	-2.3768128495468932e-15
1.5	2.	10	1.	0.005479689887788636	-1.5342626690251663e-12
1.5	2.	10	1.5	0.00550540867899222	-5.33972237352458e-9
1.5	2.	10	2.	0.005632969229729883	-1.3381876527556225e-6
1.5	2.	10	2.5	0.0062918246961253055	-0.00007308248003053908
1.5	2.	10	3.	0.009273975985414355	-0.001402187945974654
1.5	2.	10	3.5	0.016739737873964836	-0.011909617242246219
1.5	2.	10	4.	0.013112885880581036	-0.04912900857646481
1.5	2.	10	4.5	-0.05329478528447636	-0.092190748535222
1.5	2.	10	5.	-0.16708448019064695	-0.024780579310063968
1.5	2.	10	5.5	-0.12682237576632546	0.16732882253850642
1.5	2.	10	6.	0.11454158112676276	0.19559323204904253
1.5	2.	10	6.5	0.19447112034738215	-0.00965420435664946
1.5	2.	10	7.	0.06663592562044399	-0.06776261071521276
1.5	2.	10	7.5	0.07537680738638128	-0.02456069582850262
1.5	2.	10	8.	0.05170441106375602	-0.12728165860261756
1.5	2.	10	8.5	-0.10424845041614202	-0.09692969880349656
1.5	2.	10	9.	-0.0832016198702519	0.010193264736769752
1.5	2.	10	9.5	-0.07308901339734132	-0.02452469939480467
1.5	2.	10	10.	-0.11787434481035598	0.05146193168912814
1.5	2.	10	10.5	-0.004645902052095767	0.09831986580730376
1.5	2.	10	11.	0.018586283651861782	0.031002338408849413
1.5	2.	10	11.5	0.028807359485591672	0.07149324509887346
1.5	2.	10	12.	0.11096091743733377	0.020316425510158526
1.5	2.	10	12.5	0.05481134150692349	-0.04117753358025793
1.5	2.	10	13.	0.05117830561319201	-0.01127307043858994
1.5	2.	10	13.5	0.04170406859499791	-0.07440473992241702
1.5	2.	10	14.	-0.045549488975857	-0.05276696280541013
1.5	2.	10	14.5	-0.0271026491864214	-0.01671444971785414
1.5	2.	10	15.	-0.06304740321783597	-0.03767122252888445
1.5	2.	10	15.5	-0.07527231994848627	0.03327223824009225
1.5	2.	10	16.	-0.01858426512360603	0.02953718763147733
1.5	2.	10	16.5	-0.03528243903028811	0.031138847407579686
1.5	2.	10	17.	0.01993309107785002	0.06270632454024577
1.5	2.	10	17.5	0.0454223243747641	0.009305876621286069
1.5	2.	10	18.	0.030623949623080623	0.01923190486828711
1.5	2.	10	18.5	0.06785180055087539	-0.004812307475325102
1.5	2.	10	19.	0.024393722155489996	-0.04181235223484235
1.5	2.	10	19.5	0.012927448567383861	-0.016029638826828084
1.5	2.	10	20.	0.0038599309444598663	-0.04668750553320929
1.5	2.	10	20.5	-0.04561913747099585	-0.02305685658267961
1.5	2.	10	21.	-0.025582226092727804	-0.0007120040322111521
1.5	2.	10	21.5	-0.044809522848765694	-0.009389448645132388
1.5	2.	10	22.	-0.0367830820118978	0.03429974298667169
1.5	2.	10	22.5	-0.0009201696209856584	0.020486327579982633
1.5	2.	10	23.	-0.00978444829059558	0.025385641328770865
1.5	2.	10	23.5	0.030432551378462118	0.03253293796830111
1.5	2.	10	24.	0.031287134199066355	-0.0035495467864375217
1.5	2.	10	24.5	0.025348594226589395	0.00754193605506894
1.5	2.	10	25.	0.039536910139480255	-0.01777771994424017
1.5	2.	10	25.5	0.002896122976302905	-0.02731786406048598
1.5	2.	10	26.	0.004186945993449499	-0.012664583356138515
1.5	2.	10	26.5	-0.013035334202558483	-0.030612188154151294
1.5	2.	10	27.	-0.03384463082163934	-0.0030225214105525085
1.5	2.	10	27.5	-0.01688266587804881	0.000297725321382504
1.5	2.	10	28.	-0.03232603505967444	0.0041155828178054904
1.5	2.	10	28.5	-0.01141341086540233	0.02748906801913841
1.5	2.	10	29.	0.002591787312802463	0.010375087016005763
1.5	2.	10	29.5	0.002165214719625242	0.02151266406957109
1.5	2.	10	30.	0.029013626591044762	0.011791143070749958
1.5	0.5	10	0.	0.00009690126327217088	0.
1.5	0.5	10	0.5	0.00009690126327250758	-2.217803593078433e-17
1.5	0.5	10	1.	0.0000969012634852178	-9.771102399107635e-15
1.5	0.5	10	1.5	0.00009690133459056237	-3.380163589599411e-11
1.5	0.5	10	2.	0.00009690681216884002	-8.383958720247385e-9
1.5	0.5	10	2.5	0.00009695331675960613	-4.509970668087422e-7
1.5	0.5	10	3.	0.00009455695127519942	-8.462698117749713e-6
1.5	0.5	10	3.5	0.00004955540669329084	-0.00006945874195577931
1.5	0.5	10	4.	-0.00024237136917411948	-0.00027002518060264185
1.5	0.5	10	4.5	-0.0010583353868964891	-0.00043985677871505427
1.5	0.5	10	5.	-0.001730021045818455	0.00007018607482621213
1.5	0.5	10	5.5	-0.0004936173949249122	0.0010578920587229295
1.5	0.5	10	6.	0.0019428430024667422	0.0007615168596549367
1.5	0.5	10	6.5	0.0020218985328008293	-0.0005994513428352026
1.5	0.5	10	7.	0.0002248606797105986	-0.0006402045922976534
1.5	0.5	10	7.5	-0.0002680209482920176	-6.805414957541463e-6
1.5	0.5	10	8.	-0.00023846152921964313	-0.00010795636542965418
1.5	0.5	10	8.5	-0.000540338140941493	-0.000030364871893728473
1.5	0.5	10	9.	-0.00029519759399222165	0.00017258412323644187
1.5	0.5	10	9.5	-0.000039595941272341825	0.000042128937613649373
1.5	0.5	10	10.	-0.00003119877968024634	0.00003123742129310569
1.5	0.5	10	10.5	0.0000849723651325661	0.0000418959085609893
1.5	0.5	10	11.	0.00008997434134045185	-0.00002454915065597845
1.5	0.5	10	11.5	0.000039000103085418144	-8.12659398813597e-6
1.5	0.5	10	12.	0.00003935108474583376	-8.110932251209521e-6
1.5	0.5	10	12.5	3.897701869443919e-6	-0.000015946331108594576
1.5	0.5	10	13.	-0.000010034833962249277	4.4567941724856786e-7
1.5	0.5	10	13.5	-7.079699065938985e-6	-1.8979627396075267e-6
1.5	0.5	10	14.	-0.000012864708373991798	2.363049893977192e-7
1.5	0.5	10	14.5	-5.918078071454091e-6	3.524513172611478e-6
1.5	0.5	10	15.	-2.3968924450325768e-6	4.05020403719664e-7
1.5	0.5	10	15.5	-1.277023919333606e-6	1.4409139942872564e-6
1.5	0.5	10	16.	1.793221580420406e-6	5.731765691884656e-7
1.5	0.5	10	16.5	1.1949345390832161e-6	-3.3659238604436896e-7
1.5	0.5	10	17.	1.182331615181297e-6	1.2063376597574076e-7
1.5	0.5	10	17.5	9.750921904729415e-7	-3.8283385291930565e-7
1.5	0.5	10	18.	1.5377785317889197e-7	-1.8557192346624246e-7
1.5	0.5	10	18.5	1.1299701738915849e-7	-5.216964161973612e-8
1.5	0.5	10	19.	-1.528762400116758e-7	-1.2048262148160531e-7
1.5	0.5	10	19.5	-2.1187196755919616e-7	4.591053251261994e-8
1.5	0.5	10	20.	-1.0804478279876331e-7	9.72369191165086e-9
1.5	0.5	10	20.5	-1.2061271541733985e-7	2.0336689877921402e-8
1.5	0.5	10	21.	-2.9045325747050142e-8	3.8024787265538754e-8
1.5	0.5	10	21.5	5.12708911767431e-10	1.371545425274352e-9
1.5	0.5	10	22.	8.65861145422464e-9	1.1697303331180048e-8
1.5	0.5	10	22.5	2.8530527860605407e-8	-4.2226310330392315e-10
1.5	0.5	10	23.	1.3733890657160454e-8	-5.200526091551121e-9
1.5	0.5	10	23.5	1.1896303094228094e-8	-4.0312014205288945e-10
1.5	0.5	10	24.	5.942752847662881e-9	-4.66398009217852e-9
1.5	0.5	10	24.5	-1.1621583773458095e-9	-9.5787263083912e-10
1.5	0.5	10	25.	-6.669198872561458e-10	-5.038388637243912e-10
1.5	0.5	10	25.5	-2.989422302906104e-9	-5.866901462213202e-10
1.5	0.5	10	26.	-2.112627591491107e-9	8.147959765832597e-10
1.5	0.5	10	26.5	-1.0756551205566278e-9	9.514828438672523e-11
1.5	0.5	10	27.	-8.993878529297069e-10	3.847039073915063e-10
1.5	0.5	10	27.5	1.0055973310731529e-10	2.711024531737597e-10
1.5	0.5	10	28.	1.3663863645820426e-10	-2.0512276932216428e-11
1.5	0.5	10	28.5	2.583848453149181e-10	9.437023861005846e-11
1.5	0.5	10	29.	3.030680566194094e-10	-7.250656013886054e-11
1.5	0.5	10	29.5	1.1358315972253175e-10	-4.122543327566668e-11
1.5	0.5	10	30.	1.0546214130682418e-10	-2.0631633408884143e-11
1.5	0.2857142857142857	10	0.	1.5188444345187029e-6	0.
1.5	0.2857142857142857	10	0.5	1.5188444345177417e-6	-2.3957928320435254e-19
1.5	0.2857142857142857	10	1.	1.5188444346612693e-6	-9.447690737604193e-17
1.5	0.2857142857142857	10	1.5	1.5188445222927224e-6	-3.263565527434563e-13
1.5	0.2857142857142857	10	2.	1.5188265734789864e-6	-8.073013239387523e-11
1.5	0.2857142857142857	10	2.5	1.516204880115617e-6	-4.325799280149173e-9
1.5	0.2857142857142857	10	3.	1.436571825011697e-6	-8.071295696997007e-8
1.5	0.2857142857142857	10	3.5	5.038895810138718e-7	-6.567944856912889e-7
1.5	0.2857142857142857	10	4.	-4.534623680390635e-6	-2.5160137054132854e-6
1.5	0.2857142857142857	10	4.5	-0.00001706727174749596	-3.952964721745739e-6
1.5	0.2857142857142857	10	5.	-0.000025454538319176294	1.0512110485116234e-6
1.5	0.2857142857142857	10	5.5	-4.669069880349069e-6	9.97490990397594e-6
1.5	0.2857142857142857	10	6.	0.000030664123167114884	6.2789170030917626e-6
1.5	0.2857142857142857	10	6.5	0.000028696610255543223	-6.579349467433194e-6
1.5	0.2857142857142857	10	7.	-2.1209878013377913e-8	-6.190073540919291e-6
1.5	0.2857142857142857	10	7.5	-7.870454935265721e-6	7.603272910612833e-7
1.5	0.2857142857142857	10	8.	-3.25684297620484e-6	6.76103707420587e-7
1.5	0.2857142857142857	10	8.5	-2.998976223784329e-6	6.429161084703224e-8
1.5	0.2857142857142857	10	9.	-1.3666550644832446e-6	6.936258825336575e-7
1.5	0.2857142857142857	10	9.5	3.53990373468526e-7	1.5541964066689995e-7
1.5	0.2857142857142857	10	10.	2.3182139819518936e-7	-5.47013766632943e-8
1.5	0.2857142857142857	10	10.5	2.5600277184563186e-7	2.8664485196889497e-8
1.5	0.2857142857142857	10	11.	2.138854517375093e-7	-5.2170147233898884e-8
1.5	0.2857142857142857	10	11.5	3.761505008159707e-8	-2.6026439685189368e-8
1.5	0.2857142857142857	10	12.	1.502173034233383e-8	-1.6644614458839665e-9
1.5	0.2857142857142857	10	12.5	-6.457251265223577e-9	-7.586535893697074e-9
1.5	0.2857142857142857	10	13.	-1.6624793234733296e-8	2.046164372438588e-9
1.5	0.2857142857142857	10	13.5	-5.972165506161397e-9	1.6842821926741944e-9
1.5	0.2857142857142857	10	14.	-4.484847565021204e-9	3.143903560725554e-10
1.5	0.2857142857142857	10	14.5	-1.5361532151008847e-9	9.894700043474792e-10
1.5	0.2857142857142857	10	15.	3.4755619173972877e-10	6.702978571594329e-11
1.5	0.2857142857142857	10	15.5	1.6268853828601404e-10	1.8621286262891442e-11
1.5	0.2857142857142857	10	16.	3.9280044467726654e-10	2.1468557770408333e-11
1.5	0.2857142857142857	10	16.5	2.14527075394244e-10	-7.460096746706623e-11
1.5	0.2857142857142857	10	17.	6.55861334157401e-11	-1.0514698624770613e-11
1.5	0.2857142857142857	10	17.5	4.237141165057803e-11	-1.4107956426585233e-11
1.5	0.2857142857142857	10	18.	-9.37528964002873e-12	-7.537034859313958e-12
1.5	0.2857142857142857	10	18.5	-9.326082090509048e-12	2.538989257175658e-12
1.5	0.2857142857142857	10	19.	-6.698898765124051e-12	-5.977590391157462e-13
1.5	0.2857142857142857	10	19.5	-6.10698117977753e-12	1.2954266914979604e-12
1.5	0.2857142857142857	10	20.	-1.379812762752867e-12	7.201331319470236e-13
1.5	0.2857142857142857	10	20.5	-6.952965963545879e-13	8.59850573900386e-14
1.5	0.2857142857142857	10	21.	3.656340388001255e-14	2.2608273036062178e-13
1.5	0.2857142857142857	10	21.5	3.268152164399437e-13	-4.4511524136580046e-14
1.5	0.2857142857142857	10	22.	1.3141879335941555e-13	-1.7862285198548557e-14
1.5	0.2857142857142857	10	22.5	1.3166141139649704e-13	-1.0674513493010035e-14
1.5	0.2857142857142857	10	23.	4.435316133955385e-14	-2.3786978643979485e-14
1.5	0.2857142857142857	10	23.5	7.125571118695348e-15	-1.3121540358296782e-15
1.5	0.2857142857142857	10	24.	2.35586670712169e-15	-3.569768895436572e-15
1.5	0.2857142857142857	10	24.5	-7.680466546896353e-15	-3.914142988798099e-16
1.5	0.2857142857142857	10	25.	-3.6210481508934704e-15	1.1256080867794924e-15
1.5	0.2857142857142857	10	25.5	-2.360453199343349e-15	3.930122147508891e-17
1.5	0.2857142857142857	10	26.	-1.3301500140016211e-15	4.989891558689698e-16
1.5	0.2857142857142857	10	26.5	-8.017231325082496e-17	1.151899440687199e-16
1.5	0.2857142857142857	10	27.	-4.74371345568567e-17	2.1931200649979613e-17
1.5	0.2857142857142857	10	27.5	1.320530109075208e-16	3.491595937828157e-17
1.5	0.2857142857142857	10	28.	1.0590374813434875e-16	-2.89200916949614e-17
1.5	0.2857142857142857	10	28.5	4.1577806380690164e-17	-4.1469390130342895e-18
1.5	0.2857142857142857	10	29.	3.241412215871182e-17	-7.080604166737687e-18
1.5	0.2857142857142857	10	29.5	3.678522937274716e-18	-4.977436463444563e-18
1.5	0.2857142857142857	10	30.	-3.5241638330815632e-19	2.8423546105933954e-19
1.5	0.2	10	0.	6.567733902763043e-8	0.
1.5	0.2	10	0.5	6.56773390275835e-8	-6.852778614189434e-21
1.5	0.2	10	1.	6.567733902886483e-8	-2.9278318005451742e-18
1.5	0.2	10	1.5	6.567733660894182e-8	-1.01081492264608e-14
1.5	0.2	10	2.	6.567562090526904e-8	-2.498295104995339e-12
1.5	0.2	10	2.5	6.552688363378614e-8	-1.337017452654832e-10
1.5	0.2	10	3.	6.160493965014163e-8	-2.4902090771839218e-9
1.5	0.2	10	3.5	1.8574894894577696e-8	-2.0208932686722817e-8
1.5	0.2	10	4.	-2.0497940473875922e-7	-7.705646599884082e-8
1.5	0.2	10	4.5	-7.439723514456552e-7	-1.1967710426857538e-7
1.5	0.2	10	5.	-1.0803648907573995e-6	3.587559059112267e-8
1.5	0.2	10	5.5	-1.640991888508173e-7	3.0627509294606756e-7
1.5	0.2	10	6.	1.3279877265066127e-6	1.8437034326550844e-7
1.5	0.2	10	6.5	1.2010824811350648e-6	-2.1043799899056616e-7
1.5	0.2	10	7.	-4.950169721872948e-8	-1.9091056741717323e-7
1.5	0.2	10	7.5	-3.834909682815907e-7	3.2207105071382585e-8
1.5	0.2	10	8.	-1.2332442222756972e-7	3.66876311491909e-8
1.5	0.2	10	8.5	-5.5667062086658655e-8	2.6936631491886435e-9
1.5	0.2	10	9.	-2.402261023898888e-8	9.962412067830704e-9
1.5	0.2	10	9.5	1.2141154717034566e-8	2.242502290262077e-9
1.5	0.2	10	10.	7.351527480837204e-9	-1.8067385861119437e-9
1.5	0.2	10	10.5	3.169367058814022e-9	-9.369340532330952e-11
1.5	0.2	10	11.	2.2688021387542448e-9	-4.2888866547752863e-10
1.5	0.2	10	11.5	1.7808263752754357e-10	-2.360712259860069e-10
1.5	0.2	10	12.	-9.965034138830524e-11	2.537378215223839e-11
1.5	0.2	10	12.5	-7.728190712001947e-11	-1.6798391901064903e-11
1.5	0.2	10	13.	-1.0813857701278904e-10	1.133835478487777e-11
1.5	0.2	10	13.5	-2.9792430005721875e-11	1.0786047455663346e-11
1.5	0.2	10	14.	-1.00680645772414e-11	7.461761311882214e-13
1.5	0.2	10	14.5	-3.0843205793005147e-12	1.918837636871213e-12
1.5	0.2	10	15.	2.3731563380876063e-12	6.39468417958567e-14
1.5	0.2	10	15.5	9.313199037601923e-13	-2.242883844498582e-13
1.5	0.2	10	16.	6.616965048686818e-13	-7.716939258903732e-15
1.5	0.2	10	16.5	3.289701811571346e-13	-9.626396756879713e-14
1.5	0.2	10	17.	3.003546901422336e-14	-1.712967949062548e-14
1.5	0.2	10	17.5	1.5265935820305397e-14	-3.5530563481324705e-15
1.5	0.2	10	18.	-1.418086507984659e-14	-3.652115550303677e-15
1.5	0.2	10	18.5	-1.1400670798555188e-14	2.5739249220669534e-15
1.5	0.2	10	19.	-3.531963479225279e-15	3.975852616666478e-16
1.5	0.2	10	19.5	-2.4504107753654976e-15	4.0302200901554594e-16
1.5	0.2	10	20.	-3.032764974903372e-16	2.5995090091541613e-16
1.5	0.2	10	20.5	4.094565231256885e-17	-1.7542927186634845e-17
1.5	0.2	10	21.	5.651592043289394e-17	2.1745878943141233e-17
1.5	0.2	10	21.5	9.42531395915829e-17	-1.0877172400091529e-17
1.5	0.2	10	22.	2.6581445347242556e-17	-7.960675862658631e-18
1.5	0.2	10	22.5	1.3348995503010958e-17	-1.0351675210417237e-18
1.5	0.2	10	23.	3.84278391921473e-18	-2.034231931543182e-18
1.5	0.2	10	23.5	-9.848161423876345e-19	-2.3642614231151845e-20
1.5	0.2	10	24.	-3.435196765255333e-19	9.770328330101621e-21
1.5	0.2	10	24.5	-5.75096827038924e-19	4.656281401545581e-21
1.5	0.2	10	25.	-2.418215302438854e-19	7.409223952207781e-20
1.5	0.2	10	25.5	-6.363621923811444e-20	7.368992663028934e-21
1.5	0.2	10	26.	-3.264957025565975e-20	9.956014718609036e-21
1.5	0.2	10	26.5	6.079702622214255e-21	2.629639425580267e-21
1.5	0.2	10	27.	3.829498752294467e-21	-1.0132103916432413e-21
1.5	0.2	10	27.5	2.8906521661256643e-21	1.5134487167131003e-22
1.5	0.2	10	28.	1.9701266737928197e-21	-4.388967197405445e-22
1.5	0.2	10	28.5	3.738460127119302e-22	-1.1986884362786448e-22
1.5	0.2	10	29.	1.9748918587674613e-22	-2.9886638687608046e-23
1.5	0.2	10	29.5	-9.539157395722296e-24	-2.975364909010872e-23
1.5	0.2	10	30.	-3.822062246642854e-23	7.579497319505948e-24

==> tempdiso_b2_h1v5_l10_th.dat <==
0.	0.000599128368645575	3.481719886637667e-18
0.05	0.0005993394218764051	-1.1605732955458891e-17
0.1	0.0005999731517165514	6.286438684206898e-18
0.15000000000000002	0.000601031271911112	-1.547431060727852e-18
0.2	0.000602516649743377	-3.0948621214557036e-18
0.25	0.0006044333227190352	9.284586364367111e-18
0.30000000000000004	0.0006067865221705746	-6.189724242911408e-18
0.35000000000000003	0.0006095827040329486	0.
0.4	0.0006128295871224974	-7.737155303639261e-18
0.45	0.0006165361993349789	-1.934288825909815e-17
0.5	0.0006207129322741307	-1.7021741668006372e-17
0.55	0.0006253716049236424	-1.0058301894731038e-17
0.6000000000000001	0.000630525537091983	-7.73715530363926e-19
0.65	0.0006361896334893395	5.416008712547483e-17
0.7000000000000001	0.000642380479444354	2.646107113844627e-16
0.75	0.0006491164494385291	1.067727431902218e-15
0.8	0.0006564178298342931	4.059685387819519e-15
0.8500000000000001	0.0006643069574027814	1.4165183929902758e-14
0.9	0.0006728083755299585	4.589061553694518e-14
0.9500000000000001	0.0006819490103023636	1.3909548318670517e-13
1.	0.0006917583690613099	3.971930572365643e-13
1.05	0.0007022687644812462	1.0745488948756713e-12
1.1	0.00071351556779771	2.7676202984615774e-12
1.1500000000000001	0.0007255374955059557	6.815223731416699e-12
1.2000000000000002	0.0007383769347085515	1.610466709502567e-11
1.25	0.0007520803133459753	3.6637553728290535e-11
1.3	0.0007666985228455391	8.047202759359112e-11
1.35	0.0007822874023232841	1.710828275590777e-10
1.4000000000000001	0.0007989082954721025	3.5284952983239486e-10
1.4500000000000002	0.0008166286932906123	7.074070146485805e-10
1.5	0.000835522979622004	1.3811198061811336e-9
1.55	0.0008556732981014571	2.630165844425188e-9
1.6	0.0008771705645292901	4.89287693579857e-9
1.6500000000000001	0.0009001156518324038	8.903377046743614e-9
1.7000000000000002	0.0009246207800281833	1.5866528395890968e-8
1.75	0.0009508111468171672	2.77221294247292e-8
1.8	0.0009788268408698734	4.753662436105856e-8
1.85	0.0010088250812341224	8.007370292052331e-8
1.9000000000000001	0.0010409828295869655	1.3261148374183132e-7
1.9500000000000002	0.0010754998212829622	2.1609379475740987e-7
2.	0.0011126020573586335	3.467265581103283e-7
2.0500000000000003	0.0011525457909538777	5.481574052489943e-7
2.1	0.0011956220265023332	8.544070368828016e-7
2.15	0.0012421615268008708	1.3137537448065479e-6
2.2	0.0012925402898652017	1.9938066797166886e-6
2.25	0.0013471854124966496	2.988037034569184e-6
2.3000000000000003	0.0014065811990488224	4.424066805613567e-6
2.35	0.0014712753006406935	6.474038953471234e-6
2.4000000000000004	0.0015418845811970073	9.367406631744652e-6
2.45	0.0016191003021680424	0.000013406477989498412
2.5	0.0017036920985836143	0.00001898503157529056
2.5500000000000003	0.0017965100875351084	0.000026610269821269305
2.6	0.0018984843101167148	0.00003692829851471245
2.6500000000000004	0.0020106205649372726	0.00005075320277359794
2.7	0.0021339915531267215	0.00006909962961098391
2.75	0.00226972213090979	0.00009321857957383036
2.8000000000000003	0.0024189673678811766	0.00012463585272360408
2.85	0.002582882050453481	0.0001651922872380564
2.9000000000000004	0.0027625802653563616	0.0002170845749464962
2.95	0.002959083763224685	0.00028290504351401646
3.	0.0031732579530665203	0.0003656783702040057
3.0500000000000003	0.003405734629818024	0.00046889275212233457
3.1	0.0036568209024672497	0.0005965226222687618
3.1500000000000004	0.00392639427944209	0.0007530395939873113
3.2	0.004213784486719302	0.0009434079673352871
3.25	0.0045176433421989124	0.0011730608720416744
3.3000000000000003	0.004835804879904421	0.0014478529884004061
3.35	0.005165138893764169	0.0017739858162603693
3.4000000000000004	0.005501402128056841	0.002157901689368132
3.45	0.0058390924451167964	0.002606143191221351
3.5	0.006171312405631598	0.003125175347769353
3.5500000000000003	0.006489649748247852	0.0037211689725651083
3.6	0.006784083190112374	0.004399744831753835
3.6500000000000004	0.007042922718498387	0.00516567987701167
3.7	0.007252794031559476	0.006022578646249156
3.75	0.0073986769381187735	0.006972515019234873
3.8000000000000003	0.0074640072695194805	0.008015651784215939
3.85	0.007430851125221165	0.009149847848771478
3.9000000000000004	0.0072801590140758035	0.010370265321314331
3.95	0.006992105627760143	0.011668990989281607
4.	0.006546518575853455	0.013034688801906403
4.05	0.005923396433646771	0.0144523016946443
4.1000000000000005	0.005103512943782737	0.01590282232845326
4.15	0.004069100243598872	0.01736315292062175
4.2	0.0028045996679377195	0.018806074183205276
4.25	0.0012974641424839681	0.02020034234487939
4.3	-0.0004610083922692339	0.021510931220966343
4.3500000000000005	-0.002474835500989336	0.022699433255917337
4.4	-0.004742533723480596	0.023724629374302315
4.45	-0.007256357411782582	0.024543232369092602
4.5	-0.01000162790007274	0.025110802510724863
4.55	-0.012956189423764695	0.0253828272136933
4.6000000000000005	-0.016090028340777864	0.025315949142226155
4.65	-0.01936509084646534	0.024869319320466453
4.7	-0.022735331375726905	0.02400604393252193
4.75	-0.02614701917117558	0.022694685892237918
4.800000000000001	-0.02953932405406926	0.02091077530021172
4.8500000000000005	-0.03284519433278314	0.018638276971111565
4.9	-0.03599253017441417	0.015870958691861337
4.95	-0.03890564488871319	0.01261360112560159
5.	-0.0415069947561898	0.008882989633421351
5.050000000000001	-0.04371311434606307	0.0047079804269888085
5.1000000000000005	-0.04544910257674048	0.0001330822246147231
5.15	-0.04664596931543527	-0.0047843039169426374
5.2	-0.0472410203421884	-0.00997446743404507
5.25	-0.04718092582363857	-0.015356028317894763
5.300000000000001	-0.046424145045291715	-0.02083726030537501
5.3500000000000005	-0.044942866445969065	-0.026317810003155202
5.4	-0.042724993383806455	-0.031690967150917605
5.45	-0.03977549173828672	-0.03684623932103317
5.5	-0.03611727401608232	-0.041672158617507046
5.550000000000001	-0.03179184560602985	-0.046059580294547556
5.6000000000000005	-0.026858994792364806	-0.049904747555196353
5.65	-0.02139622427735548	-0.053112757610888114
5.7	-0.015497331674600663	-0.055600652092531025
5.75	-0.00927053138936069	-0.05730065416717092
5.800000000000001	-0.0028358021225750253	-0.05816242706421747
5.8500000000000005	0.0036780579554022558	-0.05815575373719663
5.9	0.01013700165973249	-0.057271966938444524
5.95	0.016405569611178013	-0.055525066343856254
6.	0.02235098008836417	-0.05295206592291607
6.050000000000001	0.027847272627479453	-0.04961248454405611
6.1000000000000005	0.032779426749457566	-0.04558718008243682
6.15	0.03704720371783638	-0.04097627000295116
6.2	0.040568674056495356	-0.03589642792844107
6.25	0.04328303998080046	-0.030477333696768787
6.300000000000001	0.04515378019475922	-0.02485824194382674
6.3500000000000005	0.04616847862115568	-0.0191823426361671
6.4	0.046341294840887365	-0.0135932678320323
6.45	0.045711792701498305	-0.00822959349936387
6.5	0.044344000592571715	-0.003220200472824647
6.550000000000001	0.04232425688275046	0.0013202701900647052
6.6000000000000005	0.03975835834520399	0.005295512841131255
6.65	0.0367676227682902	0.008631045415690241
6.7	0.03348462109226711	0.011276931464790682
6.75	0.030048169731731317	0.013209592207929952
6.800000000000001	0.026598120416921226	0.014432632364894069
6.8500000000000005	0.023270097185776994	0.014976668724832071
6.9	0.0201900437124929	0.014897925910530121
6.95	0.01746949974916117	0.014276015434129414
7.	0.015201069848751797	0.013210556927864
7.050000000000001	0.013454898045748892	0.01181715646515941
7.1000000000000005	0.012275626769702442	0.010222347395861467
7.15	0.011680880772693676	0.00855846308075872
7.2	0.0116604995864703	0.006957903095546379
7.25	0.01217707061120362	0.00554746959568323
7.300000000000001	0.013167611690728727	0.004442885082633639
7.3500000000000005	0.014546386910381718	0.0037437429442787966
7.4	0.016208622498376533	0.0035290830412961693
7.45	0.018035220135477998	0.003853873569742734
7.5	0.01989803837387864	0.004746484005901945
7.550000000000001	0.02166561971298436	0.006207315690147325
7.6000000000000005	0.023209149704641927	0.008208668245505757
7.65	0.024408257510308368	0.010695827526924113
7.7	0.02515662990164544	0.013589417635102824
7.75	0.025366844200619878	0.016788805100092383
7.800000000000001	0.02497455810972391	0.020176553890105982
7.8500000000000005	0.023941585035794632	0.023623630545337757
7.9	0.02225780877170328	0.026995151942719012
7.95	0.01994191899277326	0.030156523690931324
8.	0.017040742572584793	0.03297953414024291
8.05	0.013627272812566907	0.0353481162914973
8.1	0.00979760512831653	0.037163778411613294
8.15	0.005666719431603968	0.03835029253942744
8.200000000000001	0.001363259973227702	0.03885676103681247
8.25	-0.002976097063018893	0.038660590334784306
8.3	-0.0072128912073869565	0.03776823035271944
8.35	-0.011213111607042565	0.03621495727367237
8.4	-0.01485333721535304	0.03406346604280695
8.450000000000001	-0.018026243424426318	0.03140063809142192
8.5	-0.020645558382378745	0.02833382186857852
8.55	-0.022649891636617077	0.024985673740188827
8.6	-0.024005452718596342	0.021488459428201552
8.65	-0.024707426512003222	0.017977841624129885
8.700000000000001	-0.02478003183998327	0.014586561368166448
8.75	-0.024275134353085787	0.01143819813884478
8.8	-0.023269505667517336	0.008641380812786136
8.85	-0.021860987032763853	0.006284777430992874
8.9	-0.020163534999176513	0.004433002736787866
8.950000000000001	-0.018301545007651954	0.003123730730451979
9.	-0.016403676020182365	0.0023661223019697955
9.05	-0.014596452190425034	0.0021406499435671386
9.1	-0.012997981843256914	0.002400338622539394
9.15	-0.011712146006167571	0.0030733667560594318
9.200000000000001	-0.01082345798670745	0.004066889283450964
9.25	-0.01039292422744716	0.005271904191565496
9.3	-0.010455067966342867	0.006568906720663185
9.35	-0.01101633644825671	0.007834087162314525
9.4	-0.012054899864429827	0.00894573531735443
9.450000000000001	-0.013521785955078884	0.009790447781168877
9.5	-0.015343544283569042	0.010269023025289764
9.55	-0.017426068306910673	0.010301574221420187
9.600000000000001	-0.019659478598853572	0.00983165623515934
9.65	-0.0219237575318302	0.008829168968202563
9.700000000000001	-0.024094919989873988	0.007291944948198228
9.75	-0.026051515325647354	0.005245946033106941
9.8	-0.02768067328328963	0.0027439172434540913
9.850000000000001	-0.028884324303335852	-0.00013720770812086192
9.9	-0.029583612455336816	-0.003300282678962656
9.950000000000001	-0.02972341006305772	-0.00663279882365382
10.	-0.02927507395690545	-0.010012638545692697
10.05	-0.028237833194899937	-0.013314270558191506
10.100000000000001	-0.026638821261292554	-0.016415105727322896
10.15	-0.024531709216797884	-0.01920172185980967
10.200000000000001	-0.021993915414639468	-0.02157559218165176
10.25	-0.019122539149078906	-0.023457957918318444
10.3	-0.016029460781249852	-0.02479382166661581
10.350000000000001	-0.012835535028209485	-0.025554588800977086
10.4	-0.009664324594652954	-0.02573921345255981
10.450000000000001	-0.006635919095780489	-0.025374323849534537
10.5	-0.0038606774041956577	-0.024512347100992413
10.55	-0.0014337135651797124	-0.023228708451038024
10.600000000000001	0.0005698788838665099	-0.02161772262018645
10.65	0.002098728278489851	-0.019787435645249627
10.700000000000001	0.0031276032736374153	-0.017853838299764013
10.75	0.003658456941839411	-0.015934727015809676
10.8	0.003720017699338187	-0.014143405586677702
10.850000000000001	0.0033659564983101573	-0.012582682345690228
10.9	0.002671777016911744	-0.011339584692925208
10.950000000000001	0.0017304878488791078	-0.01048066848776752
11.	0.0006474468507415724	-0.010048798666607557
11.05	-0.00046551112952682204	-0.0100608247847588
11.100000000000001	-0.0014962081244683156	-0.010507057488142577
11.15	-0.002338274469141563	-0.011351802052233195
11.200000000000001	-0.0028969620450115625	-0.012535606573563833
11.25	-0.0030942901124617656	-0.013978555534746131
11.3	-0.002873278823599899	-0.0155847775891423
11.350000000000001	-0.0022010253460580027	-0.017247758403598407
11.4	-0.0010704650842866736	-0.018856201509836655
11.450000000000001	0.0004992680974234807	-0.02030020317800469
11.5	0.0024639135182795337	-0.021477151228228616
11.55	0.004756511473598716	-0.022297495435825515
11.600000000000001	0.007291031601148768	-0.022689411694780684
11.65	0.009967104293531386	-0.022602979586178833
11.700000000000001	0.012675339336788792	-0.022012500896379957
11.75	0.015303420029721121	-0.020918331025366478
11.8	0.0177419412254045	-0.019346391187461398
11.850000000000001	0.0198904588334085	-0.017347048136025178
11.9	0.021662729138115337	-0.014992175548211927
11.950000000000001	0.022991336253926836	-0.012371311364950118
12.	0.023831189107608747	-0.00958676731334403
12.05	0.02416184801942507	-0.006748105835791323
12.100000000000001	0.023988400186016466	-0.0039662065749453855
12.15	0.023341057527400164	-0.0013473400526332001
12.200000000000001	0.022273337494752913	0.0010125126618827575
12.25	0.020858906056056985	0.003032740417298554
12.3	0.019187457007607073	0.0046523036574039325
12.350000000000001	0.01735962316693535	0.005832834945192386
12.4	0.015481490135921762	0.006560518741401312
12.450000000000001	0.013658488137260066	0.0068464899041151125
12.5	0.011989918588014617	0.006726064913303032
12.55	0.010563226376052769	0.006256383903825238
12.600000000000001	0.009449463928957617	0.005513082602041667
12.65	0.008699384130067407	0.004585806410525123
12.700000000000001	0.008340865022918332	0.003573072127221491
12.75	0.008377518145783639	0.002576604698315388
12.8	0.008788684925581897	0.00169555269300326
12.850000000000001	0.009530823877802486	0.0010208907640505739
12.9	0.010540158809550544	0.00063029206316357
12.950000000000001	0.011736357400140385	0.0005837722971158136
13.	0.013027270326897222	0.0009203606620777132
13.05	0.01431417109167595	0.0016559500641472305
13.100000000000001	0.015497437549653336	0.002782463126183726
13.15	0.016482194136444077	0.004268363120559498
13.200000000000001	0.01718367766295857	0.006060475204126814
13.25	0.01753212748555472	0.008087060223870879
13.3	0.017476504634028764	0.010261812391869261
13.350000000000001	0.016987492503265627	0.012488762259970322
13.4	0.016059109553105168	0.01466767510297898
13.450000000000001	0.014709010945643662	0.016699673320026243
13.5	0.012977366240450233	0.018492634658253997
13.55	0.010924728329318519	0.019966447743948273
13.600000000000001	0.008628509436381352	0.02105730919586257
13.65	0.006178645396466714	0.021721150159592927
13.700000000000001	0.0036726367692424358	0.02193615964077917
13.75	0.0012100450103308081	0.021703711639845913
13.8	-0.0011129966439835618	0.021048108600865454
13.850000000000001	-0.0032090594211571046	0.020015194265737828
13.9	-0.005004215092863434	0.01866959975100227
13.950000000000001	-0.006441983257533524	0.017090848843342756
14.	-0.007486328033297224	0.015368943977549196
14.05	-0.008123479617468305	0.01359920562105843
14.100000000000001	-0.008362391221847612	0.011876729679524014
14.15	-0.00823406288191124	0.01029119419341265
14.200000000000001	-0.007789471186599832	0.008921729422537114
14.25	-0.007096480402632777	0.007832591478854602
14.3	-0.006235763120822285	0.007069633429605437
14.350000000000001	-0.005296035045633366	0.006657872174448719
14.4	-0.004368849896620825	0.006600242433138387
14.450000000000001	-0.0035433031620916724	0.00687767013343629
14.5	-0.002900846080595084	0.007450318693815018
14.55	-0.0025106253780989816	0.008260084535994769
14.600000000000001	-0.0024255357615249073	0.00923411317036508
14.65	-0.002679221079185703	0.010289124267098052
14.700000000000001	-0.0032842149413019237	0.011336360935861248
14.75	-0.0042312419780816705	0.012286608594249359
14.8	-0.00548990049261101	0.01305567108106016
14.850000000000001	-0.007010422143610642	0.013569039757371651
14.9	-0.008726612312597842	0.013766265219530305
14.950000000000001	-0.01055964128552118	0.013604348008142662
15.	-0.012422728718795076	0.013060391116550522
15.05	-0.01422602585004422	0.012132700289225693
15.100000000000001	-0.01588178897195662	0.010840910298104921
15.15	-0.017309309470019393	0.009224791896126445
15.200000000000001	-0.018439667493628034	0.00734206391257256
15.25	-0.019219450733254394	0.005264948392559009
15.3	-0.019613749867667438	0.003076065731703805
15.350000000000001	-0.01960797989178081	0.000863724150561749
15.4	-0.019208819348167927	-0.0012830675903322956
15.450000000000001	-0.018443458075163333	-0.0032796665919564236
15.5	-0.017358000852513406	-0.005050515390803066
15.55	-0.016014748584234212	-0.006533351155323731
15.600000000000001	-0.014488471900302584	-0.007682603439062067
15.65	-0.012862073572025456	-0.008471825135413386
15.700000000000001	-0.011221770520307936	-0.00889499470934065
15.75	-0.009652151734454389	-0.008966654149247017
15.8	-0.008231314102830834	-0.00872082387773493
15.850000000000001	-0.007026473353622025	-0.008208857043876366
15.9	-0.006090136512608307	-0.0074962093058571965
15.950000000000001	-0.005457346969146077	-0.0066586394864664505
16.	-0.005143609571309652	-0.005777415194739882
16.05	-0.00514437920183275	-0.004934739110375193
16.1	-0.005435400836336146	-0.004208772736099836
16.150000000000002	-0.0059743825373822345	-0.0036691357248332473
16.2	-0.006703585938176981	-0.0033728062809782917
16.25	-0.00755336279448345	-0.0033608525393037008
16.3	-0.008446339389654929	-0.0036560885077519
16.35	-0.009302064479602837	-0.004261821357731649
16.400000000000002	-0.010041787875947138	-0.005161734200777944
16.45	-0.010593096873810161	-0.0063209114508328895
16.5	-0.010894152769157839	-0.00768793518978909
16.55	-0.01089731634188853	-0.009197939361647872
16.6	-0.01057196578995453	-0.010776469949180698
16.650000000000002	-0.009906236926718938	-0.012343845472506604
16.7	-0.008907682152096086	-0.013819809494989383
16.75	-0.007602788472240213	-0.015128176543960105
16.8	-0.0060353987794624225	-0.016201189172905302
16.85	-0.0042641938447250585	-0.016983490739098366
16.900000000000002	-0.002359257556569979	-0.017435327254990113
16.95	-0.0003979606598869328	-0.01753461705662907
17.	0.001539473330810355	-0.017278231650858258
17.05	0.003374574485780527	-0.016681995441217224
17.1	0.0050351092710400735	-0.01577976492853954
17.150000000000002	0.006459197268933744	-0.014621352437284345
17.2	0.0075987475101943255	-0.01326944611146515
17.25	0.008422102172724096	-0.011795948861044743
17.3	0.008915694990389491	-0.010277744241631415
17.35	0.009084691619428042	-0.008792252805219461
17.400000000000002	0.00895244830110084	-0.007412878214205657
17.45	0.008558927238299012	-0.006204776674639213
17.5	0.007958278155445938	-0.00522122390894644
17.55	0.007215411372227868	-0.004500542267033682
17.6	0.0064020971504204285	-0.004064040436762881
17.650000000000002	0.005592624022119738	-0.0039149124761775475
17.7	0.004859444971342525	-0.004038278908807803
17.75	0.004268782025175694	-0.004402176649748936
17.8	0.0038767710543492723	-0.004959632500480062
17.85	0.003726200589568395	-0.005651612738876414
17.900000000000002	0.003844005028748461	-0.006410606718092137
17.95	0.004239750845368837	-0.007164726938177609
18.	0.004905152419685027	-0.007842049100429687
18.05	0.005814628665374111	-0.008374903946604218
18.1	0.006926891333643894	-0.008703918031524531
18.150000000000002	0.008187448101518084	-0.008781535231469855
18.2	0.009531874315707983	-0.008574823238448857
18.25	0.010889615954035885	-0.008067372084218436
18.3	0.012188211251682917	-0.007260285412528802
18.35	0.013357542766885383	-0.006172067359507934
18.400000000000002	0.014333981335378384	-0.004837519202866365
18.45	0.015063992929873714	-0.0033056296459975155
18.5	0.01550738899416288	-0.0016367394348592
18.55	0.01563947922084306	0.00010105186132539152
18.6	0.015452500694489751	0.0018358426272083314
18.650000000000002	0.014955968242626587	0.0034961093546999828
18.7	0.014176121280627388	0.005014867343861627
18.75	0.013154184568499719	0.006333510805857473
18.8	0.011943854547131021	0.007405114205899155
18.85	0.010608206598076394	0.008197114817043612
18.900000000000002	0.00921582504869703	0.008693014919472912
18.95	0.007836803845660873	0.00889319897094332
19.	0.006538663452859601	0.00881476671965061
19.05	0.00538240608722336	0.008490351007571544
19.1	0.004418977254131646	0.007965998804827911
19.150000000000002	0.003686384239262961	0.007298320427668507
19.200000000000003	0.003207583770011896	0.006551018958499844
19.25	0.0029892744842067	0.005791022497118968
19.3	0.003021655116633135	0.005084443093103527
19.35	0.0032791917189836308	0.004492663883137032
19.400000000000002	0.0037222723621532718	0.004068645772270698
19.450000000000003	0.0042996940687199964	0.0038537985479110727
19.5	0.004951879485209681	0.0038756112506356808
19.55	0.005614477335891269	0.004146024219825994
19.6	0.006222310693890834	0.004660821850246046
19.650000000000002	0.0067133223135063405	0.005399958451462974
19.700000000000003	0.007032266984623961	0.006328793681378945
19.75	0.007134060048748762	0.0074002495370108215
19.8	0.006986446734841658	0.008557654246063133
19.85	0.006571915792790359	0.00973816025365421
19.900000000000002	0.005888712360348038	0.010876494128275526
19.950000000000003	0.004950929939660954	0.011908858239392832
20.	0.0037876405285994686	0.012776695210152737
20.05	0.002441155693801575	0.013430146747829573
20.1	0.0009645048598986881	0.013830983304677727
20.150000000000002	-0.0005817155545564288	0.013954780529385407
20.200000000000003	-0.0021329136503533156	0.01379234656855118
20.25	-0.0036242372855248115	0.013349927155826453
20.3	-0.004994643051995231	0.012649844644348197
20.35	-0.006189887649214997	0.011727044931729245
20.400000000000002	-0.00716618526440009	0.010628977063654269
20.450000000000003	-0.007892425592009223	0.009411745022528038
20.5	-0.008351913931490986	0.008136915429407492
20.55	-0.008543210675380329	0.006867871566311769
20.6	-0.00848013533603081	0.005666127864343449
20.650000000000002	-0.008190699940432629	0.004587636434202987
20.700000000000003	-0.007715365504461512	0.003679593277603772
20.75	-0.007104472009093497	0.0029777069539000255
20.8	-0.006415130853765039	0.002504198236634836
20.85	-0.005707765087466161	0.0022666251555394177
20.900000000000002	-0.0050424043594230255	0.0022575616101250984
20.950000000000003	-0.004475102070784719	0.002455201648469208
21.	-0.004054586228602489	0.002824812420584547
21.05	-0.0038193314473631574	0.0033209282694721563
21.1	-0.00379533395230506	0.0038902122992811186
21.150000000000002	-0.003994587998037903	0.004474733706020457
21.200000000000003	-0.004414448841502355	0.005015528868127451
21.25	-0.005037844204177875	0.005456173216159936
21.3	-0.0058343942568304195	0.005746231507046392
21.35	-0.0067622501620209375	0.0058442528247410535
21.400000000000002	-0.007770707475295943	0.005720312813334804
21.450000000000003	-0.008803258810423615	0.005357766294631951
21.5	-0.00980097846690828	0.004754214377571971
21.55	-0.010706115892055336	0.003921662215098439
21.6	-0.011465483963257377	0.0028857447853880246
21.650000000000002	-0.012033659147562213	0.0016841984261527058
21.700000000000003	-0.012375621379541046	0.0003645865096884967
21.75	-0.012468843956527552	-0.0010185305853703376
21.8	-0.01230451858852528	-0.0024068372951638432
21.85	-0.011888113509441547	-0.003741716866910168
21.900000000000002	-0.011238930039818582	-0.004967706616174634
21.950000000000003	-0.010388862076133577	-0.006035722475323795
22.	-0.009380475188111973	-0.0069059057975477305
22.05	-0.008264419752486358	-0.007549894811721396
22.1	-0.00709638789733384	-0.00795240066838904
22.150000000000002	-0.005933776045129676	-0.008111979233618182
22.200000000000003	-0.004832294757455934	-0.008040999479455363
22.25	-0.00384266567723328	-0.0077647419728352615
22.3	-0.0030076940619053333	-0.007319823154308421
22.35	-0.0023597606774459832	-0.006751826240339518
22.400000000000002	-0.0019190118407158242	-0.00611250209190919
22.450000000000003	-0.001692274502359635	-0.005456584915559118
22.5	-0.0016727829564654885	-0.004838465345615963
22.55	-0.0018407202911834822	-0.004308898778405249
22.6	-0.002164538838516255	-0.003911951879326367
22.650000000000002	-0.0026029820222589245	-0.00368238296708724
22.700000000000003	-0.0031076773662768353	-0.0036435903436606667
22.75	-0.0036261348983209238	-0.0038062502087207115
22.8	-0.0041049811498427985	-0.0041677404281212195
22.85	-0.004493226577971921	-0.0047123650697567035
22.900000000000002	-0.004745365003295209	-0.005412358006827243
22.950000000000003	-0.0048241492808817005	-0.006229633049246226
23.	-0.004702816784297247	-0.007118105907774734
23.05	-0.004366705027738849	-0.008026520686712432
23.1	-0.003814114232356369	-0.008901553819171164
23.150000000000002	-0.003056393485337571	-0.009691037392792257
23.200000000000003	-0.0021172379237635298	-0.010347090831506495
23.25	-0.0010312477140613635	-0.010828965406225913
23.3	0.00015815087262617035	-0.011105501100390925
23.35	0.0014013195670288623	-0.011156920902530442
23.400000000000002	0.0026453679275060516	-0.010975978215510471
23.450000000000003	0.003837298483827669	-0.010568347703237368
23.5	0.004927133945438112	-0.009952211160957096
23.55	0.005870851935227407	-0.009157130434564136
23.6	0.0066329569026394525	-0.008222244777771816
23.650000000000002	0.007188503443943135	-0.007193867084437288
23.700000000000003	0.007524483621828653	-0.0061226934551863255
23.75	0.007640503132237959	-0.005060774978778959
23.8	0.007548671892988025	-0.00405840452541753
23.85	0.0072727684191122265	-0.003161151013451279
23.900000000000002	0.006846697973564384	-0.00240718633319589
23.950000000000003	0.006312342555882778	-0.0018250735045004078
24.	0.005716993871879184	-0.0014321626152285724
24.05	0.005110413018059309	-0.001233649442780604
24.1	0.004541793597111658	-0.0012223872984329519
24.150000000000002	0.0040567833946385445	-0.0013794436500528982
24.200000000000003	0.0036947235415282233	-0.0016753586077729373
24.25	0.003486316067919891	-0.0020720409568942035
24.3	0.003451780724394956	-0.0025251543727168478
24.35	0.0035997338832085574	-0.002986911233511001
24.400000000000002	0.003926645936877145	-0.0034089681083404617
24.450000000000003	0.004417193617014194	-0.003745452130085826
24.5	0.005045207802082291	-0.003955736914163905
24.55	0.0057753046318245954	-0.004006910870317894
24.6	0.006565130570758249	-0.0038758121899527234
24.650000000000002	0.007367879892081094	-0.003550360505052203
24.700000000000003	0.008135191232169122	-0.003030307819018158
24.75	0.008820070293822145	-0.0023272294179990647
24.8	0.009379724602835668	-0.0014638084074198633
24.85	0.009778130878706753	-0.00047245391895324733
24.900000000000002	0.009988181683831561	0.0006066599732107028
24.950000000000003	0.00999329848984082	0.001728015601339946
25.	0.009788331682729174	0.00284347159943635
25.05	0.009379908623102975	0.0039051438624131117
25.1	0.008785910818185907	0.004868229138430902
25.150000000000002	0.008034439324251378	0.005693679138559177
25.200000000000003	0.007162001366604416	0.006350442014295532
25.25	0.006211350206730196	0.006817284368522591
25.3	0.005228844375858119	0.007083929210029416
25.35	0.004261700696278712	0.0071516011065289
25.400000000000002	0.0033551647694300807	0.0070328394525422675
25.450000000000003	0.0025498288511770187	0.006750638781610438
25.5	0.0018792480270505307	0.006336964828635846
25.55	0.0013679968249150402	0.005830739619302677
25.6	0.0010302819238228126	0.005275425148252658
25.650000000000002	0.0008691857627328217	0.0047163250998704595
25.700000000000003	0.0008765968492896621	0.004197838665218777
25.75	0.001033808400862056	0.003760746832668095
25.8	0.0013127622015780944	0.003439762722284094
25.85	0.00167784353445196	0.003261433145515625
25.900000000000002	0.0020881330546533147	0.003242585794736814
25.950000000000003	0.0024999544572410414	0.0033893441303094575
26.	0.0028695845081570643	0.003696821061642081
26.05	0.0031559464452795344	0.004149471861280335
26.1	0.0033231225831565694	0.004722086375888093
26.150000000000002	0.0033425555496652457	0.00538138249047792
26.200000000000003	0.003194771151254792	0.0060880542854878025
26.25	0.0028705578846365707	0.006799197644575711
26.3	0.0023715067157863436	0.007470921153120381
26.35	0.001709902442172203	0.008061011642919337
26.400000000000002	0.0009079750626322019	0.008531529068581614
26.450000000000003	-3.47249996189619e-6	0.008851052771944146
26.5	-0.0009869286737280547	0.008996560651479855
26.55	-0.002000436054741605	0.008954799861398872
26.6	-0.00300011427251058	0.008723050784402013
26.650000000000002	-0.003942781720772426	0.008309242439279184
26.700000000000003	-0.0047885264678102935	0.0077314451000505555
26.75	-0.005503065110229022	0.007016740821698192
26.8	-0.006059740770412001	0.006199549206946932
26.85	-0.006441056943648787	0.005319535736424416
26.900000000000002	-0.006639642913686065	0.004419207452692277
26.950000000000003	-0.006658629512964574	0.0035413702662414094
27.	-0.006511339657148197	0.002726547086798434
27.05	-0.006220401272123076	0.002010582199554678
27.1	-0.005816288756161071	0.001422533188111592
27.150000000000002	-0.0053354117296520245	0.000982991784812262
27.200000000000003	-0.004817844978147814	0.0007029239124868758
27.25	-0.004304855771261675	0.0005831029261777735
27.3	-0.0038363811761254795	0.0006141649844577364
27.35	-0.0034485954134802843	0.000777278266122069
27.400000000000002	-0.0031717217172992545	0.0010453831246731128
27.450000000000003	-0.0030282263219355426	0.0013849258978597728
27.5	-0.003031483088730309	0.00175797240843086
27.55	-0.00318501649133419	0.0021245812116130586
27.6	-0.0034823380992041937	0.002445283176389659
27.650000000000002	-0.003907387464516247	0.002683511876572071
27.700000000000003	-0.004435568578006424	0.0028078544528659403
27.75	-0.005035286532582504	0.00279396788791729
27.8	-0.005669907290695883	0.0026260594786543744
27.85	-0.006300023980843924	0.0022978439814102017
27.900000000000002	-0.006885859968889718	0.0018129067682825805
27.950000000000003	-0.007389697204688872	0.0011844743505329898
28.	-0.007778164857312831	0.00043459834721690135
28.05	-0.008024249566023952	-0.0004071923562748306
28.1	-0.008108916790734584	-0.0013056855023959178
28.150000000000002	-0.008022225532688087	-0.002222113079020272
28.200000000000003	-0.007763934195707927	-0.0031164942576521492
28.25	-0.00734341563174389	-0.0039500132162573025
28.3	-0.00677913123516168	-0.004687357261428752
28.35	-0.006097426784206703	-0.005298785158881652
28.400000000000002	-0.005330933602850792	-0.005761872806186786
28.450000000000003	-0.004516577279163203	-0.0060627987754542315
28.5	-0.00369334045888749	-0.006197102448811956
28.55	-0.002899916417155478	-0.006169873990997957
28.6	-0.0021723846244901994	-0.005995341432677795
28.650000000000002	-0.0015420915079391825	-0.005695980514689305
28.700000000000003	-0.0010337807912032344	-0.005301012562501098
28.75	-0.0006641825080435321	-0.004844606993957037
28.8	-0.0004410757981679519	-0.004363744596740169
28.85	-0.00036290670818637247	-0.003895939977546013
28.900000000000002	-0.0004189755250786424	-0.0034769511875588116
28.950000000000003	-0.0005901782296838503	-0.0031385868604308083
29.	-0.0008502578663752377	-0.0029067944147798696
29.05	-0.0011674787238278438	-0.0028000949497655977
29.1	-0.001506631681913388	-0.002828511161921678
29.150000000000002	-0.0018312324537486909	-0.0029929888428204187
29.200000000000003	-0.0021057880888059664	-0.0032853913600557516
29.25	-0.0022979871290878763	-0.0036890409769479754
29.3	-0.002380695995695181	-0.004179797586045074
29.35	-0.0023336050170062236	-0.004727549708983624
29.400000000000002	-0.0021444733797663083	-0.0052980983047583256
29.450000000000003	-0.0018098664844662523	-0.005855269008215625
29.5	-0.001335344958918123	-0.006363106336200405
29.55	-0.0007351258589208048	-0.0067880977644242104
29.6	-0.00003120123588795351	-0.007101205545747963
29.650000000000002	0.000748008371977606	-0.007279605372195465
29.700000000000003	0.0015693824121229898	-0.007308075687687623
29.75	0.002397106826128529	-0.007179878948461104
29.8	0.0031948364235466573	-0.006897156308764877
29.85	0.00392785712345581	-0.006470727714031115
29.900000000000002	0.004565197557079232	-0.005919491135145262
29.950000000000003	0.005081404183198812	-0.005269144327055
30.	0.005458052344856809	-0.0045506698244782515

==> tempdiso_b2_h1v5_l5_longtime.dat <==
1.5	2.	5	20.5	-0.035551659348516916	0.0005560085048826333
1.5	2.	5	21.	-0.03464408867488327	-0.014885848372179747
1.5	2.	5	21.5	-0.052207663861965396	0.021626184274237365
1.5	2.	5	22.	-0.007566779730523029	0.029915183769734788
1.5	2.	5	22.5	-0.013327438966893326	0.01784971484812517
1.5	2.	5	23.	0.015106468510128937	0.04093971220337969
1.5	2.	5	23.5	0.037265689193523445	0.004915397284581677
1.5	2.	5	24.	0.02163442258128281	0.00725766239361045
1.5	2.	5	24.5	0.04475930085705233	-0.004966459242669118
1.5	2.	5	25.	0.01504458420030649	-0.03069730356544105
1.5	2.	5	25.5	0.005774224193649775	-0.01170019948448354
1.5	2.	5	26.	-0.0005452799425723423	-0.03167984726292096
1.5	2.	5	26.5	-0.03310168098263203	-0.01364228684844838
1.5	2.	5	27.	-0.017950808596235133	-0.000258564658682226
1.5	2.	5	27.5	-0.03257850444651085	-0.004444164222452612
1.5	2.	5	28.	-0.02267176643843982	0.025151005170290872
1.5	2.	5	28.5	-0.001090102972816797	0.012568351782089466
1.5	2.	5	29.	-0.005900960361113843	0.020302817436416425
1.5	2.	5	29.5	0.023876837979908267	0.020065907113486256
1.5	2.	5	30.	0.01917002397601729	-0.0022101317968867143
1.5	0.5	5	20.5	-1.0199151618322362e-7	7.019180053342127e-8
1.5	0.5	5	21.	-6.365513168540855e-10	1.3544083335789909e-8
1.5	0.5	5	21.5	-9.94834022345673e-10	1.2796594517853335e-8
1.5	0.5	5	22.	4.0620126398719064e-8	9.464773563453964e-9
1.5	0.5	5	22.5	2.8149311077892028e-8	-1.0118763320762402e-8
1.5	0.5	5	23.	1.830856040953889e-8	-8.542165170911551e-11
1.5	0.5	5	23.5	1.4873393486646425e-8	-6.326921971806105e-9
1.5	0.5	5	24.	3.046061764956218e-10	-3.4832300896246047e-9
1.5	0.5	5	24.5	-1.010505685764752e-10	-3.5345099258644635e-10
1.5	0.5	5	25.	-3.4688377498661083e-9	-1.6604937638557954e-9
1.5	0.5	5	25.5	-3.928985689002407e-9	1.009825814968276e-9
1.5	0.5	5	26.	-1.8100556303576647e-9	2.8913634954663267e-10
1.5	0.5	5	26.5	-1.8384639376774851e-9	4.101017342293755e-10
1.5	0.5	5	27.	-2.623004256397318e-10	6.008434979889348e-10
1.5	0.5	5	27.5	1.1462165239754533e-10	-5.5763794720572e-12
1.5	0.5	5	28.	2.4791462510672336e-10	1.8049899737628545e-10
1.5	0.5	5	28.5	4.945723356230869e-10	-4.927618540586641e-11
1.5	0.5	5	29.	2.1576970962625358e-10	-7.983527108124069e-11
1.5	0.5	5	29.5	1.974569682501883e-10	-1.6537353055077258e-11
1.5	0.5	5	30.	7.009678867110495e-11	-7.787078960900814e-11
1.5	0.2857142857142857	5	20.5	-6.738457479741555e-13	5.734281394153535e-13
1.5	0.2857142857142857	5	21.	7.966032573683658e-13	6.688416207431486e-14
1.5	0.2857142857142857	5	21.5	3.760335047825797e-13	-1.0267361428742591e-13
1.5	0.2857142857142857	5	22.	3.146742458440837e-13	1.866793193240843e-15
1.5	0.2857142857142857	5	22.5	1.7423443963838022e-13	-6.407646479943753e-14
1.5	0.2857142857142857	5	23.	2.7106492658577284e-14	-1.223880059312545e-14
1.5	0.2857142857142857	5	23.5	1.686180465528928e-14	-6.485146903991422e-15
1.5	0.2857142857142857	5	24.	-1.3331593955808292e-14	-4.679102229505928e-15
1.5	0.2857142857142857	5	24.5	-1.0364057914732449e-14	2.929860016009777e-15
1.5	0.2857142857142857	5	25.	-5.377451543517248e-15	4.402734885195538e-17
1.5	0.2857142857142857	5	25.5	-4.233863377881153e-15	1.0211978486433473e-15
1.5	0.2857142857142857	5	26.	-6.853410779579382e-16	5.17908930845139e-16
1.5	0.2857142857142857	5	26.5	-2.7615103268271914e-16	3.3485271480721635e-17
1.5	0.2857142857142857	5	27.	1.5299399925452614e-16	1.3250482344187485e-16
1.5	0.2857142857142857	5	27.5	2.652695767550974e-16	-4.966337818747035e-17
1.5	0.2857142857142857	5	28.	1.0085134356078164e-16	-1.4884733824142666e-17
1.5	0.2857142857142857	5	28.5	8.972250001189138e-17	-1.1465476310161724e-17
1.5	0.2857142857142857	5	29.	2.2904561291412752e-17	-1.545645698433172e-17
1.5	0.2857142857142857	5	29.5	2.854333236898731e-18	-1.8686972277785437e-19
1.5	0.2857142857142857	5	30.	-6.490026800813045e-19	-2.445289709450177e-18

==> tempdiso_b2_h1v5_l_th.dat <==
0	0.25752655831347815	0
1	0.09375105904527607	1.2985701964133078e-17
2	0.04891829283427844	1.668072643142764e-17
3	0.027935789848824014	3.314512866465655e-17
4	0.016558364757257523	-5.563965214781785e-18
5	0.009991211568930162	-9.322391846794072e-18
6	0.006085404660782872	0.
7	0.0037266919079941146	0.
8	0.002290358370492117	0.
9	0.0014113381782516327	9.637219888359208e-18
10	0.0008715791228411092	-7.73715530363926e-19
11	0.0005392925773242585	1.4908093301457355e-18
12	0.00033428773100668455	5.745037734486711e-18
13	0.00020756284295860548	-4.324079878447651e-18
14	0.00012908440922257934	4.165858364024997e-18
15	0.00008040016466044136	-4.816111560459127e-18
16	0.00005014912426095076	9.279772432612354e-19
17	0.000031322566532137916	8.940218194702984e-19
18	0.000019588602640436407	-2.0097206536948997e-18
19	0.000012264983102869704	6.914940642944627e-19
20	7.688014872514715e-6	-7.994300972392459e-19

==> tempdiso_b2e0v5e1s3v5_h1v5_l5.dat <==
1.5	2.	5	0.	0.05045878088879404	0.
1.5	2.	5	0.5	0.05105474226732151	-1.7453521888835465e-7
1.5	2.	5	1.	0.05509437902555102	-0.00024297118601775562
1.5	2.	5	1.5	0.07499127843654393	-0.01074466268482473
1.5	2.	5	2.	0.09924754779473939	-0.09251008516818084
1.5	2.	5	2.5	-0.0327114841445842	-0.24319813339872562
1.5	2.	5	3.	-0.3202604240000854	-0.1400857432865254
1.5	2.	5	3.5	-0.2640881119784553	0.19492334056504007
1.5	2.	5	4.	0.015371073910473326	0.17406100362518448
1.5	2.	5	4.5	-0.005589884351099089	0.07571056955133175
1.5	2.	5	5.	0.08857296665292033	0.16974621718854827
1.5	2.	5	5.5	0.220979301669869	0.00589195701591484
1.5	2.	5	6.	0.08861215776045611	-0.0658262549256399
1.5	2.	5	6.5	0.1184380520235859	-0.0297798312569291
1.5	2.	5	7.	0.053024762019661255	-0.15565804832105856
1.5	2.	5	7.5	-0.08516860400495861	-0.07353306631419618
1.5	2.	5	8.	-0.04192157493064229	-0.04608101527872445
1.5	2.	5	8.5	-0.13576104556591434	-0.05566326923719174
1.5	2.	5	9.	-0.11179226880993365	0.07208534018812299
1.5	2.	5	9.5	-0.03935007151140446	0.034777543315563084
1.5	2.	5	10.	-0.06311281980118526	0.07614659050031514
1.5	2.	5	10.5	0.05536143537568368	0.09413997475995843
1.5	2.	5	11.	0.05762730014034327	0.011868262374686777
1.5	2.	5	11.5	0.06784448329134764	0.04544303589949896
1.5	2.	5	12.	0.11122920655300429	-0.03155427696227864
1.5	2.	5	12.5	0.027489394929826504	-0.052923846110638925
1.5	2.	5	13.	0.04058541721737929	-0.032854052641642414
1.5	2.	5	13.5	-0.01408591803874741	-0.08439921868369082
1.5	2.	5	14.	-0.06503316659404738	-0.018557548469050257
1.5	2.	5	14.5	-0.03785932055654568	-0.020848354324931
1.5	2.	5	15.	-0.08783054010340889	-0.0014835907512007935
1.5	2.	5	15.5	-0.03898115124137902	0.05450089412030431
1.5	2.	5	16.	-0.017696129080125238	0.020757070903068216
1.5	2.	5	16.5	-0.01105205238169549	0.05925360563222081
1.5	2.	5	17.	0.05542281444430717	0.03393925048228165
1.5	2.	5	17.5	0.03222935631469736	0.0036641219166469122
1.5	2.	5	18.	0.05828305089469413	0.015734649965045467
1.5	2.	5	18.5	0.050293043149189795	-0.04099792480108772
1.5	2.	5	19.	0.006616993243543681	-0.024178387468522293
1.5	2.	5	19.5	0.017886825467538732	-0.03420672973454753
1.5	2.	5	20.	-0.03562514900451072	-0.04267924324499688
1.5	0.5	5	0.	0.009158084619667715	0.
1.5	0.5	5	0.5	0.009158179505649738	-1.1500891907577203e-8
1.5	0.5	5	1.	0.009169339148725668	-0.00001579854741148274
1.5	0.5	5	1.5	0.009078442466931095	-0.0006802209557847855
1.5	0.5	5	2.	0.004912287839777224	-0.005559501680651225
1.5	0.5	5	2.5	-0.015535494449354125	-0.012914740127675788
1.5	0.5	5	3.	-0.03911020672804785	-0.002777390039589578
1.5	0.5	5	3.5	-0.021198820494586386	0.016010687053887713
1.5	0.5	5	4.	0.010926009102861805	0.0077958344543356895
1.5	0.5	5	4.5	0.010213920623826705	-0.002742183057995862
1.5	0.5	5	5.	0.007478769546769049	0.0006260525820703935
1.5	0.5	5	5.5	0.007959616562340592	-0.0020525559901025596
1.5	0.5	5	6.	0.0010702889883777778	-0.002445510923731242
1.5	0.5	5	6.5	-0.0004929473187397197	-0.000019852176384244916
1.5	0.5	5	7.	-0.0009669345190609893	-0.0006743373830036689
1.5	0.5	5	7.5	-0.001997739261776436	0.0001456770199610849
1.5	0.5	5	8.	-0.0008364822865931465	0.00042838349736570993
1.5	0.5	5	8.5	-0.0005722296138198827	0.000054323815858481415
1.5	0.5	5	9.	-0.00021540852836366372	0.0002792033140393765
1.5	0.5	5	9.5	0.00021593528251760317	0.000047935931458703924
1.5	0.5	5	10.	0.00012518134999887497	-9.08783177298206e-6
1.5	0.5	5	10.5	0.00019982083429326384	0.000017939507858805522
1.5	0.5	5	11.	0.00012725051143453497	-0.00006170794332081684
1.5	0.5	5	11.5	0.00003635631173927976	-0.000013633565345564557
1.5	0.5	5	12.	0.00002779339203019981	-0.0000180886607267115
1.5	0.5	5	12.5	-0.00002385240462891502	-0.000014302514815380599
1.5	0.5	5	13.	-0.000021232951801143102	5.882941209037709e-6
1.5	0.5	5	13.5	-0.000017446837108237128	-1.9541458781322767e-6
1.5	0.5	5	14.	-0.000017075723796837337	5.160857831598698e-6
1.5	0.5	5	14.5	-3.582938887940629e-6	3.581338226805731e-6
1.5	0.5	5	15.	-2.317736124180951e-6	7.068702249175321e-7
1.5	0.5	5	15.5	1.6377259371117098e-6	2.0666280878223053e-6
1.5	0.5	5	16.	3.1786141671339407e-6	-5.318676631585115e-7
1.5	0.5	5	16.5	1.655104652972815e-6	-1.2866515825637703e-7
1.5	0.5	5	17.	1.9517944984938133e-6	-2.5678548564922433e-7
1.5	0.5	5	17.5	5.971509043500463e-7	-5.879526700514475e-7
1.5	0.5	5	18.	1.1067487623015949e-7	-3.8959165415666855e-8
1.5	0.5	5	18.5	-5.735952271918788e-8	-2.0039899134323354e-7
1.5	0.5	5	19.	-3.944177895863369e-7	-6.994508044404636e-9
1.5	0.5	5	19.5	-1.9928923043323228e-7	6.255338289012923e-8
1.5	0.5	5	20.	-1.9565711625014562e-7	2.724046652858785e-9
1.5	0.2857142857142857	5	0.	0.0011987127970963078	0.
1.5	0.2857142857142857	5	0.5	0.0011987140901165284	-9.291664574878329e-10
1.5	0.2857142857142857	5	1.	0.0011985634606616938	-1.2719246920307435e-6
1.5	0.2857142857142857	5	1.5	0.0011554402170683552	-0.00005438522518448411
1.5	0.2857142857142857	5	2.	0.00048515063170094963	-0.0004385980932265976
1.5	0.2857142857142857	5	2.5	-0.0022054497565880743	-0.0009867214894297722
1.5	0.2857142857142857	5	3.	-0.004887782933604949	-0.00012535421472204716
1.5	0.2857142857142857	5	3.5	-0.002318616538507943	0.0013077239198280516
1.5	0.2857142857142857	5	4.	0.0016856908848467639	0.000536722401886846
1.5	0.2857142857142857	5	4.5	0.0013989436378647674	-0.00037748391420767426
1.5	0.2857142857142857	5	5.	0.00043148974113076517	-0.00009450011137762114
1.5	0.2857142857142857	5	5.5	0.00031797072519255276	-0.00006225966028003874
1.5	0.2857142857142857	5	6.	-9.24854115685703e-6	-0.00007502096708452974
1.5	0.2857142857142857	5	6.5	-0.00008720619681132108	0.000014153902817368399
1.5	0.2857142857142857	5	7.	-0.00003815586192956843	2.611819615144946e-6
1.5	0.2857142857142857	5	7.5	-0.00004019145944654875	3.969254782327806e-6
1.5	0.2857142857142857	5	8.	-0.000011875644050848776	7.283950111970687e-6
1.5	0.2857142857142857	5	8.5	-9.044374027814637e-7	2.847405396794143e-7
1.5	0.2857142857142857	5	9.	7.450260667312615e-8	9.363017382511817e-7
1.5	0.2857142857142857	5	9.5	2.7065019177838196e-6	3.4692264246694324e-8
1.5	0.2857142857142857	5	10.	1.2075818714843638e-6	-4.162391121035793e-7
1.5	0.2857142857142857	5	10.5	6.396414507012778e-7	-3.204183180043605e-8
1.5	0.2857142857142857	5	11.	3.326414497362373e-7	-1.446150140384247e-7
1.5	0.2857142857142857	5	11.5	-3.6335162752372846e-8	-3.245852716285931e-8
1.5	0.2857142857142857	5	12.	-2.2140405615678714e-8	3.063993816548415e-9
1.5	0.2857142857142857	5	12.5	-5.009952951083545e-8	-6.691847281570205e-9
1.5	0.2857142857142857	5	13.	-3.5370529613969e-8	1.0383674914757841e-8
1.5	0.2857142857142857	5	13.5	-1.0281411012822247e-8	2.2572852071518022e-9
1.5	0.2857142857142857	5	14.	-7.10072902169633e-9	1.753430082535695e-9
1.5	0.2857142857142857	5	14.5	4.398582075716707e-10	1.346664424467472e-9
1.5	0.2857142857142857	5	15.	1.1553279114508092e-9	-2.959166434942784e-10
1.5	0.2857142857142857	5	15.5	8.139702521819429e-10	1.041431144538533e-10
1.5	0.2857142857142857	5	16.	8.565439192472056e-10	-1.5319412989623478e-10
1.5	0.2857142857142857	5	16.5	2.272596645518728e-10	-1.0312683890642116e-10
1.5	0.2857142857142857	5	17.	1.1987807667536893e-10	-1.3848421609627218e-11
1.5	0.2857142857142857	5	17.5	1.2573833002861283e-11	-3.3388382730382034e-11
1.5	0.2857142857142857	5	18.	-3.5639697888996193e-11	3.908221701375517e-12
1.5	0.2857142857142857	5	18.5	-1.5215652060914502e-11	1.1909723440183463e-12
1.5	0.2857142857142857	5	19.	-1.7509448694762933e-11	1.198175438245822e-12
1.5	0.2857142857142857	5	19.5	-6.347601093946377e-12	3.0077150349644503e-12
1.5	0.2857142857142857	5	20.	-1.7213093954711083e-12	2.1689045658040106e-13

==> tempdiso_b3_h1v5_l0.dat <==
1.5	3.000030000300003	0	0.25	0.7443705997130401	-0.5623306962447131
1.5	3.000030000300003	0	0.5	0.22401337701365587	-0.7210287325743882
1.5	3.000030000300003	0	0.75	-0.1315580467499205	-0.5004459492605087
1.5	3.000030000300003	0	1.	-0.15699913126826626	-0.235559752224825
1.5	3.000030000300003	0	1.25	-0.04282586067505193	-0.18964524336760596
1.5	3.000030000300003	0	1.5	-0.06740639827547883	-0.2993203401277015
1.5	3.000030000300003	0	1.75	-0.2574242596094823	-0.31155400760742447
1.5	3.000030000300003	0	2.	-0.39899487799958605	-0.1326904924505657
1.5	3.000030000300003	0	2.25	-0.34440865722050734	0.07444143895592978
1.5	3.000030000300003	0	2.5	-0.19221641100279124	0.12674225541781337
1.5	3.000030000300003	0	2.75	-0.13450807697154815	0.054000261936166215
1.5	3.000030000300003	0	3.	-0.2022367363575839	0.03376087136864558
1.5	3.000030000300003	0	3.25	-0.2456570776341787	0.14464991841030994
1.5	3.000030000300003	0	3.5	-0.1486859738396453	0.2720693214508616
1.5	3.000030000300003	0	3.75	0.01832596192574345	0.2722635324872521
1.5	3.000030000300003	0	4.	0.10043788236289776	0.16283113456516715
1.5	3.000030000300003	0	4.25	0.06359825569025472	0.0888940229050709
1.5	3.000030000300003	0	4.5	0.02774076202550479	0.12488854385110133
1.5	3.000030000300003	0	4.75	0.09528126239808124	0.18250219975770945
1.5	3.000030000300003	0	5.	0.2134704304739111	0.1402223516528929
1.5	3.000030000300003	0	5.25	0.25157891123911036	0.009849928618603435
1.5	3.000030000300003	0	5.5	0.17804135091897194	-0.08331103102550513
1.5	3.000030000300003	0	5.75	0.0971058858269766	-0.06997789238942669
1.5	3.000030000300003	0	6.	0.10362836920632984	-0.023240053612473863
1.5	3.000030000300003	0	6.25	0.15855739537720553	-0.05115564529305737
1.5	3.000030000300003	0	6.5	0.14961483118347793	-0.14862847253694889
1.5	3.000030000300003	0	6.75	0.047203020358049054	-0.20758966259453504
1.5	3.000030000300003	0	7.	-0.05654628023156108	-0.16489702179891524
1.5	3.000030000300003	0	7.25	-0.07304723075129792	-0.08463832916312922
1.5	3.000030000300003	0	7.5	-0.03268875717824031	-0.067447129462157
1.5	3.000030000300003	0	7.75	-0.036558116138458135	-0.115077297241436
1.5	3.000030000300003	0	8.	-0.1154933046753098	-0.13330107694220938
1.5	3.000030000300003	0	8.25	-0.18922010029801395	-0.06410011408069644
1.5	3.000030000300003	0	8.5	-0.1768852316498998	0.035345778608571285
1.5	3.000030000300003	0	8.75	-0.10503253939982815	0.07109883579772147
1.5	3.000030000300003	0	9.	-0.06814364441286545	0.03753375978387909
1.5	3.000030000300003	0	9.25	-0.09984011478125487	0.01946018030969179
1.5	3.000030000300003	0	9.5	-0.13095263709266117	0.0728145892713735
1.5	3.000030000300003	0	9.75	-0.08772923608194579	0.14853955126564908
1.5	3.000030000300003	0	10.	0.006514554794990806	0.16062726521036094
1.5	3.000030000300003	0	10.25	0.06332845231069799	0.10238506744386836
1.5	3.000030000300003	0	10.5	0.0477635099464031	0.0528922763761331
1.5	3.000030000300003	0	10.75	0.021443041764772918	0.06822755284501404
1.5	3.000030000300003	0	11.	0.0543668710946545	0.10735507921218544
1.5	3.000030000300003	0	11.25	0.1282102398194554	0.0916066057448247
1.5	3.000030000300003	0	11.5	0.1620021687871969	0.013671029519706198
1.5	3.000030000300003	0	11.75	0.12217330464181746	-0.05252005150859674
1.5	3.000030000300003	0	12.	0.06617993069641608	-0.05172597285074999
1.5	3.000030000300003	0	12.25	0.06261431419106274	-0.01942598236456515
1.5	3.000030000300003	0	12.5	0.0989472675850364	-0.029532261637656796
1.5	3.000030000300003	0	12.75	0.10175576412772076	-0.09181995431258552
1.5	3.000030000300003	0	13.	0.039091986911240856	-0.1389565262752483
1.5	3.000030000300003	0	13.25	-0.03542383053633118	-0.11846746330563078
1.5	3.000030000300003	0	13.5	-0.05508291218018432	-0.06284676248254674
1.5	3.000030000300003	0	13.75	-0.028471542957520118	-0.043573527634296415
1.5	3.000030000300003	0	14.	-0.024018508769465857	-0.07396468857913031
1.5	3.000030000300003	0	14.25	-0.07413927502107377	-0.09339821245431382
1.5	3.000030000300003	0	14.5	-0.13063113445511995	-0.05234188961779415
1.5	3.000030000300003	0	14.75	-0.13061002402058974	0.019290904539605337
1.5	3.000030000300003	0	15.	-0.08128327920052324	0.05267960328449926
1.5	3.000030000300003	0	15.25	-0.04844710222203135	0.03232436896370208
1.5	3.000030000300003	0	15.5	-0.06640764700903125	0.014086204313181739
1.5	3.000030000300003	0	15.75	-0.09298489317939887	0.04635888430959955
1.5	3.000030000300003	0	16.	-0.06945421080869787	0.10330684960774636
1.5	3.000030000300003	0	16.25	-0.0019480702494107742	0.12035357025247023
1.5	3.000030000300003	0	16.5	0.04645359181946165	0.0817908934518472
1.5	3.000030000300003	0	16.75	0.04050674517321624	0.04079445179895136
1.5	3.000030000300003	0	17.	0.018142929478451284	0.04612049491978635
1.5	3.000030000300003	0	17.25	0.03584602339174608	0.07666245577263368
1.5	3.000030000300003	0	17.5	0.09017294510421386	0.0723664438361366
1.5	3.000030000300003	0	17.75	0.12237317677201734	0.017641794763915582
1.5	3.000030000300003	0	18.	0.09827451033144709	-0.03693003341092395
1.5	3.000030000300003	0	18.25	0.05371314588105414	-0.04289517818005131
1.5	3.000030000300003	0	18.5	0.04460226679978319	-0.018003311565840674
1.5	3.000030000300003	0	18.75	0.07115798118058966	-0.019352880391408853
1.5	3.000030000300003	0	19.	0.07948748676523329	-0.0638520372925629
1.5	3.000030000300003	0	19.25	0.036856785758314366	-0.10491212310226335
1.5	3.000030000300003	0	19.5	-0.022862761707818563	-0.09599559803224515
1.5	3.000030000300003	0	19.75	-0.04476115727556708	-0.053293049833745235
1.5	3.000030000300003	0	20.	-0.026112754501689348	-0.03253973547888024

==> tempdiso_b3_h1v5_l0_th.dat <==
0.	0.24865705813921246	0.
0.05	0.24582989425636767	0.03218328060887803
0.1	0.23772665321349087	0.06329359005215258
0.15000000000000002	0.22467941960384435	0.09234203381677483
0.2	0.20721749535158301	0.11843499266508595
0.25	0.18604120075163122	0.14081440441702547
0.30000000000000004	0.16198742145562708	0.15889104524601982
0.35000000000000003	0.1359887319524792	0.17226913712996075
0.4	0.10902825740395018	0.18076107842739514
0.45	0.08209264798008889	0.18439162787287405
0.5	0.056125621918061794	0.18339143889065915
0.55	0.03198448154577575	0.17818040956236925
0.6000000000000001	0.010401824125769291	0.16934185244714578
0.65	-0.008045632484369021	0.1575889681570453
0.7000000000000001	-0.022959593139851204	0.14372550103178944
0.75	-0.0341330640265577	0.12860274327043553
0.8	-0.04155306686353305	0.11307522040479721
0.8500000000000001	-0.04539324419542734	0.09795742790388515
0.9	-0.04599695677257203	0.08398389518028268
0.9500000000000001	-0.04385197954060555	0.07177463585912988
1.	-0.03955834060159028	0.06180771530575851
1.05	-0.03379119401466594	0.05440024761717819
1.1	-0.027260854202392736	0.049698649026057064
1.1500000000000001	-0.02067223511306389	0.04767845090439114
1.2000000000000002	-0.014685926241872009	0.048153443127465535
1.25	-0.009883002421050363	0.05079340746943746
1.3	-0.00673541424135709	0.055149239403714835
1.35	-0.005583456759553881	0.06068387047144077
1.4000000000000001	-0.006621386916485738	0.06680711298780424
1.4500000000000002	-0.009891780152181217	0.07291236930027624
1.5	-0.015288712054204887	0.07841308761235415
1.55	-0.02256935055700231	0.08277690713755066
1.6	-0.0313730766353234	0.08555561171409645
1.6500000000000001	-0.04124684275931189	0.08640929110755476
1.7000000000000002	-0.0516751510224065	0.08512347538741581
1.75	-0.06211280425349184	0.08161843761840262
1.8	-0.0720184650919958	0.07595032794184384
1.85	-0.08088705493026462	0.06830428039914788
1.9000000000000001	-0.08827913507744076	0.0589800948244011
1.9500000000000002	-0.09384562819979352	0.04837151346682081
2.	-0.09734654479560831	0.03694046227085227
2.0500000000000003	-0.09866275785053451	0.02518789075393228
2.1	-0.09780029569503312	0.013623008289048255
2.15	-0.0948870727764062	0.00273277046778608
2.2	-0.09016242394553317	-0.007046584349245273
2.25	-0.08396022394677827	-0.015354306220177395
2.3000000000000003	-0.07668673622691209	-0.021924821960577223
2.35	-0.06879462358687828	-0.02660127867012332
2.4000000000000004	-0.060754751880085084	-0.02934226564865957
2.45	-0.053027516712762464	-0.03022145599862337
2.5	-0.04603541775948323	-0.029420335046650505
2.5500000000000003	-0.04013849790031958	-0.027214591024537743
2.6	-0.035614062937505686	-0.02395511037318477
2.6500000000000004	-0.03264181561788527	-0.020044824518890867
2.7	-0.03129519309904055	-0.01591287997333533
2.75	-0.03153931131653542	-0.011987737042069662
2.8000000000000003	-0.03323551652228197	-0.008670837816428457
2.85	-0.036152147847875675	-0.00631242091291363
2.9000000000000004	-0.039980748622681916	-0.005190903925217737
2.95	-0.044356649720465824	-0.005497015555481805
3.	-0.04888260340888909	-0.007323553441539153
3.0500000000000003	-0.05315398460842591	-0.010661290114639678
3.1	-0.05678400654287708	-0.015401170195001646
3.1500000000000004	-0.059427422297617424	-0.02134255997675438
3.2	-0.06080129991808831	-0.02820694891773355
3.25	-0.06070165805981407	-0.03565618264415061
3.3000000000000003	-0.05901501864719491	-0.04331404751824685
3.35	-0.05572425529465288	-0.05078984233542228
3.4000000000000004	-0.05090847123557444	-0.05770247334368551
3.45	-0.044737006345661315	-0.06370359929041666
3.5	-0.037458027332898	-0.06849843290765162
3.5500000000000003	-0.029382477071179792	-0.07186296809712878
3.6	-0.020864429396609308	-0.07365663709278357
3.6500000000000004	-0.012279098839321117	-0.07382969387867037
3.7	-0.003999879359659866	-0.07242495070311764
3.75	0.0036241742863901013	-0.06957384314479602
3.8000000000000003	0.010289055675132344	-0.06548714451560991
3.85	0.01575346854296284	-0.06044097156103237
3.9000000000000004	0.019852406045683776	-0.05475900129627335
3.95	0.02250587492050192	-0.048792037110848833
4.	0.02372229826848122	-0.0428962085076144
4.05	0.023596461292192554	-0.03741115505571803
4.1000000000000005	0.02230219893088262	-0.03263952831663225
4.15	0.02008034255868231	-0.028829047705236262
4.2	0.017222725613659597	-0.026158174417530863
4.25	0.014053278453882906	-0.024726233046573228
4.3	0.010907407509556643	-0.024548528343431762
4.3500000000000005	0.008110943681081277	-0.025556692503625068
4.4	0.0059599553429492535	-0.02760417572614734
4.45	0.004702652558246978	-0.030476479374868207
4.5	0.004524466304664017	-0.03390544585715838
4.55	0.005537179223920682	-0.03758667937697303
4.6000000000000005	0.0077727260131748716	-0.04119899112762745
4.65	0.01118198842209336	-0.0444246515991558
4.7	0.015638600181846395	-0.046969197462386716
4.75	0.020947470154496956	-0.04857958225573639
4.800000000000001	0.026857446268557527	-0.049059575434174045
4.8500000000000005	0.03307729561194271	-0.04828149538692275
4.9	0.03929398206527806	-0.04619359701169337
4.95	0.04519209335179685	-0.04282270840405783
5.	0.05047321157541726	-0.03827200701503569
5.050000000000001	0.0548740379832825	-0.0327141249302124
5.1000000000000005	0.05818217201381593	-0.026380057388777276
5.15	0.06024860044719939	-0.01954460104587724
5.2	0.06099616443805317	-0.012509253679089394
5.25	0.06042352682490402	-0.005583652980200273
5.300000000000001	0.05860444335239199	0.00093328956768803
5.3500000000000005	0.0556824318175917	0.006771397058637639
5.4	0.05186121478465758	0.011705279811799753
5.45	0.04739156723761192	0.015567465726370551
5.5	0.04255541494910681	0.01825783113935063
5.550000000000001	0.03764818970260723	0.01974879014470299
5.6000000000000005	0.032960544518397784	0.020085966424597916
5.65	0.02876056037057639	0.019384352048575342
5.7	0.025277534470678133	0.017820235080692793
5.75	0.022688332244879844	0.015619435213851266
5.800000000000001	0.021107117903831595	0.013042608426363522
5.8500000000000005	0.02057906282012569	0.01036855455856839
5.9	0.02107838048096899	0.007876575586462294
5.95	0.022510767270333708	0.005828980787220559
6.	0.02472005647830256	0.004454815583860388
6.050000000000001	0.027498635449246158	0.003935805440579911
6.1000000000000005	0.03060094834555246	0.004395360606775002
6.15	0.033759223315520274	0.005891291265098716
6.2	0.036700433801218874	0.008412648240446059
6.25	0.03916343674292621	0.011880846616376398
6.300000000000001	0.040915229093245575	0.016154964434175103
6.3500000000000005	0.04176532784708626	0.02104085247954888
6.4	0.04157740322878667	0.026303459659466955
6.45	0.04027747157467174	0.03168158565275872
6.5	0.0378581724761087	0.03690412990173654
6.550000000000001	0.03437890014266173	0.04170682193451644
6.6000000000000005	0.029961816380733444	0.0458483971373048
6.65	0.024784026123209804	0.04912522517742414
6.7	0.019066430526529926	0.05138350211917621
6.75	0.0130599730358607	0.05252827497549588
6.800000000000001	0.007030148459039941	0.05252876884456701
6.8500000000000005	0.0012407448500733427	0.05141971913455302
6.9	-0.004062172802654829	0.049298660125323183
6.95	-0.00866505137430657	0.04631937080813727
7.	-0.012399509000950153	0.04268191420432868
7.050000000000001	-0.015152101896281245	0.03861991282553222
7.1000000000000005	-0.016870620014859512	0.034385868121318205
7.15	-0.01756655176057492	0.030235445824923084
7.2	-0.017313597129318334	0.02641170543750654
7.25	-0.016242353389843863	0.023130247674806568
7.300000000000001	-0.014531532529280534	0.02056618928859144
7.3500000000000005	-0.012396280810706704	0.018843754707582247
7.4	-0.010074345089960864	0.018029106243065206
7.45	-0.007810957563659808	0.018126829876302958
7.5	-0.005843382907621267	0.019080264789203893
7.550000000000001	-0.004386085279725986	0.020775626105120466
7.6000000000000005	-0.003617427019198973	0.023049636559323666
7.65	-0.003668709337474657	0.025700168388602677
7.7	-0.004616214545050726	0.02849921468874508
7.75	-0.006476719056850075	0.031207370816625626
7.800000000000001	-0.009206728593504574	0.03358891933597563
7.8500000000000005	-0.012705455282630755	0.03542658150849515
7.9	-0.016821325153213145	0.03653502587742296
7.95	-0.021361588062139687	0.03677230795385189
8.	-0.026104413636063167	0.036048548840909744
8.05	-0.030812707773861237	0.03433133619733383
8.1	-0.035248783542738235	0.0316475371188477
8.15	-0.0391889737791844	0.028081436364611616
8.200000000000001	-0.04243728285648289	0.02376934094107967
8.25	-0.0448372408732899	0.018891009309485274
8.3	-0.04628124049921098	0.013658457074868392
8.35	-0.04671679730415342	0.008302849165788096
8.4	-0.0461493683828752	0.0030603017143417547
8.450000000000001	-0.04464157926036332	-0.001842521575891155
8.5	-0.04230893200070751	-0.006202127272363776
8.55	-0.039312284328867575	-0.009850381536037263
8.6	-0.03584758706596214	-0.012664428472426333
8.65	-0.03213353321684271	-0.014573740502766505
8.700000000000001	-0.028397896598656668	-0.015563885067398834
8.75	-0.0248634135534037	-0.015676797734477013
8.8	-0.021734083705749793	-0.015007569120218365
8.85	-0.019182733883362533	-0.01369796843589063
8.9	-0.01734060554013909	-0.011927126673976595
8.950000000000001	-0.01628959583199578	-0.00989997517093022
9.	-0.0160576142376816	-0.007834170052669396
9.05	-0.016617320935477367	-0.005946321809273116
9.1	-0.01788830230592607	-0.004438386779203591
9.15	-0.019742526052076107	-0.0034850616675213253
9.200000000000001	-0.022012716673949016	-0.0032229546903661116
9.25	-0.02450311379310964	-0.0037421920370900503
9.3	-0.027001931954854872	-0.005080963475218244
9.35	-0.029294739706291168	-0.007223325915515515
9.4	-0.03117792391218645	-0.010100380227108467
9.450000000000001	-0.032471405317449784	-0.013594727237941261
9.5	-0.033029822963550344	-0.0175479066455765
9.55	-0.03275150470254463	-0.021770339946344218
9.600000000000001	-0.031584682268171634	-0.02605314662780542
9.65	-0.02953058317233693	-0.03018109095196148
9.700000000000001	-0.026643227153516802	-0.033945851351609796
9.75	-0.02302595979786667	-0.03715878951616334
9.8	-0.018824957563166614	-0.039662432268549874
9.850000000000001	-0.014220124320279722	-0.04133996379126507
9.9	-0.009413958294124784	-0.042122153130520444
9.950000000000001	-0.004619090288660782	-0.0419913040581031
10.	-0.00004527200045185087	-0.040982001066907525
10.05	0.004113377486562428	-0.03917862482910547
10.100000000000001	0.007690079793571781	-0.036709810442472963
10.15	0.010555342114602219	-0.03374020986434339
10.200000000000001	0.012624534442991631	-0.030460084528422894
10.25	0.013862644839465327	-0.027073385221362708
10.3	0.01428593572962911	-0.023785065958241217
10.350000000000001	0.013960417606086802	-0.020788421540274552
10.4	0.012997253928212982	-0.018253232324040188
10.450000000000001	0.011545400230307354	-0.016315445147910442
10.5	0.009781949814048617	-0.015069020006487802
10.55	0.007900797556328021	-0.014560434342156132
10.600000000000001	0.006100333878589785	-0.014786169473637608
10.65	0.004570936805950996	-0.015693317225046306
10.700000000000001	0.0034830380945536947	-0.01718325089661112
10.75	0.0029764994002251873	-0.019118115366179946
10.8	0.0031519491493829403	-0.021329718013860376
10.850000000000001	0.00406460568868293	-0.023630255934311402
10.9	0.005720955395473318	-0.02582420443452712
10.950000000000001	0.00807847561102416	-0.027720623740310268
11.	0.011048402697367364	-0.02914511912433032
11.05	0.01450135700261456	-0.029950715405703477
11.100000000000001	0.018275460704685265	-0.030026978098243676
11.15	0.022186432195122553	-0.029306825735697744
11.200000000000001	0.02603902115516898	-0.027770623906080514
11.25	0.029639068977863253	-0.025447322064477213
11.3	0.03280544440069523	-0.02241257857850345
11.350000000000001	0.0353811160403917	-0.018784006209207366
11.4	0.03724268097809049	-0.01471384777523622
11.450000000000001	0.038307767825836135	-0.01037954915445296
11.5	0.03853986744381042	-0.005972824414729208
11.55	0.03795030614298861	-0.001687897997654661
11.600000000000001	0.036597254651219574	0.0022903438695397946
11.65	0.034581850209841884	0.005797558680955393
11.700000000000001	0.03204168748090318	0.008699819981050235
11.75	0.029142095478104268	0.010901552658273195
11.8	0.026065752580547594	0.01235105050567533
11.850000000000001	0.023001291643622183	0.013043247613352323
11.9	0.02013160628423348	0.013019586945690968
11.950000000000001	0.017622584148136434	0.01236501003533016
12.	0.015612962686408488	0.011202269873064679
12.05	0.014205929785832586	0.009683933775254764
12.100000000000001	0.013462980267538303	0.00798258414359059
12.15	0.013400396878918044	0.006279833983210314
12.200000000000001	0.01398855993016971	0.004754844237116415
12.25	0.015154113463684728	0.0035730572829440065
12.3	0.016784838763463518	0.0028758438541256104
12.350000000000001	0.01873691907874118	0.002771700476633236
12.4	0.02084413293294072	0.003329535199960281
12.450000000000001	0.022928396281102683	0.0045744472943880276
12.5	0.024810993166449167	0.0064862500308303355
12.55	0.026323795215423273	0.009000814470618072
12.600000000000001	0.027319774525557478	0.012014137042595291
12.65	0.027682161761827993	0.015388865437502093
12.700000000000001	0.027331688442646728	0.018962866386736138
12.75	0.026231473870009053	0.02255929447440633
12.8	0.02438926524743703	0.025997530829066473
12.850000000000001	0.021856904932825445	0.029104309776193892
12.9	0.01872707116394675	0.031724343251663616
12.950000000000001	0.015127507263503717	0.03372978728293573
13.	0.011213108852621048	0.03502796979099853
13.05	0.007156369477879567	0.03556690951290879
13.100000000000001	0.0031367842991049015	0.03533829497237202
13.15	-0.0006701268978170962	0.034377751379427744
13.200000000000001	-0.004103495739201449	0.032762392180262855
13.25	-0.0070268206873169885	0.03060582020096392
13.3	-0.009336124895622673	0.02805090052009268
13.350000000000001	-0.010966058925985728	0.025260763683050566
13.4	-0.011893580484511704	0.02240860528398656
13.450000000000001	-0.0121389952207278	0.019666919775882696
13.5	-0.011764307172219832	0.01719683834783666
13.55	-0.010868994372794975	0.01513823104013869
13.600000000000001	-0.009583484126386235	0.013601182749524699
13.65	-0.008060743672261611	0.012659364731643682
13.700000000000001	-0.00646651676681277	0.01234570326612653
13.75	-0.004968818097556629	0.012650602891043736
13.8	-0.0037273405419497754	0.01352282208762218
13.850000000000001	-0.002883432597459073	0.014872934455477247
13.9	-0.0025512648875121776	0.016579148498569122
13.950000000000001	-0.002810728060460832	0.0184951140254233
14.	-0.0037024945671421147	0.020459221773980938
14.05	-0.0052255406846719666	0.022304812611309496
14.100000000000001	-0.007337271303214729	0.023870658978457877
14.15	-0.009956228020938158	0.02501106730750333
14.200000000000001	-0.012967201071220019	0.025604976612236974
14.25	-0.016228417439503286	0.025563493520489717
14.3	-0.019580350339552723	0.024835403467434992
14.350000000000001	-0.0228555967937974	0.02341032528738044
14.4	-0.02588920636659695	0.021319323998998222
14.450000000000001	-0.028528818921084803	0.01863295494321528
14.5	-0.030643983995229072	0.015456871744083391
14.55	-0.032134087928490616	0.011925280946680524
14.600000000000001	-0.032934403725384725	0.008192658365731907
14.65	-0.03301989715271542	0.004424248046676697
14.700000000000001	-0.032406563257900534	0.0007859378560634789
14.75	-0.031150221550760835	-0.0025658583032336347
14.8	-0.029342855905885683	-0.005493684878050742
14.850000000000001	-0.02710673702247297	-0.007887310926124894
14.9	-0.024586701645897623	-0.009670271622992528
14.950000000000001	-0.021941075328960134	-0.010804287532189778
15.	-0.019331807420566956	-0.011291297453854078
15.05	-0.01691443327514341	-0.011172989749030214
15.100000000000001	-0.014828486664483194	-0.010527872596937687
15.15	-0.013188954717828622	-0.0094660760126303
15.200000000000001	-0.01207930048421476	-0.008122218205156026
15.25	-0.011546478729001617	-0.0066467873865818095
15.3	-0.011598245148882217	-0.005196580197383933
15.350000000000001	-0.012202915701503161	-0.003924794036694481
15.4	-0.013291580167077538	-0.002971389445659788
15.450000000000001	-0.014762621884482444	-0.0024543192807794183
15.5	-0.016488253261927554	-0.0024621650992356103
15.55	-0.018322652931274733	-0.003048631608247719
15.600000000000001	-0.020111192883632445	-0.0042292328986899275
15.65	-0.02170017852431071	-0.005980366866337564
15.700000000000001	-0.02294649523369267	-0.008240825318232451
15.75	-0.02372656338283332	-0.010915636044394807
15.8	-0.023944049150432318	-0.01388198898799023
15.850000000000001	-0.023535857950955516	-0.016996870473787676
15.9	-0.022476045743480666	-0.020105925131659354
15.950000000000001	-0.020777414103148276	-0.023052991044170953
16.	-0.018490699513791564	-0.025689714221116988
16.05	-0.015701416862192855	-0.027884646057383937
16.1	-0.012524562293555235	-0.029531261960767052
16.150000000000002	-0.00909751244410188	-0.030554408548892492
16.2	-0.0055715674831654126	-0.030914786274991994
16.25	-0.002102667618990707	-0.030611197760656444
16.3	0.0011581382296721814	-0.02968043174085053
16.35	0.00407387992323164	-0.028194799640974582
16.400000000000002	0.00652994184043049	-0.026257487258063202
16.45	0.008440917824606296	-0.023996018799484868
16.5	0.00975562647881357	-0.02155424633220243
16.55	0.010459983732255429	-0.01908336741370392
16.6	0.010577563696164657	-0.01673253185750438
16.650000000000002	0.010167822851087745	-0.014639621753849393
16.7	0.00932210759139695	-0.012922775726367335
16.75	0.008157702105596696	-0.01167317991994313
16.8	0.006810294035622099	-0.010949567532863599
16.85	0.005425331933991838	-0.010774760958985049
16.900000000000002	0.0041488153340431665	-0.011134462581826947
16.95	0.0031180912446875575	-0.011978359980051884
17.	0.0024532281675074172	-0.013223467508360294
17.05	0.0022495006219545905	-0.014759487837689985
17.1	0.002571446158184704	-0.0164558526307081
17.150000000000002	0.0034488574699072837	-0.018169998749629296
17.2	0.004874950764670439	-0.019756361528965434
17.25	0.006806815623598761	-0.02107552422618021
17.3	0.00916810967088166	-0.022002955289566216
17.35	0.011853822296919971	-0.02243679288006426
17.400000000000002	0.014736804049032635	-0.02230419728960127
17.45	0.017675649987611133	-0.021565882586655524
17.5	0.02052344294299035	-0.02021855325180944
17.55	0.023136811203600515	-0.018295102554314505
17.6	0.025384737785024227	-0.015862568779256576
17.650000000000002	0.02715657601707039	-0.013017984470968582
17.7	0.02836877751517718	-0.009882383991643453
17.75	0.02896992035965963	-0.006593347871070687
17.8	0.028943732304375167	-0.0032965516928768453
17.85	0.028309929343494012	-0.00013684718238060972
17.900000000000002	0.027122826127973305	0.0027505698703845054
17.95	0.025467813058532997	0.005248357746734991
18.	0.023455926803876204	0.007264087313139502
18.05	0.021216858346660237	0.00873572785362073
18.1	0.01889083822481319	0.00963522635908936
18.150000000000002	0.01661990657021875	0.009969965932186707
18.2	0.014539111743882626	0.00978202132072093
18.25	0.012768183703122295	0.009145266525866695
18.3	0.01140419669613503	0.008160522434838953
18.35	0.01051567254693486	0.006949053269571311
18.400000000000002	0.010138484716756982	0.005644821876082447
18.45	0.01027381025910546	0.004385989300665982
18.5	0.010888248818969543	0.0033061891295360934
18.55	0.011916092953611788	0.002526119030389402
18.6	0.013263600662142019	0.002145970210170992
18.650000000000002	0.014814997369799831	0.002239161566785858
18.7	0.016439828351016726	0.002847762628927744
18.75	0.018001200217330243	0.003979883182426528
18.8	0.01936439665998927	0.005609184446681077
18.85	0.020405332328592374	0.007676534483226339
18.900000000000002	0.021018320748252026	0.010093697421196689
18.95	0.021122676659454984	0.012748820328552566
19.	0.020667747228296857	0.015513370914800782
19.05	0.01963606551779651	0.01825009052608763
19.1	0.018044437205887085	0.020821465508337016
19.150000000000002	0.015942900421127816	0.023098189674613422
19.200000000000003	0.013411630708864804	0.024967093086535257
19.25	0.010555990331713665	0.026338047372524046
19.3	0.007500035479114005	0.027149423067449073
19.35	0.004378889465337961	0.027371765810925593
19.400000000000002	0.001330458845353209	0.027009469924576833
19.450000000000003	-0.001512991603055604	0.02610035290164862
19.5	-0.004032882205919089	0.024713164884026737
19.55	-0.0061314827790925255	0.022943195155960033
19.6	-0.007737757148326208	0.02090625512452022
19.650000000000002	-0.008811530346227317	0.018731416938525654
19.700000000000003	-0.009345726366503486	0.01655296270229514
19.75	-0.009366544951050295	0.014502046552853023
19.8	-0.00893157420397116	0.012698587857314394
19.85	-0.008125963882376798	0.011243897572065033
19.900000000000002	-0.007056904065586745	0.010214492508167713
19.950000000000003	-0.005846758148113757	0.00965747691289428
20.	-0.004625281327924201	0.009587772177971769

==> tempdiso_b3_h1v5_l5.dat <==
1.5	3.000030000300003	5	0	0.044125069465526634	0.
1.5	3.000030000300003	5	0.	0.044125069465526634	0.
1.5	3.000030000300003	5	0.25	0.04451983305740381	-1.0950246111804156e-10
1.5	3.000030000300003	5	0.5	0.04584561054030345	-2.040603991339581e-7
1.5	3.000030000300003	5	0.75	0.04863013103213652	-0.000015058218133720278
1.5	3.000030000300003	5	1.	0.05420718587588776	-0.0002845191055233608
1.5	3.000030000300003	5	1.25	0.06533855716576169	-0.00246357882417261
1.5	3.000030000300003	5	1.5	0.08524897268750772	-0.012622313072959806
1.5	3.000030000300003	5	1.75	0.11169740629859665	-0.04364232676890305
1.5	3.000030000300003	5	2.	0.12701691829150452	-0.10937501677050583
1.5	3.000030000300003	5	2.25	0.09613043740151238	-0.2058092178881848
1.5	3.000030000300003	5	2.5	-0.012035029043178335	-0.29202896174929144
1.5	3.000030000300003	5	2.75	-0.1851105822795141	-0.2995398244762588
1.5	3.000030000300003	5	3.	-0.3476643395285359	-0.18267166325452558
1.5	3.000030000300003	5	3.25	-0.40024058033752785	0.024969929041908173
1.5	3.000030000300003	5	3.5	-0.3026031262526005	0.21242750343254063
1.5	3.000030000300003	5	3.75	-0.12369774801564544	0.27439123365430673
1.5	3.000030000300003	5	4.	0.008553661161309352	0.20714884197921193
1.5	3.000030000300003	5	4.25	0.023895237206888076	0.11433829868587153
1.5	3.000030000300003	5	4.5	-0.02440547247225979	0.10347500530561851
1.5	3.000030000300003	5	4.75	-0.020812850755370205	0.17481831831616979
1.5	3.000030000300003	5	5.	0.08235801068278535	0.22477050519339564
1.5	3.000030000300003	5	5.25	0.20983948217903003	0.1662726543535282
1.5	3.000030000300003	5	5.5	0.24965129067060676	0.030785591310815905
1.5	3.000030000300003	5	5.75	0.18213647943164493	-0.06768734032800902
1.5	3.000030000300003	5	6.	0.0999417514213045	-0.06507430487545388
1.5	3.000030000300003	5	6.25	0.09497126948777447	-0.018362582691979244
1.5	3.000030000300003	5	6.5	0.14945022815321116	-0.030073692556428482
1.5	3.000030000300003	5	6.75	0.16322449566178387	-0.11997441346016036
1.5	3.000030000300003	5	7.	0.08146565452738282	-0.20161163862627593
1.5	3.000030000300003	5	7.25	-0.036076190530697314	-0.19089404320603184
1.5	3.000030000300003	5	7.5	-0.08950178729049876	-0.1099286523890015
1.5	3.000030000300003	5	7.75	-0.061511791392881675	-0.05642490108359928
1.5	3.000030000300003	5	8.	-0.03362441411050805	-0.07968045008454874
1.5	3.000030000300003	5	8.25	-0.07767018782914924	-0.12134735740967899
1.5	3.000030000300003	5	8.5	-0.16284306098573756	-0.09477007666721912
1.5	3.000030000300003	5	8.75	-0.19659673420715124	0.001355756364382879
1.5	3.000030000300003	5	9.	-0.1440356187394761	0.08124867192951288
1.5	3.000030000300003	5	9.25	-0.07099264522443048	0.08195372032758913
1.5	3.000030000300003	5	9.5	-0.057150720849696336	0.04118771276390704
1.5	3.000030000300003	5	9.75	-0.09423035350155387	0.043613944525316604
1.5	3.000030000300003	5	10.	-0.10106061031343638	0.10830807557802526
1.5	3.000030000300003	5	10.25	-0.03305072324530928	0.16458088932114176
1.5	3.000030000300003	5	10.5	0.05832202058328979	0.14556360753180156
1.5	3.000030000300003	5	10.75	0.09251093696453296	0.07513340932700806
1.5	3.000030000300003	5	11.	0.0632841081620316	0.03489115403438805
1.5	3.000030000300003	5	11.25	0.042718898391433495	0.057011839799752044
1.5	3.000030000300003	5	11.5	0.08290261677690675	0.08481658993146021
1.5	3.000030000300003	5	11.75	0.1466693001270094	0.05122475412350033
1.5	3.000030000300003	5	12.	0.1578214630662179	-0.030786988605864582
1.5	3.000030000300003	5	12.25	0.10207554023071447	-0.08509442676676601
1.5	3.000030000300003	5	12.5	0.04469789749406503	-0.07214920807052562
1.5	3.000030000300003	5	12.75	0.04337681662501104	-0.03834205820830911
1.5	3.000030000300003	5	13.	0.07359204178803805	-0.051063830547611266
1.5	3.000030000300003	5	13.25	0.06469520593390804	-0.10788703375590311
1.5	3.000030000300003	5	13.5	-0.0035259067670007998	-0.14056848429420213
1.5	3.000030000300003	5	13.75	-0.07304405256024626	-0.10663519456952854
1.5	3.000030000300003	5	14.	-0.08414406856730473	-0.045326579540076295
1.5	3.000030000300003	5	14.25	-0.05271500808550399	-0.024361563689097705
1.5	3.000030000300003	5	14.5	-0.045739622113907474	-0.050412677555924185
1.5	3.000030000300003	5	14.75	-0.08971077408358201	-0.06295957761331399
1.5	3.000030000300003	5	15.	-0.13527937773621238	-0.017939201774748524
1.5	3.000030000300003	5	15.25	-0.12411104807091432	0.052130284090855954
1.5	3.000030000300003	5	15.5	-0.06683341793210952	0.08126454742325542
1.5	3.000030000300003	5	15.75	-0.02795790061612849	0.056956522214998785
1.5	3.000030000300003	5	16.	-0.039671219578918636	0.0342237088901883
1.5	3.000030000300003	5	16.25	-0.060879919142947096	0.05953775945003862
1.5	3.000030000300003	5	16.5	-0.03520323144408065	0.10802991472594523
1.5	3.000030000300003	5	16.75	0.031548619232514605	0.11764507939840346
1.5	3.000030000300003	5	17.	0.07847541537577521	0.07280224595690257
1.5	3.000030000300003	5	17.25	0.07032122534047916	0.02470766645318585
1.5	3.000030000300003	5	17.5	0.04252886562309273	0.022274399275476784
1.5	3.000030000300003	5	17.75	0.051035427446492976	0.0477329625401579
1.5	3.000030000300003	5	18.	0.09587865995825261	0.04305304910846507
1.5	3.000030000300003	5	18.25	0.12156204839033867	-0.009978907512983621
1.5	3.000030000300003	5	18.5	0.09231482729610085	-0.06447896054814226
1.5	3.000030000300003	5	18.75	0.03995966731482945	-0.07098956918087986
1.5	3.000030000300003	5	19.	0.020628628213687817	-0.04245394333052389
1.5	3.000030000300003	5	19.25	0.03998908243212469	-0.03446683586738309
1.5	3.000030000300003	5	19.5	0.047862716641362046	-0.068888787140767
1.5	3.000030000300003	5	19.75	0.008162742415796006	-0.10445028110894718
1.5	3.000030000300003	5	20.	-0.051200387049818046	-0.09307202399192722

==> tempdiso_b3_h1v5_l5_th.dat <==
0.	0.008636772625482396	-7.724657819530418e-18
0.05	0.008643538847891085	-4.261880176292645e-18
0.1	0.008663888923353569	1.1794753387889893e-15
0.15000000000000002	0.00869797819232661	1.0231602286230159e-13
0.2	0.008746069344240711	2.4018582217228488e-12
0.25	0.008808538357926493	2.764805797621173e-11
0.30000000000000004	0.008885883378706261	2.026144199738491e-10
0.35000000000000003	0.00897873718073557	1.0864272618225812e-9
0.4	0.009087884129743692	4.631560788727354e-9
0.45	0.00921428281815277	1.656210623372621e-8
0.5	0.009359095724832015	5.152860592923969e-8
0.55	0.009523727267470904	1.4317015427947607e-7
0.6000000000000001	0.009709871366987912	3.621502744582065e-7
0.65	0.00991956903222784	8.46261302355952e-7
0.7000000000000001	0.010155275418299725	1.8476973485227057e-6
0.75	0.010419934265965344	3.8034236399147166e-6
0.8	0.010717055594733745	7.435035810638925e-6
0.8500000000000001	0.011050790063620503	0.000013884407932061992
0.9	0.0114259906627605	0.000024890580060406413
0.9500000000000001	0.011848249576879051	0.00004301157140053741
1.	0.012323895404538102	0.00007189201414810021
1.05	0.01285993381477263	0.00011657365341338945
1.1	0.013463913454814316	0.0001838409150925736
1.1500000000000001	0.014143698912381932	0.00028258808214882644
1.2000000000000002	0.01490713407540728	0.0004241884331944717
1.25	0.015761582596663593	0.000622839391002544
1.3	0.016713337516835382	0.0008958518059214408
1.35	0.017766899451683478	0.0012638465354406394
1.4000000000000001	0.01892413197039488	0.0017508180877636632
1.4500000000000002	0.020183313568957823	0.0023840238772699185
1.5	0.021538117479007773	0.0031936591378844766
1.55	0.022976562782224284	0.004212282189993898
1.6	0.02447999210941119	0.00547396282914896
1.6500000000000001	0.026022141671594768	0.00701313816367001
1.7000000000000002	0.02756837752359598	0.00886317509373807
1.75	0.02907517683479815	0.01105465635146187
1.8	0.030489933655147308	0.01361342689447009
1.85	0.03175116449073658	0.01655845849347328
1.9000000000000001	0.03278917944452861	0.019899611384042035
1.9500000000000002	0.033527269527917174	0.023635391504268508
2.	0.03388344014510817	0.027750818657646236
2.0500000000000003	0.03377269520792766	0.032215533460987336
2.1	0.03310984675340243	0.03698227778603546
2.15	0.03181279258221651	0.04198588339690168
2.2	0.029806170915508662	0.04714289572919936
2.25	0.02702526824666873	0.05235194373675137
2.3000000000000003	0.023420026481753328	0.05749494238741212
2.35	0.018958970215000006	0.06243918216583086
2.4000000000000004	0.013632856606601271	0.06704032081167355
2.45	0.0074578406503745505	0.07114624798135037
2.5	0.000477949138072355	0.07460174554251654
2.5500000000000003	-0.007233171483008124	0.07725210693606081
2.6	-0.015571494701118342	0.07895228584872073
2.6500000000000004	-0.024403715836481175	0.07957187566775854
2.7	-0.03356918412535996	0.07900065702337979
2.75	-0.042883192019091174	0.07715467351928267
2.8000000000000003	-0.05214156770517051	0.07398156974622414
2.85	-0.06112647642565071	0.06946508505912054
2.9000000000000004	-0.06961326825539255	0.06362842333666448
2.95	-0.07737811783405926	0.05653623277258395
3.	-0.08420622375078403	0.048295057882494635
3.0500000000000003	-0.08990019867238946	0.039052075968739566
3.1	-0.0942882694372306	0.0289920639305538
3.1500000000000004	-0.09723196924457461	0.018332645843693672
3.2	-0.0986328719866453	0.0073178845565753875
3.25	-0.09843805373055242	-0.0037895711739680585
3.3000000000000003	-0.09664390551021043	-0.014717520333564825
3.35	-0.0932981344857783	-0.025194078763851026
3.4000000000000004	-0.08849962608884852	-0.03495797845764463
3.45	-0.08239620877164178	-0.0437688600981855
3.5	-0.07518020215077452	-0.05141706772725341
3.5500000000000003	-0.06708195515851738	-0.05773250610108535
3.6	-0.05836151257659589	-0.06259209154331333
3.6500000000000004	-0.049298745880519766	-0.06592540182303389
3.7	-0.04018236217963909	-0.0677182226281336
3.75	-0.03129820787174145	-0.0680136879795536
3.8000000000000003	-0.02291746720098383	-0.06691099538888116
3.85	-0.015285203401218526	-0.06456151917990542
3.9000000000000004	-0.008609884578777715	-0.061162603572977745
3.95	-0.0030543432850632084	-0.056949120362197396
4.	0.0012713289033736892	-0.05218319247898182
4.05	0.0043145770352177575	-0.04714256870927645
4.1000000000000005	0.006082592014957378	-0.0421080586533593
4.15	0.006641769372097811	-0.03735074421345175
4.2	0.00611438533146866	-0.033119456423729245
4.25	0.004672607996186181	-0.029629228977003527
4.3	0.002530079310643772	-0.027051232846022556
4.3500000000000005	-0.00006855363329857331	-0.025504744988131826
4.4	-0.0028596761819496604	-0.025051586430861982
4.45	-0.005573745390414136	-0.025693289296353828
4.5	-0.007948690821462101	-0.02737121880126509
4.55	-0.00974302103476903	-0.029969665072230176
4.6000000000000005	-0.010747971466609302	-0.03332177028208996
4.65	-0.010798075305904778	-0.037218038678206875
4.7	-0.00977960838252693	-0.04141702072129072
4.75	-0.007636463579510091	-0.04565766772819911
4.800000000000001	-0.004373118180635689	-0.04967267325483459
4.8500000000000005	-0.000054548687687536616	-0.05320227037026062
4.9	0.005196959320897797	-0.05600757383253006
4.95	0.011207953898318048	-0.057883111692627935
5.	0.017762573044002757	-0.058667246923817855
5.050000000000001	0.024613563443835473	-0.05825091995291106
5.1000000000000005	0.031494914692089926	-0.056583283299961366
5.15	0.038135502022514076	-0.05367447856952872
5.2	0.04427303957335636	-0.04959525541397053
5.25	0.049667565001327664	-0.04447337717157495
5.300000000000001	0.05411377564109188	-0.03848706750472376
5.3500000000000005	0.05745160344283445	-0.031855839520774955
5.4	0.05957436439320023	-0.02482909746730946
5.45	0.060434100281667215	-0.017673185588639676
5.5	0.060043855844852716	-0.01065756477764976
5.550000000000001	0.05847669016923946	-0.004040816630368721
5.6000000000000005	0.055861520137527924	0.0019427500370548688
5.65	0.05237599267512463	0.007095181259388418
5.7	0.04823673631696092	0.011264987068561863
5.75	0.04368762345059368	0.014354744237214502
5.800000000000001	0.038986523181632836	0.01632576587558145
5.8500000000000005	0.03439138990103697	0.017199597440053484
5.9	0.030146369046458624	0.017056245534346086
5.95	0.026468707140528874	0.01602924206216602
6.	0.023537176671195825	0.014297815443235294
6.050000000000001	0.021482644305467938	0.012076595909289254
6.1000000000000005	0.020381284400682046	0.009603411772519358
6.15	0.020250852225120585	0.007125874497121773
6.2	0.021050160217391704	0.004887457806652072
6.25	0.022681817285724985	0.003113865898611627
6.300000000000001	0.024998109581547575	0.0020004407514538536
6.3500000000000005	0.027809596177216737	0.0017012858022206752
6.4	0.030896026148885477	0.0023207314486815953
6.45	0.03401893670005802	0.003907599152669394
6.5	0.03693525047163844	0.0064525852892081395
6.550000000000001	0.039411034066515506	0.00988889920889355
6.6000000000000005	0.04123473540094812	0.014096115563719952
6.65	0.042229225368223246	0.0189070613327891
6.7	0.04226156809291704	0.02411719767213192
6.75	0.04125072890102769	0.02949623433228172
6.800000000000001	0.039171987662476454	0.03480103806726741
6.8500000000000005	0.036058255463000115	0.0397892106294327
6.9	0.03199832645072087	0.04423276628582754
6.95	0.027131694246663732	0.04793068928989723
7.	0.02164076539129527	0.05072015080257611
7.050000000000001	0.015740576875310847	0.05248545251064582
7.1000000000000005	0.009666709542751211	0.05316424539779398
7.15	0.003662117342010055	0.052750774162952506
7.2	-0.0020364248036329113	0.05129588319303626
7.25	-0.0072114672350936234	0.048903835104021125
7.300000000000001	-0.011676866238095884	0.04572603434905146
7.3500000000000005	-0.015287957144713744	0.041952294396279705
7.4	-0.017949264194495256	0.03779967959664123
7.45	-0.019619479307788467	0.03350022197764849
7.5	-0.020313161046474352	0.02928741693977456
7.550000000000001	-0.020099445029523558	0.025383157199665236
7.6000000000000005	-0.01909740264047351	0.021984983823538577
7.65	-0.017468798956252456	0.019255163058567334
7.7	-0.01540821813585338	0.017311555046705684
7.75	-0.013131548323216441	0.01622132351608943
7.800000000000001	-0.010863148341026896	0.0159974265706648
7.8500000000000005	-0.008822689820447477	0.016598363776218587
7.9	-0.007212298172151637	0.017931029713740342
7.95	-0.0062047799946023255	0.019856539956345287
8.	-0.005933629642844198	0.022198750112477086
8.05	-0.006485313177506347	0.024754729911442404
8.1	-0.007894391813916187	0.027306977254596885
8.15	-0.010141632277672055	0.029636252372529558
8.200000000000001	-0.01315526740205211	0.03153450032903599
8.25	-0.01681534422071448	0.03281715916044038
8.3	-0.02096078448056871	0.03333385863860659
8.35	-0.02539892717476186	0.03297734144380559
8.4	-0.029916770061235682	0.0316896085057187
8.450000000000001	-0.0342933791048726	0.029465267745933908
8.5	-0.03831282165844592	0.026351889630284113
8.55	-0.04177654185086884	0.022447068508922245
8.6	-0.04451492596607002	0.017892802182107585
8.65	-0.04639692789823571	0.01286714336964442
8.700000000000001	-0.04733755170472065	0.007573876594335156
8.75	-0.04730249098448666	0.002230690771261212
8.8	-0.046309980554953036	-0.002943370637143213
8.85	-0.04442929221692879	-0.007740510025245844
8.9	-0.041776607097760654	-0.011976048313676074
8.950000000000001	-0.03850784759892307	-0.015498882287836706
9.	-0.034809428044616224	-0.018199936303816437
9.05	-0.030887162778117976	-0.020018085869243002
9.1	-0.026954223322859957	-0.020943304771451073
9.15	-0.023218551572493095	-0.02101669772573085
9.200000000000001	-0.019870803357809372	-0.02032761211150592
9.25	-0.01707334374369103	-0.019007932135228143
9.3	-0.014950900226924049	-0.017223825210442145
9.35	-0.013583553738395445	-0.01516557298887151
9.4	-0.013002431855201661	-0.013036078536474377
9.450000000000001	-0.013188225885206573	-0.011038579528888141
9.5	-0.014072757981252706	-0.009364483683728374
9.55	-0.015543461039805416	-0.008181982464283713
9.600000000000001	-0.017450410668722674	-0.007626046502983645
9.65	-0.019615551436156287	-0.007790466643103841
9.700000000000001	-0.021843586309520328	-0.008722390220833095
9.75	-0.023933817319314512	-0.010419639740103716
9.8	-0.025692217541125887	-0.012830961446426618
9.850000000000001	-0.026943144271796428	-0.01585922617819249
9.9	-0.027539819587231812	-0.019367304661751555
9.950000000000001	-0.027373117496675297	-0.023186326127723134
10.	-0.02637804868550859	-0.027125776682001942
10.05	-0.02453760579365249	-0.030984846941262478
10.100000000000001	-0.021883758786913423	-0.03456436792543826
10.15	-0.018495492657961392	-0.037678541854301924
10.200000000000001	-0.014494146532625252	-0.04016596236294132
10.25	-0.010036155728029364	-0.041898988560007046
10.3	-0.005303804567951252	-0.04279113328407151
10.350000000000001	-0.000494495546800306	-0.042802126914549744
10.4	0.004190893123190215	-0.04193996069261231
10.450000000000001	0.008559750992628819	-0.04026021838526359
10.5	0.0124389427091444	-0.0378625465099487
10.55	0.015684840059563054	-0.03488461757309954
10.600000000000001	0.018191503110298376	-0.03149367424228933
10.65	0.0198966041456346	-0.027876507117554315
10.700000000000001	0.02078469972111486	-0.02422825662221162
10.75	0.020887778862728426	-0.02074088589810382
10.8	0.020282865083265815	-0.017591742619858262
10.850000000000001	0.01908700988328857	-0.014933162047001304
10.9	0.017449908164882334	-0.012883596885773235
10.950000000000001	0.015544620731518688	-0.011520833225848934
11.	0.013556946512933859	-0.010877673705395241
11.05	0.011674049234507386	-0.010940313880304168
11.100000000000001	0.010073105341699272	-0.01164955272070442
11.15	0.008910588447507892	-0.012904699722097502
11.200000000000001	0.008312884474448728	-0.014569999876737696
11.25	0.008368705124829352	-0.016483071568225427
11.3	0.009123841072438924	-0.01846494533649325
11.350000000000001	0.01057850953289976	-0.02033104755530741
11.4	0.012687467637875106	-0.021902500153298088
11.450000000000001	0.01536283411023008	-0.023016976031421665
11.5	0.018479491403886016	-0.02353856847087214
11.55	0.021882696376239585	-0.023366010519656068
11.600000000000001	0.025397448272660692	-0.022438785997304117
11.65	0.028839027610321484	-0.020740757544287874
11.700000000000001	0.032024121334530586	-0.01830114831091552
11.75	0.034781763759008814	-0.015192744476028678
11.8	0.036963522957104776	-0.011527524019880272
11.850000000000001	0.03845236088271251	-0.007449963458651111
11.9	0.03916945614304839	-0.0031283698010408922
11.950000000000001	0.03907878995988181	0.0012551415653633607
12.	0.03818909486792292	0.005515463159039881
12.05	0.03655323459059745	0.009475455442408765
12.100000000000001	0.034264765699059826	0.01297637761003952
12.15	0.03145216087730026	0.015887151899098104
12.200000000000001	0.02827104645583547	0.01811197691807223
12.25	0.024894589115973486	0.01959565301836927
12.3	0.02150324799621704	0.020326637898365967
12.350000000000001	0.018273846327924746	0.020337314271119743
12.4	0.015369017498551778	0.01970164822609025
12.450000000000001	0.012927574950785895	0.01853037301269703
12.5	0.01105635621284313	0.016963973978090144
12.55	0.009824033945117706	0.015163907091939465
12.600000000000001	0.009257281909172705	0.013302625673674264
12.65	0.009339482567475884	0.011552965722465905
12.700000000000001	0.010012058269247342	0.010077556328645675
12.75	0.01117834917199193	0.009018921225446655
12.8	0.012709774722438906	0.008490836822633076
12.850000000000001	0.014453899698481012	0.008571470670299753
12.9	0.01624390781686378	0.009298707287017002
12.950000000000001	0.017908945010149082	0.010667956347724605
13.	0.019284605201318	0.01263251256109126
13.05	0.020223026470013884	0.015106493861459661
13.100000000000001	0.02060193649143811	0.017970138027842225
13.15	0.020332114465196564	0.02107713484414706
13.200000000000001	0.01936280774249749	0.024263521475200358
13.25	0.017684867305359345	0.02735769295345245
13.3	0.015331251123682228	0.030190737875126297
13.350000000000001	0.012375046135351262	0.03260664005828923
13.4	0.008925053084093876	0.034471651230848104
13.450000000000001	0.005119225500851152	0.03568227105479613
13.5	0.0011163811232146542	0.03617141520514007
13.55	-0.00291333368279301	0.035912319933933595
13.600000000000001	-0.006798618546404283	0.03491999162568247
13.65	-0.010377217113268127	0.033250144264206444
13.700000000000001	-0.013505535645085758	0.03099570465499465
13.75	-0.016067087438858946	0.02828104756532013
13.8	-0.017979259797242617	0.025254371496173184
13.850000000000001	-0.019198009948046203	0.022078681215928313
13.9	-0.019720191307856932	0.01892189555552154
13.950000000000001	-0.019583413913885492	0.01594673407908873
14.	-0.018863422426469763	0.0133009476702642
14.05	-0.017669175254309145	0.011108509930426797
14.100000000000001	-0.01613593740417383	0.009462299451935224
14.15	-0.01441680152218044	0.008418699884968095
14.200000000000001	-0.012673266590253017	0.007994501397135718
14.25	-0.011065081568941287	0.008166069719833411
14.3	-0.00974059852014089	0.008871186310344429
14.350000000000001	-0.008827607329126566	0.010013079766136608
14.4	-0.00842556406104307	0.01146660253800362
14.450000000000001	-0.008599561524036134	0.01308609806664961
14.5	-0.009376435564495276	0.014714511594273606
14.55	-0.01074319299181624	0.016193120877096682
14.600000000000001	-0.012647895689875656	0.01737135905095816
14.65	-0.015002911189622574	0.018116098546792525
14.700000000000001	-0.017690328810667143	0.018319839965484648
14.75	-0.020569203701379036	0.01790731184821494
14.8	-0.023484175119082268	0.016840081393803667
14.850000000000001	-0.026274942005701067	0.015118916190935387
14.9	-0.028786038785079526	0.01278376435566131
14.950000000000001	-0.030876221217975723	0.009911308526356641
15.	-0.03242698119093714	0.006610327248843119
15.05	-0.03334978972720411	0.0030151409827468925
15.100000000000001	-0.03359112287074761	-0.0007225468754732091
15.15	-0.03313583989708703	-0.004442734828451313
15.200000000000001	-0.03200784806632972	-0.00798675437426857
15.25	-0.030268537090450083	-0.01120675017212788
15.3	-0.028012934594240382	-0.013974472675011436
15.350000000000001	-0.025363859294396333	-0.016188863617066604
15.4	-0.022464334089374198	-0.017781922782259155
15.450000000000001	-0.019468874368398285	-0.01872256379178601
15.5	-0.016534098191225154	-0.01901820432580206
15.55	-0.013809252701744547	-0.018714007847066977
15.600000000000001	-0.011427234181483335	-0.017889832338569896
15.65	-0.009496646919421993	-0.01665508108687064
15.700000000000001	-0.008095380735703612	-0.015141777677876592
15.75	-0.007266088433343585	-0.013496286592963994
15.8	-0.007013850794317307	-0.011870227226221329
15.850000000000001	-0.007306127830437002	-0.010411069281686957
15.9	-0.008075019670687772	-0.00925304139526602
15.950000000000001	-0.009221682301387226	-0.008508893474552597
16.	-0.010622616800696327	-0.008263004432806318
16.05	-0.012137442964344117	-0.008566254611645046
16.1	-0.013617677107956172	-0.009432969307928894
16.150000000000002	-0.014915974305391329	-0.010840112324599317
16.2	-0.0158952660313976	-0.012728768174946314
16.25	-0.01643724105840893	-0.015007816860651984
16.3	-0.016449669102512023	-0.017559585342962692
16.35	-0.015872067056850417	-0.02024707509185711
16.400000000000002	-0.014679436508143054	-0.02292237219440549
16.45	-0.012883813696329982	-0.02543569445651361
16.5	-0.010533552760209968	-0.02764452639468819
16.55	-0.0077103909247284675	-0.029422272146623282
16.6	-0.0045245040952040984	-0.030665981401321946
16.650000000000002	-0.001107797420589668	-0.031302420404585245
16.7	0.0023940407895643866	-0.03129260397567284
16.75	0.005830357679224706	-0.030633966427065815
16.8	0.009054595873965175	-0.029360429068237683
16.85	0.011933077621461707	-0.027540223740919672
16.900000000000002	0.014352971316359793	-0.025271634133094214
16.95	0.01622895254577176	-0.022676917923038754
17.	0.017508179403524612	-0.019894820001038906
17.05	0.01817323246814477	-0.017072060864378628
17.1	0.018242926209235448	-0.014354438024105895
17.150000000000002	0.017770866139450996	-0.01187797295271957
17.2	0.01684190931187038	-0.0097607223269927
17.25	0.015566725396714892	-0.00809571742842167
17.3	0.014074806821865982	-0.006945467940905501
17.35	0.012506360887159767	-0.006338359266991158
17.400000000000002	0.01100357399742163	-0.00626715274840504
17.45	0.009701797503928725	-0.006689678871102479
17.5	0.008721190426636298	-0.007531669853801225
17.55	0.008159329034802834	-0.008691550595943951
17.6	0.008085231528383136	-0.010046887205399242
17.650000000000002	0.008535158228986007	-0.011462091302302795
17.7	0.009510434274187353	-0.012796898558538434
17.75	0.0109774594095527	-0.013915152093756263
17.8	0.012869785924169305	-0.01469320026444012
17.85	0.01509229989576179	-0.015027625522181957
17.900000000000002	0.017527086013189273	-0.014841623008182802
17.95	0.02004069921382337	-0.014089761107776731
18.	0.022492364516722676	-0.01276079952551103
18.05	0.02474260381102039	-0.010878404323499097
18.1	0.02666175982847064	-0.008499723175848739
18.150000000000002	0.028137891210492146	-0.005711914355058305
18.2	0.029083564982124357	-0.0026268530109260693
18.25	0.02944116043187121	0.0006256582375419089
18.3	0.029186271679235005	0.003905763915853891
18.35	0.02832911852874911	0.007072007412464924
18.400000000000002	0.026913825464927335	0.009989856354186546
18.45	0.025015632984323247	0.012539775351560123
18.5	0.022736219231346125	0.014624353395486702
18.55	0.020197425068126097	0.016174052788292148
18.6	0.01753375792182484	0.01715121814688755
18.650000000000002	0.014884239187040418	0.017552205228096016
18.7	0.012383795050393739	0.01740721061774953
18.75	0.010155221268496023	0.016778311503521555
18.8	0.008301708075031852	0.015755346251132132
18.85	0.006900696255187931	0.014450215126869398
18.900000000000002	0.00599931328902161	0.01298982301477629
18.95	0.005611689608724063	0.011508125426831302
19.	0.005718320217412475	0.010137790776683317
19.05	0.0062674927393992375	0.009001970847376585
19.1	0.007178690316270987	0.008206689570853729
19.150000000000002	0.008347753574747629	0.007834315004476174
19.200000000000003	0.009653478725809683	0.007938511380327584
19.25	0.010965241847437922	0.008540975977528923
19.3	0.012151177826380706	0.009630155053979383
19.35	0.013086409982250212	0.01116201100927413
19.400000000000002	0.013660824966645987	0.01306278685930797
19.450000000000003	0.013785917108731564	0.0152335917326407
19.5	0.013400285052621377	0.017556519943881153
19.55	0.01247344151565381	0.019901913322513554
19.6	0.011007736958405458	0.02213635856611275
19.650000000000002	0.009038232480028817	0.024130861673252697
19.700000000000003	0.0066305769738018334	0.025768737629193763
19.75	0.0038770179599833987	0.02695273250161344
19.8	0.0008907901668847656	0.02761093203506928
19.85	-0.0022007658545618964	0.027701101683813407
19.900000000000002	-0.005263928748897648	0.027213196860970745
19.950000000000003	-0.008166688286528653	0.026169895348690055
20.	-0.010786706525351308	0.024625125702778833

==> tempord_b0v5_h0v5_l0.dat <==
0.5	0.5	0	0.	0.9999999999999178	0.
0.5	0.5	0	0.5	0.8989333084418837	-0.07176887900916834
0.5	0.5	0	1.	0.756594053691641	-0.06067370775229967
0.5	0.5	0	1.5	0.63498246239695	-0.07381667268520212
0.5	0.5	0	2.	0.4649317131867345	-0.08051253838015611
0.5	0.5	0	2.5	0.33207865602157055	-0.04888566572560588
0.5	0.5	0	3.	0.2599768315496922	-0.03073100563510054
0.5	0.5	0	3.5	0.20520335103809131	-0.02427247765774867
0.5	0.5	0	4.	0.16449805044446159	-0.01708740561243151
0.5	0.5	0	4.5	0.13429219804594564	-0.014991132548142487
0.5	0.5	0	5.	0.103914627326377	-0.014563261466845336
0.5	0.5	0	5.5	0.07779129381562412	-0.010913912188148021
0.5	0.5	0	6.	0.05978368118896719	-0.007779251073157358
0.5	0.5	0	6.5	0.046077645367450924	-0.006031582171911512
0.5	0.5	0	7.	0.035858116426847414	-0.004258547693015189
0.5	0.5	0	7.5	0.028689653873280575	-0.0032700320532040718
0.5	0.5	0	8.	0.022505970696716143	-0.002935115742828419
0.5	0.5	0	8.5	0.01712980419333041	-0.0023401908137291325
0.5	0.5	0	9.	0.01313764081994231	-0.0017331172782874328
0.5	0.5	0	9.5	0.010088105758641443	-0.001351848872061311
0.5	0.5	0	10.	0.007753663751429907	-0.0009846776749977296
0.5	0.5	0	10.5	0.006109769952381552	-0.0007197738378445161
0.5	0.5	0	11.	0.00480885100741454	-0.0006067814798730328
0.5	0.5	0	11.5	0.003694206833902772	-0.0004951177439226443
0.5	0.5	0	12.	0.002834723700124836	-0.00037407677263042734
0.5	0.5	0	12.5	0.002178177809621865	-0.00029221925782324043
0.5	0.5	0	13.	0.0016662430403915785	-0.00021936276884128279
0.5	0.5	0	13.5	0.001297773155536934	-0.00015821019586012236
0.5	0.5	0	14.	0.0010203493360572775	-0.00012684460076947638
0.5	0.5	0	14.5	0.0007886476171116804	-0.00010407909538529099
0.5	0.5	0	15.	0.0006058125662305382	-0.00007980080017563822
0.5	0.5	0	15.5	0.0004661678631875329	-0.00006214338762323775
0.5	0.5	0	16.	0.0003563725732352316	-0.000047747672689103946
0.5	0.5	0	16.5	0.00027521656761960925	-0.00003461981938481266
0.5	0.5	0	17.	0.0002156326134387712	-0.000026715082278459474
0.5	0.5	0	17.5	0.00016735180942450346	-0.000021798317369589936
0.5	0.5	0	18.	0.0001287274265100319	-0.00001692612307660797
0.5	0.5	0	18.5	0.00009916474346196426	-0.000013116183909638279
0.5	0.5	0	19.	0.0000759191534476924	-0.00001022809465225449
0.5	0.5	0	19.5	0.000058304111207120196	-7.5282986092993515e-6
0.5	0.5	0	20.	0.00004546399485584841	-5.660176300006352e-6

==> tempord_b0v5_h0v5_l0_th.dat <==
0.	0.2326512147755249	0
0.5	0.17908808801396436	0
1.	0.13785676253374757	0
1.5	0.10611809633482824	0
2.	0.08168660109779645	0
2.5	0.0628799519533081	0
3.	0.04840314451223988	0
3.5	0.037259322341920476	0
4.	0.02868113457025669	0
4.5	0.022077896980741855	0
5.	0.016994918171672868	0
5.5	0.01308219002533599	0
6.	0.01007028654861444	0
6.5	0.007751811506697671	0
7.	0.005967117355130096	0
7.5	0.004593312092164561	0
8.	0.0035357970558239802	0
8.5	0.0027217529680379554	0
9.	0.00209512568229035	0
9.5	0.0016127663590854533	0
10.	0.0012414602861220113	0
10.5	0.000955639751124348	0
11.	0.0007356234783649405	0
11.5	0.0005662613984873038	0
12.	0.0004358914320264852	0
12.5	0.0003355364519313243	0
13.	0.0002582861288446278	0
13.5	0.00019882109371293513	0
14.	0.00015304665210645884	0
14.5	0.00011781082823543247	0
15.	0.00009068732349574115	0
15.5	0.000069808444317071	0
16.	0.00005373649491594544	0
16.5	0.00004136477920544775	0
17.	0.00003184139496615575	0
17.5	0.000024510572831903454	0
18.	0.000018867520759897567	0
18.5	0.000014523664626956845	0
19.	0.000011179891459012397	0
19.5	8.605952853201335e-6	0
20.	6.6246103357130814e-6	0

==> tempord_b0v5_h0v5_l10.dat <==
0.5	0.5	10	0.	0.00037023380200185905	0.
0.5	0.5	10	0.5	0.00037023380200188296	-1.9130303567513563e-20
0.5	0.5	10	1.	0.0003702338020018341	3.013163782224892e-18
0.5	0.5	10	1.5	0.00037023380200189245	-2.3290531735411338e-20
0.5	0.5	10	2.	0.000370233802001864	-2.8591859821803444e-18
0.5	0.5	10	2.5	0.00037023380200189814	-1.6564084260902594e-16
0.5	0.5	10	3.	0.00037023380200186415	-5.500526419277301e-15
0.5	0.5	10	3.5	0.0003702338019770881	-9.27392240384029e-14
0.5	0.5	10	4.	0.0003702338015221731	-9.363690504654069e-13
0.5	0.5	10	4.5	0.00037023379725109303	-6.20957845210174e-12
0.5	0.5	10	5.	0.00037023377199079137	-2.8901476136490185e-11
0.5	0.5	10	5.5	0.00037023366867542984	-1.0574576573004013e-10
0.5	0.5	10	6.	0.00037023331726229817	-4.2153105907704765e-10
0.5	0.5	10	6.5	0.0003702317178237012	-2.3159941560494457e-9
0.5	0.5	10	7.	0.00037022202697063836	-1.2223644612744665e-8
0.5	0.5	10	7.5	0.0003701748855921229	-4.6978744504930386e-8
0.5	0.5	10	8.	0.0003700183954870875	-1.2866328061661532e-7
0.5	0.5	10	8.5	0.0003696393436596257	-2.88975040166281e-7
0.5	0.5	10	9.	0.00036880256622566786	-6.556343424927848e-7
0.5	0.5	10	9.5	0.00036685576126222114	-1.4604752912086012e-6
0.5	0.5	10	10.	0.0003628000389366508	-2.7018301178072097e-6
0.5	0.5	10	10.5	0.00035599608332145176	-4.252752649531934e-6
0.5	0.5	10	11.	0.0003454925307080516	-6.650486721307532e-6
0.5	0.5	10	11.5	0.0003289353669995327	-0.000010030960610891535
0.5	0.5	10	12.	0.0003056380014172951	-0.00001286248380342377
0.5	0.5	10	12.5	0.00027789586098145725	-0.000014839772967999435
0.5	0.5	10	13.	0.00024597209929828315	-0.000017090697965146275
0.5	0.5	10	13.5	0.00020997792488870666	-0.000018054314796747684
0.5	0.5	10	14.	0.00017485513870004165	-0.000016494277696102687
0.5	0.5	10	14.5	0.00014401071585975038	-0.000014487372354772228
0.5	0.5	10	15.	0.00011678180898133658	-0.00001255572833285247
0.5	0.5	10	15.5	0.00009420076049531935	-9.871233163243395e-6
0.5	0.5	10	16.	0.00007713522362218469	-7.542778358173326e-6
0.5	0.5	10	16.5	0.00006358283813631473	-6.244131742129662e-6
0.5	0.5	10	17.	0.000052125369186312475	-5.217806059134071e-6
0.5	0.5	10	17.5	0.000042689089150016624	-4.327992771942305e-6
0.5	0.5	10	18.	0.00003464676341102644	-3.790360787749024e-6
0.5	0.5	10	18.5	0.000027556798625692072	-3.230470620684383e-6
0.5	0.5	10	19.	0.000021802886189440304	-2.5281404719124073e-6
0.5	0.5	10	19.5	0.00001736563829328487	-1.9810588155278067e-6
0.5	0.5	10	20.	0.000013828019574714393	-1.575390120606904e-6

==> tempord_b0v5_h0v5_l10_th.dat <==
0.	0.00008762184782971631	0
0.5	0.00008762184786055361	0
1.	0.00008762184785991842	0
1.5	0.00008762184782971646	0
2.	0.00008762184782971638	0
2.5	0.00008762184782971638	0
3.	0.00008762184782971631	0
3.5	0.00008762184782971631	0
4.	0.00008762184782971631	0
4.5	0.00008762184782971646	0
5.	0.00008762184782971638	0
5.5	0.00008762184782971638	0
6.	0.00008762184782971638	0
6.5	0.00008762184782971631	0
7.	0.00008762184782971622	0
7.5	0.00008762184782971638	0
8.	0.00008762184782971631	0
8.5	0.00008762184782971622	0
9.	0.00008762184782971631	0
9.5	0.00008762184782971638	0
10.	0.00008762184782971622	0
10.5	0.00008263802916479234	0
11.	0.00007456145678223382	0
11.5	0.00006560702260394023	0
12.	0.000056699814037048544	0
12.5	0.00004832891422700317	0
13.	0.000040739565261333947	0
13.5	0.00003403039050957975	0
14.	0.000028209205752033294	0
14.5	0.00002323181436218892	0
15.	0.000019025965270372508	0
15.5	0.000015504597381153445	0
16.	0.000012581218189315794	0
16.5	0.000010170455318607219	0
17.	8.193894658310108e-6	0
17.5	6.580400251581607e-6	0
18.	5.272176702117864e-6	0
18.5	4.2129698174933105e-6	0
19.	3.35900780777227e-6	0
19.5	2.6728617559210142e-6	0
20.	2.1229071372968414e-6	0

==> tempord_b0v5_h0v5_l2.dat <==
0.5	0.5	2	0.	0.2031190103586712	0.
0.5	0.5	2	0.5	0.20312466091170844	-0.000010122609992993267
0.5	0.5	2	1.	0.20302335462505255	-0.00022640794814116527
0.5	0.5	2	1.5	0.2020100555508441	-0.0009057038293169612
0.5	0.5	2	2.	0.1994375345400412	-0.001755638525723662
0.5	0.5	2	2.5	0.19461306651372667	-0.003989731389953605
0.5	0.5	2	3.	0.18205854625959905	-0.009042027393536099
0.5	0.5	2	3.5	0.15923857705312905	-0.012313327125255829
0.5	0.5	2	4.	0.1344516271674851	-0.012149595428946875
0.5	0.5	2	4.5	0.10976942463233208	-0.012807425950404102
0.5	0.5	2	5.	0.08390094345680031	-0.011857816581644556
0.5	0.5	2	5.5	0.06361713963165928	-0.008235063360588301
0.5	0.5	2	6.	0.05019344934826088	-0.005862640601412839
0.5	0.5	2	6.5	0.03974644844137385	-0.004651269890867483
0.5	0.5	2	7.	0.031719415858056356	-0.0034638929700776862
0.5	0.5	2	7.5	0.025596762622518098	-0.0029022934005325644
0.5	0.5	2	8.	0.01998688979795199	-0.0026465658983533067
0.5	0.5	2	8.5	0.015205333018469314	-0.002051219821258231
0.5	0.5	2	9.	0.011741457652126844	-0.001501018458437917
0.5	0.5	2	9.5	0.00910387227394267	-0.001167712546647237
0.5	0.5	2	10.	0.007087923322193695	-0.0008573610649288455
0.5	0.5	2	10.5	0.0056317079141867754	-0.0006519117920594201
0.5	0.5	2	11.	0.004430448833142663	-0.0005629949012555097
0.5	0.5	2	11.5	0.0033981695035419017	-0.00045533460279316245
0.5	0.5	2	12.	0.0026125501066100584	-0.0003410107503228809
0.5	0.5	2	12.5	0.002015273132599398	-0.00026519967146664767
0.5	0.5	2	13.	0.0015521302718235126	-0.00019853077677846987
0.5	0.5	2	13.5	0.00121693820429889	-0.00014560462189625901
0.5	0.5	2	14.	0.000958166145914604	-0.00011920459734165573
0.5	0.5	2	14.5	0.0007397827047996481	-0.00009783269638749191
0.5	0.5	2	15.	0.000568482818233808	-0.00007460158798337819
0.5	0.5	2	15.5	0.00043813824042012844	-0.00005790157603428542
0.5	0.5	2	16.	0.0003361308200602606	-0.00004427518842361354
0.5	0.5	2	16.5	0.00026085952614664394	-0.000032281351247296614
0.5	0.5	2	17.	0.00020484166564173982	-0.000025295990903675205
0.5	0.5	2	17.5	0.0001589112655947455	-0.000020735160334979215
0.5	0.5	2	18.	0.00012221933339794528	-0.000016053823365462324
0.5	0.5	2	18.5	0.0000942097309088002	-0.000012413942135012132
0.5	0.5	2	19.	0.00007225206684132224	-9.639522836666704e-6
0.5	0.5	2	19.5	0.00005567718761386391	-7.0960836843695785e-6
0.5	0.5	2	20.	0.00004352168087937521	-5.388768043771204e-6

==> tempord_b0v5_h0v5_l2_th.dat <==
0.	0.04807139675933253	0
0.5	0.04807139675933253	0
1.	0.04807139675933253	0
1.5	0.04807139675933252	0
2.	0.04807139675933252	0
2.5	0.04267815803610943	0
3.	0.0354187801395376	0
3.5	0.02864275061198378	0
4.	0.022842859000404923	0
4.5	0.01806028091714114	0
5.	0.014197160934262803	0
5.5	0.01111533992803649	0
6.	0.00867676573116924	0
6.5	0.006758060018887419	0
7.	0.005254492210142139	0
7.5	0.004079842079836413	0
8.	0.0031642803467768327	0
8.5	0.0024519559792068888	0
9.	0.0018985548674353573	0
9.5	0.0014691420334769943	0
10.	0.0011362373914174909	0
10.5	0.0008783764576289466	0
11.	0.0006787673110828959	0
11.5	0.0005243297289421298	0
12.	0.00040491926279377465	0
12.5	0.00031262506617847706	0
13.	0.00024130947437701693	0
13.5	0.00018622435488216513	0
14.	0.00014368702701689768	0
14.5	0.00011084850953735821	0
15.	0.0000855018329830049	0
15.5	0.00006594252794557591	0
16.	0.00005085151003115651	0
16.5	0.0000392097591240971	0
17.	0.000030230177868886903	0
17.5	0.000023304987838750316	0
18.	0.00001796470894396685	0
18.5	0.000013847083421936466	0
19.	0.000010672511067242815	0
19.5	8.225153946091696e-6	0
20.	6.338702240621686e-6	0

==> tempord_b0v5_h0v5_l5.dat <==
0.5	0.5	5	0.	0.019077546700480345	0.
0.5	0.5	5	0.5	0.019077546700956224	-4.729746645982596e-14
0.5	0.5	5	1.	0.01907754677484157	-8.22550802923777e-11
0.5	0.5	5	1.5	0.019077547156950158	-5.363288310592155e-9
0.5	0.5	5	2.	0.019077515209201642	-8.403740965187545e-8
0.5	0.5	5	2.5	0.019077099398733744	-5.569213545739279e-7
0.5	0.5	5	3.	0.019074955531036285	-2.02402779259176e-6
0.5	0.5	5	3.5	0.019068622166838158	-5.615870610434908e-6
0.5	0.5	5	4.	0.019050244390833672	-0.000019861928058047182
0.5	0.5	5	4.5	0.018976113577400297	-0.00007220001749978731
0.5	0.5	5	5.	0.018739589356643906	-0.00017758476458215117
0.5	0.5	5	5.5	0.018264100753275184	-0.00030006883475325926
0.5	0.5	5	6.	0.017530001925010835	-0.0004668257113480161
0.5	0.5	5	6.5	0.016340950715357346	-0.0007464810442264496
0.5	0.5	5	7.	0.014565042474566407	-0.0009681911541163647
0.5	0.5	5	7.5	0.012555036473157824	-0.0010037197559824103
0.5	0.5	5	8.	0.010535493258863908	-0.0010273323890254108
0.5	0.5	5	8.5	0.008457210995123745	-0.0009971571401471366
0.5	0.5	5	9.	0.006629046112671182	-0.0007930055367287402
0.5	0.5	5	9.5	0.005274067561795602	-0.0005928011012028782
0.5	0.5	5	10.	0.004220364053869675	-0.00047382711607947276
0.5	0.5	5	10.5	0.003385134062739881	-0.0003625736438321551
0.5	0.5	5	11.	0.002757604519851362	-0.00028422343612348277
0.5	0.5	5	11.5	0.0022270910921442445	-0.00025342783459978894
0.5	0.5	5	12.	0.0017503383535552336	-0.00021596190785721313
0.5	0.5	5	12.5	0.0013684336064628715	-0.00016813143188246636
0.5	0.5	5	13.	0.0010703351839241222	-0.00013401830424445977
0.5	0.5	5	13.5	0.000832256774326386	-0.00010340349753700025
0.5	0.5	5	14.	0.0006566230383415471	-0.00007547126281432667
0.5	0.5	5	14.5	0.0005247123054002951	-0.00006032386626864117
0.5	0.5	5	15.	0.0004136602865336381	-0.00005070884952597155
0.5	0.5	5	15.5	0.0003229212612043747	-0.00004015219823246358
0.5	0.5	5	16.	0.00025185201781346907	-0.000031969703077156666
0.5	0.5	5	16.5	0.0001944649638351033	-0.000025392279507371702
0.5	0.5	5	17.	0.0001506333727443576	-0.000018710514731978827
0.5	0.5	5	17.5	0.00011873093454681851	-0.000014100874818430091
0.5	0.5	5	18.	0.00009346912721436346	-0.000011465501605431475
0.5	0.5	5	18.5	0.00007292851718851074	-9.107516297927055e-6
0.5	0.5	5	19.	0.00005687196645963963	-7.183201558098164e-6
0.5	0.5	5	19.5	0.000043970087899045614	-5.7855070021186444e-6
0.5	0.5	5	20.	0.00003379561717107028	-4.387781741366089e-6

==> tempord_b0v5_h0v5_l5_th.dat <==
0.	0.0045150115546319135	0
0.5	0.004515011555410045	0
1.	0.004515011554631915	0
1.5	0.0045150115546319135	0
2.	0.0045150115546319135	0
2.5	0.004515011554631915	0
3.	0.004515011554631915	0
3.5	0.004515011554631911	0
4.	0.0045150115546319135	0
4.5	0.0045150115546319135	0
5.	0.004515011554631911	0
5.5	0.004164950599445268	0
6.	0.0036319802605831574	0
6.5	0.0030786538206619	0
7.	0.0025618169306301478	0
7.5	0.0021039044494532335	0
8.	0.0017108581750397223	0
8.5	0.0013806953125141447	0
9.	0.0011075099612459212	0
9.5	0.0008840120174062632	0
10.	0.0007027780050255857	0
10.5	0.0005568014291342504	0
11.	0.00043988745887850586	0
11.5	0.000346672301562862	0
12.	0.0002726347678790976	0
12.5	0.00021401577031883911	0
13.	0.00016773321041400275	0
13.5	0.000131273575426859	0
14.	0.00010261178201819179	0
14.5	0.00008011809019445825	0
15.	0.00006249376541491641	0
15.5	0.00004870336714853851	0
16.	0.00003792526215129151	0
16.5	0.00002951124090161743	0
17.	0.000022948702345841396	0
17.5	0.00001783482673513739	0
18.	0.00001385279616326009	0
18.5	0.000010754624220191081	0
19.	8.345557237620498e-6	0
19.5	6.473334574726977e-6	0
20.	5.019141018695353e-6	0

==> tempord_b1s3v5_h0v5_l0.dat <==
0.5	0.2857142857142857	0	0.	0.9999999999999178	0.
0.5	0.2857142857142857	0	0.5	0.8967164530660986	-0.04649413142601535
0.5	0.2857142857142857	0	1.	0.7353234576523536	-0.04153134457732958
0.5	0.2857142857142857	0	1.5	0.5839161110089015	-0.05017002593311938
0.5	0.2857142857142857	0	2.	0.39081997224605086	-0.05322007224791696
0.5	0.2857142857142857	0	2.5	0.23896143430960837	-0.032126422302851135
0.5	0.2857142857142857	0	3.	0.15515834667940284	-0.01875054639882761
0.5	0.2857142857142857	0	3.5	0.10096232531704358	-0.012440754571064075
0.5	0.2857142857142857	0	4.	0.06797437223097488	-0.006894050390367212
0.5	0.2857142857142857	0	4.5	0.04908840149479474	-0.00460831890942096
0.5	0.2857142857142857	0	5.	0.03425541883449783	-0.003855538164050658
0.5	0.2857142857142857	0	5.5	0.022685824216906778	-0.002704286437814383
0.5	0.2857142857142857	0	6.	0.01500067428772273	-0.0018070804314593773
0.5	0.2857142857142857	0	6.5	0.009685118142480579	-0.0012508669763564876
0.5	0.2857142857142857	0	7.	0.00623673017673486	-0.00074393146218523
0.5	0.2857142857142857	0	7.5	0.004249964121757623	-0.00044781788159048425
0.5	0.2857142857142857	0	8.	0.002927449919219151	-0.0003247290686471874
0.5	0.2857142857142857	0	8.5	0.0019635955523763953	-0.00022743030751848275
0.5	0.2857142857142857	0	9.	0.0013109008045465744	-0.00015382107254214618
0.5	0.2857142857142857	0	9.5	0.0008572492732828811	-0.00010838892251731711
0.5	0.2857142857142857	0	10.	0.0005491506516720036	-0.00006877794147603663
0.5	0.2857142857142857	0	10.5	0.0003634426049383834	-0.000041130879877017885
0.5	0.2857142857142857	0	11.	0.00024648153363307187	-0.00002774056482635096
0.5	0.2857142857142857	0	11.5	0.00016528409984609875	-0.00001909943165635292
0.5	0.2857142857142857	0	12.	0.00011060113793870306	-0.00001279176717910184
0.5	0.2857142857142857	0	12.5	0.0000731229834291101	-8.983461345472812e-6
0.5	0.2857142857142857	0	13.	0.000047100570579342305	-5.964223468657717e-6
0.5	0.2857142857142857	0	13.5	0.00003071768568412869	-3.6334789807138527e-6
0.5	0.2857142857142857	0	14.	0.00002056251334850646	-2.357416963744019e-6
0.5	0.2857142857142857	0	14.5	0.000013740449348851177	-1.598041178545275e-6
0.5	0.2857142857142857	0	15.	9.179211409382194e-6	-1.0586100024105643e-6
0.5	0.2857142857142857	0	15.5	6.1096294927569414e-6	-7.321658134409316e-7
0.5	0.2857142857142857	0	16.	3.969252275092119e-6	-4.997384009531356e-7
0.5	0.2857142857142857	0	16.5	2.5724316615945317e-6	-3.1260666236924835e-7
0.5	0.2857142857142857	0	17.	1.7043902956310315e-6	-1.9882462854589805e-7
0.5	0.2857142857142857	0	17.5	1.1343345363058115e-6	-1.3302639536388453e-7
0.5	0.2857142857142857	0	18.	7.552078422932306e-7	-8.752756037007508e-8
0.5	0.2857142857142857	0	18.5	5.04031210597282e-7	-5.935344720968648e-8
0.5	0.2857142857142857	0	19.	3.302793246668229e-7	-4.102082369440758e-8
0.5	0.2857142857142857	0	19.5	2.138488563592074e-7	-2.637651065162905e-8
0.5	0.2857142857142857	0	20.	1.4059111316359055e-7	-1.665369285981625e-8

==> tempord_b1s3v5_h0v5_l0_th.dat <==
0.	0.2326512147755249	0
0.5	0.15251061514503372	0
1.	0.0999757845853445	0
1.5	0.06553745451718271	0
2.	0.04296198286821369	0
2.5	0.028163009771531015	0
3.	0.018461790318765384	0
3.5	0.012102318059719588	0
4.	0.007933472317131693	0
4.5	0.005200655171688092	0
5.	0.003409202570279432	0
5.5	0.00223484576106346	0
6.	0.0014650157838329743	0
6.5	0.0009603666097558484	0
7.	0.0006295522787617238	0
7.5	0.00041269247354907456	0
8.	0.00027053365299391615	0
8.5	0.00017734381432456522	0
9.	0.00011625477322739276	0
9.5	0.00007620887342265993	0
10.	0.0000499574531618676	0
10.5	0.00003274877339517408	0
11.	0.000021467911012467005	0
11.5	0.00001407293023399517	0
12.	9.22527418973758e-6	0
12.5	6.047474297161897e-6	0
13.	3.964320693635033e-6	0
13.5	2.5987441681824843e-6	0
14.	1.7035633021580684e-6	0
14.5	1.1167424481377111e-6	0
15.	7.320618458338303e-7	0
15.5	4.798909068239756e-7	0
16.	3.1458446272394925e-7	0
16.5	2.062205863459199e-7	0
17.	1.3518445845869065e-7	0
17.5	8.861791217155541e-8	0
18.	5.80919911000367e-8	0
18.5	3.808123377397657e-8	0
19.	2.4963516283182492e-8	0
19.5	1.6364415841132115e-8	0
20.	1.0727419277944599e-8	0

==> tempord_b1s3v5_h0v5_l10.dat <==
0.5	0.2857142857142857	10	0.	2.589967359252692e-6	0.
0.5	0.2857142857142857	10	0.5	2.5899673592523646e-6	2.15600737948107e-20
0.5	0.2857142857142857	10	1.	2.5899673592526518e-6	5.921364622339038e-21
0.5	0.2857142857142857	10	1.5	2.589967359252564e-6	2.3280539386314524e-22
0.5	0.2857142857142857	10	2.	2.5899673592527437e-6	-2.5071988786798865e-20
0.5	0.2857142857142857	10	2.5	2.589967359252365e-6	-7.476123309180156e-19
0.5	0.2857142857142857	10	3.	2.5899673592350576e-6	-2.4192684980525855e-17
0.5	0.2857142857142857	10	3.5	2.5899673588316777e-6	-4.089505264287597e-16
0.5	0.2857142857142857	10	4.	2.5899673537360503e-6	-4.125370219216432e-15
0.5	0.2857142857142857	10	4.5	2.5899673130988463e-6	-2.7342158225500755e-14
0.5	0.2857142857142857	10	5.	2.58996709214148e-6	-1.276256562766676e-13
0.5	0.2857142857142857	10	5.5	2.5899662013727795e-6	-4.755150594374558e-13
0.5	0.2857142857142857	10	6.	2.5899628608605094e-6	-1.971487240800368e-12
0.5	0.2857142857142857	10	6.5	2.5899462690042906e-6	-1.0963617006083287e-11
0.5	0.2857142857142857	10	7.	2.5898528996277136e-6	-5.697596584937453e-11
0.5	0.2857142857142857	10	7.5	2.589439011222234e-6	-2.1571961578148053e-10
0.5	0.2857142857142857	10	8.	2.5881341807024365e-6	-5.882129623067896e-10
0.5	0.2857142857142857	10	8.5	2.584984319677813e-6	-1.3311843301706674e-9
0.5	0.2857142857142857	10	9.	2.5779179287006938e-6	-3.034188150137487e-9
0.5	0.2857142857142857	10	9.5	2.561749491063121e-6	-6.7113971070605686e-9
0.5	0.2857142857142857	10	10.	2.5289499143197546e-6	-1.2360346292845635e-8
0.5	0.2857142857142857	10	10.5	2.473950035488688e-6	-1.9551930261661427e-8
0.5	0.2857142857142857	10	11.	2.3881974242074234e-6	-3.064414964155545e-8
0.5	0.2857142857142857	10	11.5	2.254757472609723e-6	-4.593754883595638e-8
0.5	0.2857142857142857	10	12.	2.0694378256487916e-6	-5.878506015880127e-8
0.5	0.2857142857142857	10	12.5	1.8472441109173443e-6	-6.80888149545813e-8
0.5	0.2857142857142857	10	13.	1.5910463947658845e-6	-7.819546665296035e-8
0.5	0.2857142857142857	10	13.5	1.306231215886626e-6	-8.194037411993352e-8
0.5	0.2857142857142857	10	14.	1.0295364350338817e-6	-7.447333569318162e-8
0.5	0.2857142857142857	10	14.5	7.865853029681948e-7	-6.460909308445298e-8
0.5	0.2857142857142857	10	15.	5.77446869796004e-7	-5.4206010418224105e-8
0.5	0.2857142857142857	10	15.5	4.111940537648296e-7	-4.037086369088026e-8
0.5	0.2857142857142857	10	16.	2.9309896432871443e-7	-2.8081907774430977e-8
0.5	0.2857142857142857	10	16.5	2.1008247261569224e-7	-2.0074630086868583e-8
0.5	0.2857142857142857	10	17.	1.5079627938906974e-7	-1.4101615732477203e-8
0.5	0.2857142857142857	10	17.5	1.097286872749738e-7	-9.82861609167053e-9
0.5	0.2857142857142857	10	18.	8.004412519427519e-8	-7.435005045860978e-9
0.5	0.2857142857142857	10	18.5	5.710178887419922e-8	-5.703552917558786e-9
0.5	0.2857142857142857	10	19.	4.0035320442447544e-8	-4.114134091911335e-9
0.5	0.2857142857142857	10	19.5	2.7847342548573888e-8	-2.9493687295808143e-9
0.5	0.2857142857142857	10	20.	1.9099217104688863e-8	-2.0859642894559546e-9

==> tempord_b1s3v5_h0v5_l10_th.dat <==
0.	6.064007306778546e-7	0
0.5	6.064007308930512e-7	0
1.	6.064007308904411e-7	0
1.5	6.064007306778546e-7	0
2.	6.064007306778546e-7	0
2.5	6.064007306778546e-7	0
3.	6.064007306778546e-7	0
3.5	6.064007306778546e-7	0
4.	6.064007306778546e-7	0
4.5	6.064007306778535e-7	0
5.	6.064007306778535e-7	0
5.5	6.064007306778535e-7	0
6.	6.064007306778535e-7	0
6.5	6.064007306778535e-7	0
7.	6.064007306778546e-7	0
7.5	6.064007306778546e-7	0
8.	6.064007306778524e-7	0
8.5	6.064007306778546e-7	0
9.	6.064007306778535e-7	0
9.5	6.064007306778524e-7	0
10.	6.064007306778535e-7	0
10.5	5.527539967237636e-7	0
11.	4.6962179171014404e-7	0
11.5	3.8330390860018943e-7	0
12.	3.0394540351070477e-7	0
12.5	2.3569880700632184e-7	0
13.	1.795225013911516e-7	0
13.5	1.3472434211461013e-7	0
14.	9.985097755724872e-8	0
14.5	7.322035507339942e-8	0
15.	5.320235992881407e-8	0
15.5	3.834494622739002e-8	0
16.	2.7443432132255703e-8	0
16.5	1.9519109379604194e-8	0
17.	1.380580084752847e-8	0
17.5	9.712959626384713e-9	0
18.	6.807466917039363e-9	0
18.5	4.750232445983601e-9	0
19.	3.302398758080807e-9	0
19.5	2.2883284244448733e-9	0
20.	1.5807485020119999e-9	0

==> tempord_b1s3v5_h0v5_l2.dat <==
0.5	0.2857142857142857	2	0.	0.07593653648703501	0.
0.5	0.2857142857142857	2	0.5	0.07593623834236322	-2.3904017431849027e-6
0.5	0.2857142857142857	2	1.	0.07587604549366435	-0.00005342361336982656
0.5	0.2857142857142857	2	1.5	0.07544084565775244	-0.00021527833814926703
0.5	0.2857142857142857	2	2.	0.07433784606002407	-0.00043258744264556333
0.5	0.2857142857142857	2	2.5	0.0720901598889901	-0.0010008223463385951
0.5	0.2857142857142857	2	3.	0.06657955739613335	-0.002219664926896448
0.5	0.2857142857142857	2	3.5	0.05702649293450193	-0.003006866529210394
0.5	0.2857142857142857	2	4.	0.0464173847495944	-0.0030065355788873307
0.5	0.2857142857142857	2	4.5	0.03569207009732528	-0.0031516679810625952
0.5	0.2857142857142857	2	5.	0.02482744679696253	-0.002858018833861321
0.5	0.2857142857142857	2	5.5	0.016388793657503585	-0.0019338133223851463
0.5	0.2857142857142857	2	6.	0.010956004179147294	-0.001266673517723544
0.5	0.2857142857142857	2	6.5	0.007270723290707207	-0.0008563454239881344
0.5	0.2857142857142857	2	7.	0.00491689869995118	-0.0005155270456644671
0.5	0.2857142857142857	2	7.5	0.0034818934537107532	-0.0003420934896673743
0.5	0.2857142857142857	2	8.	0.0024266097708599233	-0.0002661727728761394
0.5	0.2857142857142857	2	8.5	0.0016294406522242434	-0.0001886242447172435
0.5	0.2857142857142857	2	9.	0.0010876516247073599	-0.00012761349396893374
0.5	0.2857142857142857	2	9.5	0.000713262258132059	-0.00008858997028697898
0.5	0.2857142857142857	2	10.	0.00046392769681664284	-0.000055350963336002586
0.5	0.2857142857142857	2	10.5	0.0003135040377541415	-0.00003389093920198599
0.5	0.2857142857142857	2	11.	0.000215103554120924	-0.000023767518205477797
0.5	0.2857142857142857	2	11.5	0.00014481452914241792	-0.000016643616656876637
0.5	0.2857142857142857	2	12.	0.00009695067021955772	-0.000011235716876746069
0.5	0.2857142857142857	2	12.5	0.00006403075218514664	-7.859991482350021e-6
0.5	0.2857142857142857	2	13.	0.000041422082806563605	-5.145560886161028e-6
0.5	0.2857142857142857	2	13.5	0.00002731475710044587	-3.141262348765436e-6
0.5	0.2857142857142857	2	14.	0.000018453156417311775	-2.079338395974283e-6
0.5	0.2857142857142857	2	14.5	0.000012388121926023354	-1.4293505048395393e-6
0.5	0.2857142857142857	2	15.	8.289515650061043e-6	-9.554346694648511e-7
0.5	0.2857142857142857	2	15.5	5.511950000898265e-6	-6.624445781087556e-7
0.5	0.2857142857142857	2	16.	3.582531629682124e-6	-4.4809734091058306e-7
0.5	0.2857142857142857	2	16.5	2.3347561218780852e-6	-2.7901205590617363e-7
0.5	0.2857142857142857	2	17.	1.5572922962444714e-6	-1.7911378085047197e-7
0.5	0.2857142857142857	2	17.5	1.0409560101507847e-6	-1.2105611325546467e-7
0.5	0.2857142857142857	2	18.	6.946394904231308e-7	-8.026866007434003e-8
0.5	0.2857142857142857	2	18.5	4.6352128289928784e-7	-5.472053216411829e-8
0.5	0.2857142857142857	2	19.	3.0350403752284656e-7	-3.765918215583997e-8
0.5	0.2857142857142857	2	19.5	1.969937894597256e-7	-2.406982605197573e-8
0.5	0.2857142857142857	2	20.	1.301085508855345e-7	-1.5245572108700134e-8

==> tempord_b1s3v5_h0v5_l2_th.dat <==
0.	0.01777936323803901	0
0.5	0.01777936323803901	0
1.	0.01777936323803901	0
1.5	0.017779363238039032	0
2.	0.01777936323803901	0
2.5	0.014717557339105344	0
3.	0.010928245405898363	0
3.5	0.007777402517174876	0
4.	0.005409247031315934	0
4.5	0.0037084098820586	0
5.	0.0025181250234161687	0
5.5	0.001698374366078675	0
6.	0.001139821608581866	0
6.5	0.0007621036623262933	0
7.	0.0005080702281251876	0
7.5	0.0003379344565692725	0
8.	0.0002243536948965399	0
8.5	0.00014872107604772363	0
9.	0.00009846010108528847	0
9.5	0.00006511712515120532	0
10.	0.000043026227213087515	0
10.5	0.000028408413743514787	0
11.	0.000018744436746834155	0
11.5	0.00001236033347544063	0
12.	8.146906910798226e-6	0
12.5	5.3674388437883124e-6	0
13.	3.534812828118442e-6	0
13.5	2.3271083973849104e-6	0
14.	1.5315488490515338e-6	0
14.5	1.0076936719198879e-6	0
15.	6.628485069276826e-7	0
15.5	4.359201089483951e-7	0
16.	2.8662317236062457e-7	0
16.5	1.8842368452210363e-7	0
17.	1.2382217414231922e-7	0
17.5	8.139004486216138e-8	0
18.	5.348040833366139e-8	0
18.5	3.513680154073441e-8	0
19.	2.308231644684798e-8	0
19.5	1.516153434399556e-8	0
20.	9.958035519908054e-9	0

==> tempord_b1s3v5_h0v5_l5.dat <==
0.5	0.2857142857142857	5	0.	0.001604231704623562	0.
0.5	0.2857142857142857	5	0.5	0.0016042317046274493	-2.5179249446199402e-15
0.5	0.2857142857142857	5	1.	0.0016042317044438882	-4.36877047287913e-12
0.5	0.2857142857142857	5	1.5	0.001604231529637566	-2.846199902377679e-10
0.5	0.2857142857142857	5	2.	0.0016042266786062461	-4.4546374110426406e-9
0.5	0.2857142857142857	5	2.5	0.0016041810686258583	-2.9519348604289322e-8
0.5	0.2857142857142857	5	3.	0.0016039677715056744	-1.0825852714408506e-7
0.5	0.2857142857142857	5	3.5	0.0016033205866815372	-3.1074734072859364e-7
0.5	0.2857142857142857	5	4.	0.0016012699335388667	-1.1215247351227904e-6
0.5	0.2857142857142857	5	4.5	0.0015934201222119091	-4.010915178944091e-6
0.5	0.2857142857142857	5	5.	0.0015701935445312282	-9.743638970840307e-6
0.5	0.2857142857142857	5	5.5	0.00152439349123004	-0.000016548197742113172
0.5	0.2857142857142857	5	6.	0.0014520508654061294	-0.000025995832062390465
0.5	0.2857142857142857	5	6.5	0.0013357344159017934	-0.00004127021686975883
0.5	0.2857142857142857	5	7.	0.001166603567585503	-0.00005316214183878098
0.5	0.2857142857142857	5	7.5	0.0009743583678748369	-0.000055375642716930876
0.5	0.2857142857142857	5	8.	0.0007788879458570795	-0.00005658815647835579
0.5	0.2857142857142857	5	8.5	0.0005816578020369155	-0.000054043737734952484
0.5	0.2857142857142857	5	9.	0.0004110410595564477	-0.000042099369671009866
0.5	0.2857142857142857	5	9.5	0.0002864799639874059	-0.000030049474791250755
0.5	0.2857142857142857	5	10.	0.0001966233503205719	-0.000021709778693967866
0.5	0.2857142857142857	5	10.5	0.0001340650167966084	-0.000014259228004267537
0.5	0.2857142857142857	5	11.	0.00009442995656560675	-9.10882567747484e-6
0.5	0.2857142857142857	5	11.5	0.00006751678763119213	-6.641197863868042e-6
0.5	0.2857142857142857	5	12.	0.000047349805266687814	-4.917884566458777e-6
0.5	0.2857142857142857	5	12.5	0.00003284427848167149	-3.481815119753099e-6
0.5	0.2857142857142857	5	13.	0.000022436483701978102	-2.546072149668652e-6
0.5	0.2857142857142857	5	13.5	0.000014896598201373271	-1.7704328230364235e-6
0.5	0.2857142857142857	5	14.	9.936025502308516e-6	-1.1165357382438333e-6
0.5	0.2857142857142857	5	14.5	6.7949861798764285e-6	-7.328056720445906e-7
0.5	0.2857142857142857	5	15.	4.656237673548192e-6	-5.072908714828685e-7
0.5	0.2857142857142857	5	15.5	3.1899580366294994e-6	-3.440407467500561e-7
0.5	0.2857142857142857	5	16.	2.1835169663654954e-6	-2.4304986269595263e-7
0.5	0.2857142857142857	5	16.5	1.4584188758219125e-6	-1.7391224792262952e-7
0.5	0.2857142857142857	5	17.	9.59626431169538e-7	-1.1397719722269203e-7
0.5	0.2857142857142857	5	17.5	6.406202287023558e-7	-7.313290392782625e-8
0.5	0.2857142857142857	5	18.	4.310028314613065e-7	-4.9026176758675905e-8
0.5	0.2857142857142857	5	18.5	2.9078639944337044e-7	-3.24155952872625e-8
0.5	0.2857142857142857	5	19.	1.9796855719675768e-7	-2.1919716215984696e-8
0.5	0.2857142857142857	5	19.5	1.3319047938460286e-7	-1.560399597421163e-8
0.5	0.2857142857142857	5	20.	8.772272323180536e-8	-1.057102384138824e-8

==> tempord_b1s3v5_h0v5_l5_th.dat <==
0.	0.00037560599919725564	0
0.5	0.00037560599926309387	0
1.	0.00037560599919725564	0
1.5	0.00037560599919725564	0
2.	0.00037560599919725564	0
2.5	0.00037560599919725526	0
3.	0.00037560599919725526	0
3.5	0.00037560599919725564	0
4.	0.00037560599919725493	0
4.5	0.00037560599919725526	0
5.	0.00037560599919725526	0
5.5	0.0003305421006867711	0
6.	0.00026591966334252635	0
6.5	0.00020436762959968066	0
7.	0.000152415390381738	0
7.5	0.00011125463435903828	0
8.	0.00007990461703292847	0
8.5	0.00005667394761375345	0
9.	0.00003979655070220792	0
9.5	0.000027718352814348193	0
10.	0.000019177149403591843	0
10.5	0.00001319309402672496	0
11.	9.033235491562812e-6	0
11.5	6.1598346191832515e-6	0
12.	4.185694475755252e-6	0
12.5	2.835536454960728e-6	0
13.	1.9157859148436083e-6	0
13.5	1.2913117715281613e-6	0
14.	8.685803004174631e-7	0
14.5	5.831529263445677e-7	0
15.	3.908717005270041e-7	0
15.5	2.616042769545953e-7	0
16.	1.7484853722738999e-7	0
16.5	1.1672402763934916e-7	0
17.	7.783479884337115e-8	0
17.5	5.185031276640592e-8	0
18.	3.4508065948075386e-8	0
18.5	2.2947991057772536e-8	0
19.	1.5248376517662875e-8	0
19.5	1.0124960892014215e-8	0
20.	6.718542660049531e-9	0

==> tempord_b1s5_h0v5_l0.dat <==
0.5	0.2	0	0.	0.9999999999999178	0.
0.5	0.2	0	0.5	0.8960666816064022	-0.03365583431248112
0.5	0.2	0	1.	0.7291230811034503	-0.030473872004685685
0.5	0.2	0	1.5	0.5691196580924722	-0.03674906534267733
0.5	0.2	0	2.	0.3693788077086856	-0.038714807860148276
0.5	0.2	0	2.5	0.2120535292651587	-0.02331734782810872
0.5	0.2	0	3.	0.12513402571338134	-0.013298046664996559
0.5	0.2	0	3.5	0.07155745025492996	-0.008295885614225512
0.5	0.2	0	4.	0.04146838838330507	-0.004080683083053
0.5	0.2	0	4.5	0.0267933388130042	-0.0022253051886752116
0.5	0.2	0	5.	0.017367870367710665	-0.0016043717857948817
0.5	0.2	0	5.5	0.010768008823426494	-0.001043906297327248
0.5	0.2	0	6.	0.00661624771964768	-0.0006652447871685553
0.5	0.2	0	6.5	0.003877169170748389	-0.00043952144888466995
0.5	0.2	0	7.	0.002193787963901675	-0.00024322443202680645
0.5	0.2	0	7.5	0.001311490661612886	-0.00012788502638560177
0.5	0.2	0	8.	0.0008117243980267713	-0.00007881600558442646
0.5	0.2	0	8.5	0.0004983032788535843	-0.000048597416069999853
0.5	0.2	0	9.	0.00030751497889232565	-0.000030049696369392258
0.5	0.2	0	9.5	0.00018463896175984162	-0.000019900232106417493
0.5	0.2	0	10.	0.00010595543151483531	-0.000011871140043192184
0.5	0.2	0	10.5	0.00006181067801004265	-6.434833149104122e-6
0.5	0.2	0	11.	0.00003720749758418679	-3.771017380969019e-6
0.5	0.2	0	11.5	0.000022461526787604844	-2.2554900407034457e-6
0.5	0.2	0	12.	0.000013741264924582608	-1.3424813376166527e-6
0.5	0.2	0	12.5	8.350419532728153e-6	-8.663597825236108e-7
0.5	0.2	0	13.	4.874296239661459e-6	-5.384897961300633e-7
0.5	0.2	0	13.5	2.8276106743436614e-6	-3.024850955856171e-7
0.5	0.2	0	14.	1.6770179324262139e-6	-1.7440405620693724e-7
0.5	0.2	0	14.5	9.995964186171252e-7	-1.0314503304464023e-7
0.5	0.2	0	15.	6.039317066834369e-7	-5.993225630877491e-8
0.5	0.2	0	15.5	3.6796535359818844e-7	-3.7314677506773744e-8
0.5	0.2	0	16.	2.178500946108819e-7	-2.358388555795159e-8
0.5	0.2	0	16.5	1.2664364742964544e-7	-1.3679389910185502e-8
0.5	0.2	0	17.	7.455279026517188e-8	-7.862508060085524e-9
0.5	0.2	0	17.5	4.409480053900266e-8	-4.6377239405425e-9
0.5	0.2	0	18.	2.6327827178583828e-8	-2.670266463873681e-9
0.5	0.2	0	18.5	1.5982701449429947e-8	-1.6062078318162877e-9
0.5	0.2	0	19.	9.556825049779214e-9	-1.0139882393218227e-9
0.5	0.2	0	19.5	5.585681657502735e-9	-6.036709683529793e-10
0.5	0.2	0	20.	3.27750152925667e-9	-3.4812132165273387e-10

==> tempord_b1s5_h0v5_l0_th.dat <==
0.	0.2326512147755249	0
0.5	0.13677054708894013	0
1.	0.08040440523406155	0
1.5	0.047267986555900546	0
2.	0.027787812701862983	0
2.5	0.016335845696339002	0
3.	0.009603485437222144	0
3.5	0.00564567848260262	0
4.	0.003318970569308414	0
4.5	0.0019511500121518262	0
5.	0.0011470383031185933	0
5.5	0.0006743186636737206	0
6.	0.0003964171544598363	0
6.5	0.0002330449516166311	0
7.	0.00013700201634311588	0
7.5	0.00008054048093243446	0
8.	0.000047347982474812605	0
8.5	0.000027834840548268305	0
9.	0.000016363492335912655	0
9.5	9.61973829033237e-6	0
10.	5.6552331785185e-6	0
10.5	3.3245875655013868e-6	0
11.	1.95445212103207e-6	0
11.5	1.1489795405135197e-6	0
12.	6.754598745665593e-7	0
12.5	3.9708804731680247e-7	0
13.	2.334393548144559e-7	0
13.5	1.3723387733379313e-7	0
14.	8.067678692410578e-8	0
14.5	4.742811377810441e-8	0
15.	2.788194798418157e-8	0
15.5	1.6391185764412646e-8	0
16.	9.636018649626255e-9	0
16.5	5.664804044716544e-9	0
17.	3.3302140678486095e-9	0
17.5	1.957759818371928e-9	0
18.	1.1509240632413032e-9	0
18.5	6.766030168345341e-10	0
19.	3.977600755868565e-10	0
19.5	2.338344254967345e-10	0
20.	1.3746613072394306e-10	0

==> tempord_b1s5_h0v5_l10.dat <==
0.5	0.2	10	0.	8.661837225754253e-8	0.
0.5	0.2	10	0.5	8.661837225754188e-8	1.4374938412803865e-22
0.5	0.2	10	1.	8.661837225754757e-8	1.8401931575379277e-22
0.5	0.2	10	1.5	8.6618372257553e-8	2.3187023907401406e-22
0.5	0.2	10	2.	8.661837225754223e-8	-3.5325087603607585e-22
0.5	0.2	10	2.5	8.661837225752814e-8	-1.8032060672023163e-20
0.5	0.2	10	3.	8.661837225679449e-8	-5.828369098983079e-19
0.5	0.2	10	3.5	8.661837224128614e-8	-9.825471394031968e-18
0.5	0.2	10	4.	8.661837205347804e-8	-9.908806646361635e-17
0.5	0.2	10	4.5	8.661837059518669e-8	-6.566189010599515e-16
0.5	0.2	10	5.	8.66183627921454e-8	-3.0670237623417553e-15
0.5	0.2	10	5.5	8.66183314029666e-8	-1.1479061498405217e-14
0.5	0.2	10	6.	8.66182111621165e-8	-4.80496291148577e-14
0.5	0.2	10	6.5	8.66176041611942e-8	-2.679884584252309e-13
0.5	0.2	10	7.	8.661423656137171e-8	-1.3876272346703194e-12
0.5	0.2	10	7.5	8.659959314356229e-8	-5.234772981557425e-12
0.5	0.2	10	8.	8.655395310478564e-8	-1.4258514613302505e-11
0.5	0.2	10	8.5	8.644384901806913e-8	-3.2328895179777924e-11
0.5	0.2	10	9.	8.619595862540011e-8	-7.377076545972662e-11
0.5	0.2	10	9.5	8.563104665742821e-8	-1.6289197211178898e-10
0.5	0.2	10	10.	8.449217625145055e-8	-2.9966212595634505e-10
0.5	0.2	10	10.5	8.258255228321981e-8	-4.745873553310101e-10
0.5	0.2	10	11.	7.959859077149859e-8	-7.442231276950314e-10
0.5	0.2	10	11.5	7.497010155019787e-8	-1.1139131930890759e-9
0.5	0.2	10	12.	6.856205355750203e-8	-1.4246839645178867e-9
0.5	0.2	10	12.5	6.086649768336898e-8	-1.6516887563341808e-9
0.5	0.2	10	13.	5.19909432467996e-8	-1.895357013698471e-9
0.5	0.2	10	13.5	4.215868585969268e-8	-1.9818700969019703e-9
0.5	0.2	10	14.	3.2618509050658666e-8	-1.7984286585231827e-9
0.5	0.2	10	14.5	2.4247430067280462e-8	-1.5544258530409394e-9
0.5	0.2	10	15.	1.7093352240241353e-8	-1.2918000150161763e-9
0.5	0.2	10	15.5	1.1477215356211075e-8	-9.458495475665327e-10
0.5	0.2	10	16.	7.571285657472078e-9	-6.365591356121739e-10
0.5	0.2	10	16.5	4.946617741178474e-9	-4.2867758933034785e-10
0.5	0.2	10	17.	3.2059269540299447e-9	-2.7560025449291265e-10
0.5	0.2	10	17.5	2.1165352105162304e-9	-1.7075488798871654e-10
0.5	0.2	10	18.	1.4220927110335738e-9	-1.1400022252020987e-10
0.5	0.2	10	18.5	9.444466507892496e-10	-7.914467446653286e-11
0.5	0.2	10	19.	6.181923857288521e-10	-5.306239755824285e-11
0.5	0.2	10	19.5	3.995979270852461e-10	-3.5896209649940606e-11
0.5	0.2	10	20.	2.5131938282604e-10	-2.3997312019051453e-11

==> tempord_b1s5_h0v5_l10_th.dat <==
0.	2.0216912588406882e-8	0
0.5	2.0216912595618676e-8	0
1.	2.0216912595569042e-8	0
1.5	2.021691258840695e-8	0
2.	2.021691258840695e-8	0
2.5	2.0216912588406882e-8	0
3.	2.0216912588406806e-8	0
3.5	2.021691258840695e-8	0
4.	2.0216912588406806e-8	0
4.5	2.0216912588406806e-8	0
5.	2.0216912588406882e-8	0
5.5	2.021691258840695e-8	0
6.	2.021691258840695e-8	0
6.5	2.0216912588406882e-8	0
7.	2.0216912588407024e-8	0
7.5	2.021691258840695e-8	0
8.	2.021691258840695e-8	0
8.5	2.021691258840695e-8	0
9.	2.021691258840695e-8	0
9.5	2.021691258840695e-8	0
10.	2.021691258840695e-8	0
10.5	1.801422387588002e-8	0
11.	1.470216670930569e-8	0
11.5	1.1411392295780161e-8	0
12.	8.541924821142085e-9	0
12.5	6.217076478635655e-9	0
13.	4.423737529667776e-9	0
13.5	3.0893870274893356e-9	0
14.	2.1237578631382336e-9	0
14.5	1.4404006477425787e-9	0
15.	9.656457561421016e-10	0
15.5	6.407511824995225e-10	0
16.	4.213979010998512e-10	0
16.5	2.7495032119369756e-10	0
17.	1.7813124852612862e-10	0
17.5	1.1462410657178051e-10	0
18.	7.340443175267064e-11	0
18.5	4.6744636089789123e-11	0
19.	2.962708019487108e-11	0
19.5	1.8699253053981315e-11	0
20.	1.175565788191284e-11	0

==> tempord_b1s5_h0v5_l2.dat <==
0.5	0.2	2	0.	0.038583570274878354	0.
0.5	0.2	2	0.5	0.03858310548456965	-8.730072665744068e-7
0.5	0.2	2	1.	0.0385493017795558	-0.000019506497688004533
0.5	0.2	2	1.5	0.03831993065665466	-0.00007874917392289251
0.5	0.2	2	2.	0.0377386692922962	-0.00015967894880450234
0.5	0.2	2	2.5	0.03653180857575165	-0.00037105717975058084
0.5	0.2	2	3.	0.03361407046294903	-0.0008186063397207399
0.5	0.2	2	3.5	0.02861281028636807	-0.001107452234957993
0.5	0.2	2	4.	0.023028256443731906	-0.001110903804850028
0.5	0.2	2	4.5	0.017364690231460887	-0.0011627237234025747
0.5	0.2	2	5.	0.011675792242060019	-0.0010485084715957165
0.5	0.2	2	5.5	0.007270791915064121	-0.000703734213884949
0.5	0.2	2	6.	0.004464076373863099	-0.0004487177309082912
0.5	0.2	2	6.5	0.0026427830843874563	-0.00028592161491961763
0.5	0.2	2	7.	0.0015650652067981062	-0.000154879447634464
0.5	0.2	2	7.5	0.0009901336568525119	-0.00008714423171681702
0.5	0.2	2	8.	0.0006338694124131978	-0.00005856068661708687
0.5	0.2	2	8.5	0.0003952421821571097	-0.00003780968411501811
0.5	0.2	2	9.	0.0002445551147158445	-0.00002402675057059987
0.5	0.2	2	9.5	0.00014626831398869688	-0.000015801756779834525
0.5	0.2	2	10.	0.00008453619721608234	-9.202112172720254e-6
0.5	0.2	2	10.5	0.00005037893576562176	-5.011835952415315e-6
0.5	0.2	2	11.	0.00003094843773882233	-3.028098072940676e-6
0.5	0.2	2	11.5	0.000018952518494820898	-1.8601905501823404e-6
0.5	0.2	2	12.	0.00001167076879085541	-1.1359356993092568e-6
0.5	0.2	2	12.5	7.078611024055323e-6	-7.39187190673372e-7
0.5	0.2	2	13.	4.128640382915232e-6	-4.5338602211852355e-7
0.5	0.2	2	13.5	2.413934876576659e-6	-2.529722530306364e-7
0.5	0.2	2	14.	1.4480549299981399e-6	-1.473279678567624e-7
0.5	0.2	2	14.5	8.722912574092383e-7	-8.829215349403727e-8
0.5	0.2	2	15.	5.309642436794107e-7	-5.221424980749424e-8
0.5	0.2	2	15.5	3.2377470898507266e-7	-3.294564345209328e-8
0.5	0.2	2	16.	1.913257281549883e-7	-2.0732227203521953e-8
0.5	0.2	2	16.5	1.1148328602418869e-7	-1.1934851090135401e-8
0.5	0.2	2	17.	6.603007111742036e-8	-6.873577122782355e-9
0.5	0.2	2	17.5	3.933291746369146e-8	-4.078413464224951e-9
0.5	0.2	2	18.	2.3643527193983037e-8	-2.372584867554746e-9
0.5	0.2	2	18.5	1.4391137025576132e-8	-1.4457467524387533e-9
0.5	0.2	2	19.	8.595006180233823e-9	-9.14190722283097e-10
0.5	0.2	2	19.5	5.024104230851357e-9	-5.412227159197774e-10
0.5	0.2	2	20.	2.957034819527129e-9	-3.117530889204204e-10

==> tempord_b1s5_h0v5_l2_th.dat <==
0.	0.009005487469779512	0
0.5	0.0090054874697795	0
1.	0.009005487469779508	0
1.5	0.0090054874697795	0
2.	0.009005487469779512	0
2.5	0.007113469955816125	0
3.	0.004901486681016822	0
3.5	0.0032005119444419197	0
4.	0.0020296149225251725	0
4.5	0.0012636617132878913	0
5.	0.0007771958081602945	0
5.5	0.0004738891211855453	0
6.	0.0002871217904500969	0
6.5	0.00017312983342177558	0
7.	0.00010400456922025729	0
7.5	0.0000622944196276082	0
8.	0.00003722280497732695	0
8.5	0.000022198325586244028	0
9.	0.000013216701751783433	0
9.5	7.85859780717788e-6	0
10.	4.667202603849013e-6	0
10.5	2.769189345324822e-6	0
11.	1.641639515183423e-6	0
11.5	9.72430500881381e-7	0
12.	5.756929739065366e-7	0
12.5	3.4062685565922253e-7	0
13.	2.0143858690812453e-7	0
13.5	1.1907339804250714e-7	0
14.	7.035783910379002e-8	0
14.5	4.155815319898633e-8	0
15.	2.4539408397375872e-8	0
15.5	1.4486001381052285e-8	0
16.	8.549076516158147e-9	0
16.5	5.04404577433205e-9	0
17.	2.9746860134281103e-9	0
17.5	1.7548883847820779e-9	0
18.	1.0348068064500325e-9	0
18.5	6.100946158073128e-10	0
19.	3.5964195998351786e-10	0
19.5	2.1196997812751792e-10	0
20.	1.2492130096916885e-10	0

==> tempord_b1s5_h0v5_l5.dat <==
0.5	0.2	5	0.	0.00029383617620656573	0.
0.5	0.2	5	0.5	0.0002938361762067745	-3.2752677075932384e-16
0.5	0.2	5	1.	0.00029383617592505746	-5.751546478674481e-13
0.5	0.2	5	1.5	0.0002938361341512189	-3.746201120057095e-11
0.5	0.2	5	2.	0.00029383513717338376	-5.86137138639629e-10
0.5	0.2	5	2.5	0.0002938262368359909	-3.883899389907338e-9
0.5	0.2	5	3.	0.0002937854463945321	-1.4275956219432075e-8
0.5	0.2	5	3.5	0.00029366083044633036	-4.1326016686472824e-8
0.5	0.2	5	4.	0.0002932585219126668	-1.4989077897660643e-7
0.5	0.2	5	4.5	0.00029173615623690136	-5.339582500442959e-7
0.5	0.2	5	5.	0.00028730819209130576	-1.2931637302630553e-6
0.5	0.2	5	5.5	0.00027861570948332004	-2.199021258946562e-6
0.5	0.2	5	6.	0.0002648120736954612	-3.462692406370036e-6
0.5	0.2	5	6.5	0.00024266259960598895	-5.4873584652164565e-6
0.5	0.2	5	7.	0.0002106622430858722	-7.056252701217343e-6
0.5	0.2	5	7.5	0.0001742493540842761	-7.358177471324777e-6
0.5	0.2	5	8.	0.00013713199862177238	-7.514964953928601e-6
0.5	0.2	5	8.5	0.00009987091093691461	-7.145593055845683e-6
0.5	0.2	5	9.	0.00006778576719737512	-5.532234228801283e-6
0.5	0.2	5	9.5	0.000044495054074625894	-3.891815007336392e-6
0.5	0.2	5	10.	0.000028085323295238504	-2.7183644957779538e-6
0.5	0.2	5	10.5	0.000017168863723796118	-1.6794664841366581e-6
0.5	0.2	5	11.	0.00001077343037820075	-9.62869899580336e-7
0.5	0.2	5	11.5	6.962679122222846e-6	-6.089545521246533e-7
0.5	0.2	5	12.	4.4828380245675345e-6	-3.9705929197314557e-7
0.5	0.2	5	12.5	2.8881451635977037e-6	-2.5496337630387314e-7
0.5	0.2	5	13.	1.8353812349034211e-6	-1.7413364667334651e-7
0.5	0.2	5	13.5	1.117347457229143e-6	-1.1474077838916189e-7
0.5	0.2	5	14.	6.700495914882035e-7	-6.771915129885546e-8
0.5	0.2	5	14.5	4.0873863758396947e-7	-4.0163510687965246e-8
0.5	0.2	5	15.	2.5057191774101435e-7	-2.4491673085290355e-8
0.5	0.2	5	15.5	1.5539983198633506e-7	-1.4565808648768165e-8
0.5	0.2	5	16.	9.775195853670032e-8	-9.189987218726242e-9
0.5	0.2	5	16.5	6.013646566276455e-8	-6.0674191949885935e-9
0.5	0.2	5	17.	3.601318884338541e-8	-3.7223983651139213e-9
0.5	0.2	5	17.5	2.1595295196380334e-8	-2.2072174201680792e-9
0.5	0.2	5	18.	1.2952211506455414e-8	-1.3329570053987595e-9
0.5	0.2	5	18.5	7.800470095492793e-9	-7.774573905915532e-10
0.5	0.2	5	19.	4.8058615222282214e-9	-4.609307498212928e-10
0.5	0.2	5	19.5	2.9607426337772853e-9	-2.9444144423318883e-10
0.5	0.2	5	20.	1.7823639777465307e-9	-1.8394742218254482e-10

==> tempord_b1s5_h0v5_l5_th.dat <==
0.	0.00006858198941925979	0
0.5	0.00006858198943140793	0
1.	0.00006858198941925991	0
1.5	0.00006858198941925967	0
2.	0.00006858198941925967	0
2.5	0.00006858198941925979	0
3.	0.00006858198941925991	0
3.5	0.00006858198941926004	0
4.	0.00006858198941925991	0
4.5	0.00006858198941925991	0
5.	0.00006858198941925991	0
5.5	0.00005848484371828525	0
6.	0.00004457902181699273	0
6.5	0.000032080958684635466	0
7.	0.000022228244346960537	0
7.5	0.000014988617621691808	0
8.	9.901451085307491e-6	0
8.5	6.437581173009374e-6	0
9.	4.132508949435674e-6	0
9.5	2.6254097199463273e-6	0
10.	1.6537738922574924e-6	0
10.5	1.034245396357855e-6	0
11.	6.428847111696953e-7	0
11.5	3.9753962880619974e-7	0
12.	2.4472319906324254e-7	0
12.5	1.500611039507985e-7	0
13.	9.170257292928828e-8	0
13.5	5.5870158767216524e-8	0
14.	3.394837833345841e-8	0
14.5	2.0579038110585823e-8	0
15.	1.2448224068948934e-8	0
15.5	7.515693836525946e-9	0
16.	4.5296959604247105e-9	0
16.5	2.7258683276857327e-9	0
17.	1.6380177447209979e-9	0
17.5	9.830442381442577e-10	0
18.	5.892552626141282e-10	0
18.5	3.528516421735734e-10	0
19.	2.1107533560187193e-10	0
19.5	1.261496181279796e-10	0
20.	7.532944287746164e-11	0

==> tempord_b2_h0v5_l0.dat <==
0.5	2.	0	0.	0.9999999999999178	0.
0.5	2.	0	0.5	0.9097629615159715	-0.0809544978138306
0.5	2.	0	1.	0.864264400028266	-0.012544974872037205
0.5	2.	0	1.5	0.9034874650738297	-0.023473213592163075
0.5	2.	0	2.	0.8569848028343449	-0.060218278305315065
0.5	2.	0	2.5	0.8210083895040129	-0.028844679654482355
0.5	2.	0	3.	0.8289635940210651	-0.02216398044127335
0.5	2.	0	3.5	0.810456852450886	-0.03802999943379071
0.5	2.	0	4.	0.7863155835982835	-0.029281662776711306
0.5	2.	0	4.5	0.7825448230932565	-0.028670327823613593
0.5	2.	0	5.	0.760566232598428	-0.041459868661567
0.5	2.	0	5.5	0.7335463370513785	-0.03163220287965413
0.5	2.	0	6.	0.7278247019965457	-0.02352725392496388
0.5	2.	0	6.5	0.7160080042415834	-0.030916514366676737
0.5	2.	0	7.	0.695858820770172	-0.029035323618834954
0.5	2.	0	7.5	0.6865481605466067	-0.025648285005761808
0.5	2.	0	8.	0.6725483916007602	-0.03256195848900728
0.5	2.	0	8.5	0.6506600612784783	-0.030085419684060043
0.5	2.	0	9.	0.6402253071917058	-0.02285813453598374
0.5	2.	0	9.5	0.6312083303172829	-0.025896348290953376
0.5	2.	0	10.	0.614773225585202	-0.026684778186935803
0.5	2.	0	10.5	0.6035720709699811	-0.023183785483887977
0.5	2.	0	11.	0.5932389206537007	-0.026496916418366975
0.5	2.	0	11.5	0.5759023622211561	-0.027207467019245365
0.5	2.	0	12.	0.5636991273480608	-0.021739654996420738
0.5	2.	0	12.5	0.5558447677502782	-0.022034766715408508
0.5	2.	0	13.	0.5427865986016683	-0.023765095946245672
0.5	2.	0	13.5	0.5311902606624543	-0.02114313615167111
0.5	2.	0	14.	0.5225537461145771	-0.022067605656168676
0.5	2.	0	14.5	0.5090992149285728	-0.02391323649500324
0.5	2.	0	15.	0.4967247376599175	-0.02039928208559807
0.5	2.	0	15.5	0.4891874987883006	-0.019079277838703508
0.5	2.	0	16.	0.4789332907194981	-0.020767246005635977
0.5	2.	0	16.5	0.46786837403060194	-0.019279549803953588
0.5	2.	0	17.	0.4599532344418415	-0.018791867033851016
0.5	2.	0	17.5	0.44956379047709843	-0.020642249373276824
0.5	2.	0	18.	0.43800662543950786	-0.018860234333648866
0.5	2.	0	18.5	0.4304412014129251	-0.016827187157772792
0.5	2.	0	19.	0.42230147295819176	-0.017950375638698737
0.5	2.	0	19.5	0.41234370165662015	-0.017454337326306153
0.5	2.	0	20.	0.4047526633885947	-0.016342572615644476

==> tempord_b2_h0v5_l0_th.dat <==
0.	0.2326512147755249	0
0.5	0.2277734513767035	0
1.	0.22299795512399537	0
1.5	0.21832258188528117	0
2.	0.21374523248229732	0
2.5	0.20926385174813403	0
3.	0.2048764276044935	0
3.5	0.20058099015829448	0
4.	0.19637561081721738	0
4.5	0.19225840142379286	0
5.	0.18822751340764507	0
5.5	0.18428113695550905	0
6.	0.18041750019864936	0
6.5	0.1766348684173155	0
7.	0.17293154326187662	0
7.5	0.16930586199028577	0
8.	0.1657561967215317	0
8.5	0.1622809537047427	0
9.	0.15887857260361418	0
9.5	0.1555475257958396	0
10.	0.15228631768722845	0
10.5	0.14909348404020553	0
11.	0.14596759131638823	0
11.5	0.14290723603294742	0
12.	0.1399110441324632	0
12.5	0.13697767036599184	0
13.	0.13410579768906764	0
13.5	0.13129413667036788	0
14.	0.12854142491277623	0
14.5	0.12584642648658337	0
15.	0.12320793137457203	0
15.5	0.12062475492873549	0
16.	0.11809573733838728	0
16.5	0.11561974310942179	0
17.	0.11319566055449333	0
17.5	0.1108224012938836	0
18.	0.10849889976683427	0
18.5	0.10622411275312499	0
19.	0.10399701890468152	0
19.5	0.10181661828700483	0
20.	0.099681931930214	0

==> tempord_b2_h0v5_l10.dat <==
0.5	2.	10	0.	0.4736223489241302	0.
0.5	2.	10	0.5	0.47362234892416244	1.465948197111605e-15
0.5	2.	10	1.	0.47362234892444943	1.3854082471588949e-15
0.5	2.	10	1.5	0.47362234892582245	-2.0826011472138923e-16
0.5	2.	10	2.	0.47362234893252686	-4.113485919672941e-15
0.5	2.	10	2.5	0.47362234896520594	-2.7444307617777115e-13
0.5	2.	10	3.	0.4736223491265429	-9.038213091098273e-12
0.5	2.	10	3.5	0.47362234989524477	-1.533629284069099e-10
0.5	2.	10	4.	0.47362235304655853	-1.5607140869942793e-9
0.5	2.	10	4.5	0.4736223626107343	-1.0367678436676668e-8
0.5	2.	10	5.	0.4736223786507361	-4.562546396046944e-8
0.5	2.	10	5.5	0.473622377166668	-1.1510620731269068e-7
0.5	2.	10	6.	0.4736224701352848	-3.173765932272108e-8
0.5	2.	10	6.5	0.4736242790054453	4.003349582997833e-7
0.5	2.	10	7.	0.47363325775305726	-3.447519159260404e-6
0.5	2.	10	7.5	0.4736492380659355	-0.000032068273327971325
0.5	2.	10	8.	0.4736410505480076	-0.00010350496286884682
0.5	2.	10	8.5	0.47360166860108693	-0.00018405494658171748
0.5	2.	10	9.	0.4736575022592317	-0.00035189205878637315
0.5	2.	10	9.5	0.47368495858236725	-0.0010260072114792948
0.5	2.	10	10.	0.47295442864498555	-0.0021762404465244744
0.5	2.	10	10.5	0.4716240954543662	-0.0029506343887019575
0.5	2.	10	11.	0.4707648025075326	-0.004238409334391192
0.5	2.	10	11.5	0.46842019222817827	-0.00766668328856236
0.5	2.	10	12.	0.46256719087407083	-0.010281236492298599
0.5	2.	10	12.5	0.45709423110462427	-0.010301198388691953
0.5	2.	10	13.	0.4527214257517225	-0.012263555914520833
0.5	2.	10	13.5	0.4445480922604412	-0.015013658249899428
0.5	2.	10	14.	0.4356382907992324	-0.013481575213466573
0.5	2.	10	14.5	0.43056431483091345	-0.0117637497127093
0.5	2.	10	15.	0.42488734939979617	-0.012949685542491356
0.5	2.	10	15.5	0.4173880603396456	-0.01261118270924443
0.5	2.	10	16.	0.41225588467316243	-0.01140922201306185
0.5	2.	10	16.5	0.40720070797803337	-0.013236475355697741
0.5	2.	10	17.	0.39886645026897166	-0.014646092571150479
0.5	2.	10	17.5	0.3914040988754136	-0.013273299209484987
0.5	2.	10	18.	0.3857547540299511	-0.01336751896018998
0.5	2.	10	18.5	0.3781068093116601	-0.014119723276328471
0.5	2.	10	19.	0.37084690936104464	-0.012465920683945479
0.5	2.	10	19.5	0.36607004283833333	-0.011823822418129806
0.5	2.	10	20.	0.35991439183020263	-0.013234366579468334
0.5	0.5	10	0.	0.00037023380200185905	0.
0.5	0.5	10	0.5	0.00037023380200188296	-1.9130303567513563e-20
0.5	0.5	10	1.	0.0003702338020018341	3.013163782224892e-18
0.5	0.5	10	1.5	0.00037023380200189245	-2.3290531735411338e-20
0.5	0.5	10	2.	0.000370233802001864	-2.8591859821803444e-18
0.5	0.5	10	2.5	0.00037023380200189814	-1.6564084260902594e-16
0.5	0.5	10	3.	0.00037023380200186415	-5.500526419277301e-15
0.5	0.5	10	3.5	0.0003702338019770881	-9.27392240384029e-14
0.5	0.5	10	4.	0.0003702338015221731	-9.363690504654069e-13
0.5	0.5	10	4.5	0.00037023379725109303	-6.20957845210174e-12
0.5	0.5	10	5.	0.00037023377199079137	-2.8901476136490185e-11
0.5	0.5	10	5.5	0.00037023366867542984	-1.0574576573004013e-10
0.5	0.5	10	6.	0.00037023331726229817	-4.2153105907704765e-10
0.5	0.5	10	6.5	0.0003702317178237012	-2.3159941560494457e-9
0.5	0.5	10	7.	0.00037022202697063836	-1.2223644612744665e-8
0.5	0.5	10	7.5	0.0003701748855921229	-4.6978744504930386e-8
0.5	0.5	10	8.	0.0003700183954870875	-1.2866328061661532e-7
0.5	0.5	10	8.5	0.0003696393436596257	-2.88975040166281e-7
0.5	0.5	10	9.	0.00036880256622566786	-6.556343424927848e-7
0.5	0.5	10	9.5	0.00036685576126222114	-1.4604752912086012e-6
0.5	0.5	10	10.	0.0003628000389366508	-2.7018301178072097e-6
0.5	0.5	10	10.5	0.00035599608332145176	-4.252752649531934e-6
0.5	0.5	10	11.	0.0003454925307080516	-6.650486721307532e-6
0.5	0.5	10	11.5	0.0003289353669995327	-0.000010030960610891535
0.5	0.5	10	12.	0.0003056380014172951	-0.00001286248380342377
0.5	0.5	10	12.5	0.00027789586098145725	-0.000014839772967999435
0.5	0.5	10	13.	0.00024597209929828315	-0.000017090697965146275
0.5	0.5	10	13.5	0.00020997792488870666	-0.000018054314796747684
0.5	0.5	10	14.	0.00017485513870004165	-0.000016494277696102687
0.5	0.5	10	14.5	0.00014401071585975038	-0.000014487372354772228
0.5	0.5	10	15.	0.00011678180898133658	-0.00001255572833285247
0.5	0.5	10	15.5	0.00009420076049531935	-9.871233163243395e-6
0.5	0.5	10	16.	0.00007713522362218469	-7.542778358173326e-6
0.5	0.5	10	16.5	0.00006358283813631473	-6.244131742129662e-6
0.5	0.5	10	17.	0.000052125369186312475	-5.217806059134071e-6
0.5	0.5	10	17.5	0.000042689089150016624	-4.327992771942305e-6
0.5	0.5	10	18.	0.00003464676341102644	-3.790360787749024e-6
0.5	0.5	10	18.5	0.000027556798625692072	-3.230470620684383e-6
0.5	0.5	10	19.	0.000021802886189440304	-2.5281404719124073e-6
0.5	0.5	10	19.5	0.00001736563829328487	-1.9810588155278067e-6
0.5	0.5	10	20.	0.000013828019574714393	-1.575390120606904e-6
0.5	0.2857142857142857	10	0.	2.589967359252692e-6	0.
0.5	0.2857142857142857	10	0.5	2.5899673592523646e-6	2.15600737948107e-20
0.5	0.2857142857142857	10	1.	2.5899673592526518e-6	5.921364622339038e-21
0.5	0.2857142857142857	10	1.5	2.589967359252564e-6	2.3280539386314524e-22
0.5	0.2857142857142857	10	2.	2.5899673592527437e-6	-2.5071988786798865e-20
0.5	0.2857142857142857	10	2.5	2.589967359252365e-6	-7.476123309180156e-19
0.5	0.2857142857142857	10	3.	2.5899673592350576e-6	-2.4192684980525855e-17
0.5	0.2857142857142857	10	3.5	2.5899673588316777e-6	-4.089505264287597e-16
0.5	0.2857142857142857	10	4.	2.5899673537360503e-6	-4.125370219216432e-15
0.5	0.2857142857142857	10	4.5	2.5899673130988463e-6	-2.7342158225500755e-14
0.5	0.2857142857142857	10	5.	2.58996709214148e-6	-1.276256562766676e-13
0.5	0.2857142857142857	10	5.5	2.5899662013727795e-6	-4.755150594374558e-13
0.5	0.2857142857142857	10	6.	2.5899628608605094e-6	-1.971487240800368e-12
0.5	0.2857142857142857	10	6.5	2.5899462690042906e-6	-1.0963617006083287e-11
0.5	0.2857142857142857	10	7.	2.5898528996277136e-6	-5.697596584937453e-11
0.5	0.2857142857142857	10	7.5	2.589439011222234e-6	-2.1571961578148053e-10
0.5	0.2857142857142857	10	8.	2.5881341807024365e-6	-5.882129623067896e-10
0.5	0.2857142857142857	10	8.5	2.584984319677813e-6	-1.3311843301706674e-9
0.5	0.2857142857142857	10	9.	2.5779179287006938e-6	-3.034188150137487e-9
0.5	0.2857142857142857	10	9.5	2.561749491063121e-6	-6.7113971070605686e-9
0.5	0.2857142857142857	10	10.	2.5289499143197546e-6	-1.2360346292845635e-8
0.5	0.2857142857142857	10	10.5	2.473950035488688e-6	-1.9551930261661427e-8
0.5	0.2857142857142857	10	11.	2.3881974242074234e-6	-3.064414964155545e-8
0.5	0.2857142857142857	10	11.5	2.254757472609723e-6	-4.593754883595638e-8
0.5	0.2857142857142857	10	12.	2.0694378256487916e-6	-5.878506015880127e-8
0.5	0.2857142857142857	10	12.5	1.8472441109173443e-6	-6.80888149545813e-8
0.5	0.2857142857142857	10	13.	1.5910463947658845e-6	-7.819546665296035e-8
0.5	0.2857142857142857	10	13.5	1.306231215886626e-6	-8.194037411993352e-8
0.5	0.2857142857142857	10	14.	1.0295364350338817e-6	-7.447333569318162e-8
0.5	0.2857142857142857	10	14.5	7.865853029681948e-7	-6.460909308445298e-8
0.5	0.2857142857142857	10	15.	5.77446869796004e-7	-5.4206010418224105e-8
0.5	0.2857142857142857	10	15.5	4.111940537648296e-7	-4.037086369088026e-8
0.5	0.2857142857142857	10	16.	2.9309896432871443e-7	-2.8081907774430977e-8
0.5	0.2857142857142857	10	16.5	2.1008247261569224e-7	-2.0074630086868583e-8
0.5	0.2857142857142857	10	17.	1.5079627938906974e-7	-1.4101615732477203e-8
0.5	0.2857142857142857	10	17.5	1.097286872749738e-7	-9.82861609167053e-9
0.5	0.2857142857142857	10	18.	8.004412519427519e-8	-7.435005045860978e-9
0.5	0.2857142857142857	10	18.5	5.710178887419922e-8	-5.703552917558786e-9
0.5	0.2857142857142857	10	19.	4.0035320442447544e-8	-4.114134091911335e-9
0.5	0.2857142857142857	10	19.5	2.7847342548573888e-8	-2.9493687295808143e-9
0.5	0.2857142857142857	10	20.	1.9099217104688863e-8	-2.0859642894559546e-9
0.5	0.2	10	0.	8.661837225754253e-8	0.
0.5	0.2	10	0.5	8.661837225754188e-8	1.4374938412803865e-22
0.5	0.2	10	1.	8.661837225754757e-8	1.8401931575379277e-22
0.5	0.2	10	1.5	8.6618372257553e-8	2.3187023907401406e-22
0.5	0.2	10	2.	8.661837225754223e-8	-3.5325087603607585e-22
0.5	0.2	10	2.5	8.661837225752814e-8	-1.8032060672023163e-20
0.5	0.2	10	3.	8.661837225679449e-8	-5.828369098983079e-19
0.5	0.2	10	3.5	8.661837224128614e-8	-9.825471394031968e-18
0.5	0.2	10	4.	8.661837205347804e-8	-9.908806646361635e-17
0.5	0.2	10	4.5	8.661837059518669e-8	-6.566189010599515e-16
0.5	0.2	10	5.	8.66183627921454e-8	-3.0670237623417553e-15
0.5	0.2	10	5.5	8.66183314029666e-8	-1.1479061498405217e-14
0.5	0.2	10	6.	8.66182111621165e-8	-4.80496291148577e-14
0.5	0.2	10	6.5	8.66176041611942e-8	-2.679884584252309e-13
0.5	0.2	10	7.	8.661423656137171e-8	-1.3876272346703194e-12
0.5	0.2	10	7.5	8.659959314356229e-8	-5.234772981557425e-12
0.5	0.2	10	8.	8.655395310478564e-8	-1.4258514613302505e-11
0.5	0.2	10	8.5	8.644384901806913e-8	-3.2328895179777924e-11
0.5	0.2	10	9.	8.619595862540011e-8	-7.377076545972662e-11
0.5	0.2	10	9.5	8.563104665742821e-8	-1.6289197211178898e-10
0.5	0.2	10	10.	8.449217625145055e-8	-2.9966212595634505e-10
0.5	0.2	10	10.5	8.258255228321981e-8	-4.745873553310101e-10
0.5	0.2	10	11.	7.959859077149859e-8	-7.442231276950314e-10
0.5	0.2	10	11.5	7.497010155019787e-8	-1.1139131930890759e-9
0.5	0.2	10	12.	6.856205355750203e-8	-1.4246839645178867e-9
0.5	0.2	10	12.5	6.086649768336898e-8	-1.6516887563341808e-9
0.5	0.2	10	13.	5.19909432467996e-8	-1.895357013698471e-9
0.5	0.2	10	13.5	4.215868585969268e-8	-1.9818700969019703e-9
0.5	0.2	10	14.	3.2618509050658666e-8	-1.7984286585231827e-9
0.5	0.2	10	14.5	2.4247430067280462e-8	-1.5544258530409394e-9
0.5	0.2	10	15.	1.7093352240241353e-8	-1.2918000150161763e-9
0.5	0.2	10	15.5	1.1477215356211075e-8	-9.458495475665327e-10
0.5	0.2	10	16.	7.571285657472078e-9	-6.365591356121739e-10
0.5	0.2	10	16.5	4.946617741178474e-9	-4.2867758933034785e-10
0.5	0.2	10	17.	3.2059269540299447e-9	-2.7560025449291265e-10
0.5	0.2	10	17.5	2.1165352105162304e-9	-1.7075488798871654e-10
0.5	0.2	10	18.	1.4220927110335738e-9	-1.1400022252020987e-10
0.5	0.2	10	18.5	9.444466507892496e-10	-7.914467446653286e-11
0.5	0.2	10	19.	6.181923857288521e-10	-5.306239755824285e-11
0.5	0.2	10	19.5	3.995979270852461e-10	-3.5896209649940606e-11
0.5	0.2	10	20.	2.5131938282604e-10	-2.3997312019051453e-11

==> tempord_b2_h0v5_l10_th.dat <==
0.	0.11784141027309607	0
0.5	0.11784141027309607	0
1.	0.1178414102730961	0
1.5	0.11784141027309607	0
2.	0.11784141027309607	0
2.5	0.11784141027309607	0
3.	0.11784141027309607	0
3.5	0.1178414102730961	0
4.	0.11784141027309607	0
4.5	0.11784141027309607	0
5.	0.11784141027309607	0
5.5	0.11784141027309607	0
6.	0.11784141027312055	0
6.5	0.11784141027312246	0
7.	0.11784141027312438	0
7.5	0.11784141027312629	0
8.	0.1178414102731282	0
8.5	0.11784141027313016	0
9.	0.11784141027313202	0
9.5	0.11784141027313395	0
10.	0.1178414102731359	0
10.5	0.11735552319922445	0
11.	0.11649503609464129	0
11.5	0.11541983879098221	0
12.	0.1141925938073591	0
12.5	0.11285176613193508	0
13.	0.11142393902608491	0
13.5	0.1099292817655569	0
14.	0.1083829845117903	0
14.5	0.10679726283045922	0
15.	0.10518317555685969	0
15.5	0.10354682892474482	0
16.	0.10189673903862817	0
16.5	0.10023810783044931	0
17.	0.09857573409977406	0
17.5	0.09691349055449562	0
18.	0.09525552629898087	0
18.5	0.09360423285246193	0
19.	0.09196177109963526	0
19.5	0.0903313937229955	0
20.	0.08871395651554424	0

==> tempord_b2_h0v5_l2.dat <==
0.5	2.	2	0.	0.8162456545221936	0.
0.5	2.	2	0.5	0.8164858424412167	-0.00005243620396244473
0.5	2.	2	0.	0.8162456545221936	0.
0.5	2.	2	0.5	0.8164858424412167	-0.00005243620396244473
0.5	2.	2	1.	0.8172460230989027	-0.001182094446149846
0.5	2.	2	1.5	0.8158791041128793	-0.004240115422641668
0.5	2.	2	2.	0.8121549084681224	-0.003874184093417416
0.5	2.	2	2.5	0.8167388727925354	-0.00436900944989631
0.5	2.	2	0.	0.8162456545221838	0.
0.5	2.	2	0.5	0.8164858424411487	-0.00005243620396743327
0.5	2.	2	1.	0.8172460230988493	-0.0011820944461511025
0.5	2.	2	1.5	0.8158791041128122	-0.004240115422642609
0.5	2.	2	2.	0.8121549084681029	-0.0038741840934166756
0.5	2.	2	2.5	0.8167388727924912	-0.004369009449895625
0.5	2.	2	3.	0.8160389449806591	-0.02399861391932817
0.5	2.	2	3.5	0.78752530327144	-0.03689018507070456
0.5	2.	2	4.	0.768583224906523	-0.024468225397465463
0.5	2.	2	4.5	0.7652852555163198	-0.02775780305192135
0.5	2.	2	5.	0.7421650151531777	-0.035956609839291276
0.5	2.	2	5.5	0.722866973583151	-0.0244916359369545
0.5	2.	2	6.	0.7199895679082119	-0.021899144023124498
0.5	2.	2	6.5	0.7059835036623722	-0.030559944699723614
0.5	2.	2	7.	0.6866257651503825	-0.027426480348732105
0.5	2.	2	7.5	0.6781721703692337	-0.02521850200890242
0.5	2.	2	8.	0.6631325328224141	-0.03144493522869864
0.5	2.	2	8.5	0.6432146096961521	-0.027248573252826404
0.5	2.	2	9.	0.6349216295824578	-0.02147099705213233
0.5	2.	2	9.5	0.6254182207220755	-0.025665545768425863
0.5	2.	2	10.	0.6089931966287057	-0.025960556132537525
0.5	2.	2	10.5	0.5984375858811537	-0.02279653982448226
0.5	2.	2	11.	0.5876433632154836	-0.026236335191078923
0.5	2.	2	11.5	0.5707276356907888	-0.025952749332686542
0.5	2.	2	12.	0.5598337744830907	-0.020717658022762583
0.5	2.	2	12.5	0.5520706384975851	-0.021806982231824118
0.5	2.	2	13.	0.5388642787317269	-0.023410139444828
0.5	2.	2	13.5	0.5276656336081587	-0.020812259429913268
0.5	2.	2	14.	0.5189158979712929	-0.021985598017404063
0.5	2.	2	14.5	0.5054303055569972	-0.023352999832951957
0.5	2.	2	15.	0.4937848048302723	-0.019683895120440824
0.5	2.	2	15.5	0.4865350523377676	-0.0188388251580712
0.5	2.	2	16.	0.47615334751171595	-0.02058296070237183
0.5	2.	2	16.5	0.46529403989595075	-0.019022914645917034
0.5	2.	2	17.	0.4574302808279191	-0.018727221050958365
0.5	2.	2	17.5	0.44691845147446185	-0.02040199255494168
0.5	2.	2	18.	0.4357206964865658	-0.018383349677640937
0.5	2.	2	18.5	0.42847169402550017	-0.01658732782696374
0.5	2.	2	19.	0.4202740714563953	-0.017841638117583467
0.5	2.	2	19.5	0.4103974677429433	-0.01727096554970598
0.5	2.	2	20.	0.4029118859843115	-0.01626553448666008

==> tempord_b2_h0v5_l2_th.dat <==
0.	0.20305974940010812	0
0.5	0.20305974940010812	0
1.	0.20305974940010812	0
1.5	0.20305974940011853	0
2.	0.20305974940012186	0
2.5	0.20131027015197814	0
3.	0.1984968024967604	0
3.5	0.19527250917118655	0
4.	0.19185037363318147	0
4.5	0.18833227794127216	0
5.	0.18477502167178508	0
5.5	0.18121240469628852	0
6.	0.17766617281855582	0
6.5	0.1741501488239204	0
7.	0.17067379434733407	0
7.5	0.16724358716313317	0
8.	0.16386387138842048	0
8.5	0.1605375821181979	0
9.	0.15726686041427174	0
9.5	0.15405277767118455	0
10.	0.15089629697607737	0
10.5	0.1477973716817678	0
11.	0.14475648782265244	0
11.5	0.1417729357875598	0
12.	0.1388469542931495	0
12.5	0.1359774748050577	0
13.	0.13316432686932678	0
13.5	0.13040652045687917	0
14.	0.12770344270434683	0
14.5	0.12505434440372662	0
15.	0.1224582704654937	0
15.5	0.11991445526988971	0
16.	0.1174220778519105	0
16.5	0.11498019878473727	0
17.	0.11258777719316297	0
17.5	0.11024437162317169	0
18.	0.10794843477649477	0
18.5	0.10569995856628847	0
19.	0.10349736399989501	0
19.5	0.10133950510643545	0
20.	0.0992269661353244	0

==> tempord_b2_h0v5_l5.dat <==
0.5	2.	5	0.	0.6654813716691184	0.
0.5	2.	5	0.5	0.665481416355137	-2.0978101748235896e-12
0.5	2.	5	1.	0.6654816965656176	-3.657022313094089e-9
0.5	2.	5	1.5	0.6654831672399039	-2.403489978082601e-7
0.5	2.	5	2.	0.6654890733549396	-3.8080949397800555e-6
0.5	2.	5	2.5	0.6654999024319314	-0.00002506467779100158
0.5	2.	5	3.	0.6654884160829186	-0.00007838374499762172
0.5	2.	5	3.5	0.6654493385733863	-0.00009548982577515603
0.5	2.	5	4.	0.6657166502495748	-0.00010598093226534539
0.5	2.	5	4.5	0.666501025115987	-0.0012105709178085915
0.5	2.	5	5.	0.6656823757372051	-0.004396187150043935
0.5	2.	5	5.5	0.6618854001078173	-0.0065262431484957575
0.5	2.	5	6.	0.6600541209994614	-0.007401436014660088
0.5	2.	5	6.5	0.6576900743759374	-0.014931056451736415
0.5	2.	5	7.	0.6442074529121312	-0.022974149077738443
0.5	2.	5	7.5	0.6297945695174015	-0.020160628156717375
0.5	2.	5	8.	0.6235418658079602	-0.01940879278035836
0.5	2.	5	8.5	0.6114709310810021	-0.024193673522270046
0.5	2.	5	9.	0.5963997323247624	-0.02081443638640811
0.5	2.	5	9.5	0.5901691761906993	-0.0166243735157965
0.5	2.	5	10.	0.5829550391329053	-0.020382093965430784
0.5	2.	5	10.5	0.5696261619408773	-0.021517471379635215
0.5	2.	5	11.	0.5603982667209262	-0.019117365334981457
0.5	2.	5	11.5	0.5517925641297412	-0.022134162116938576
0.5	2.	5	12.	0.5371835419196673	-0.023196690324937257
0.5	2.	5	12.5	0.5263503339103063	-0.018648118914285465
0.5	2.	5	13.	0.5198118835519054	-0.01846897699643213
0.5	2.	5	13.5	0.5090876679392218	-0.020334888068902972
0.5	2.	5	14.	0.4987247861287694	-0.018387141265858678
0.5	2.	5	14.5	0.4914572489307247	-0.018851106771345556
0.5	2.	5	15.	0.48023003447959284	-0.021285808727619975
0.5	2.	5	15.5	0.4683364215896293	-0.018924128544806195
0.5	2.	5	16.	0.46110012943022693	-0.016943160160184545
0.5	2.	5	16.5	0.45261015593460646	-0.018308726944714023
0.5	2.	5	17.	0.4425067073729626	-0.0174210697244416
0.5	2.	5	17.5	0.43533615573896617	-0.016422042024915078
0.5	2.	5	18.	0.42693313985215636	-0.01839196641360795
0.5	2.	5	18.5	0.4160073383725666	-0.01796299890872006
0.5	2.	5	19.	0.4081047795421974	-0.015678136996784175
0.5	2.	5	19.5	0.40110674580221617	-0.016135813804885185
0.5	2.	5	20.	0.39209164771970706	-0.016117490315836033

==> tempord_b2_h0v5_l5_th.dat <==
0.	0.16557761699848447	0
0.5	0.1655776169984845	0
1.	0.16557761699848447	0
1.5	0.16557761699848447	0
2.	0.16557761699848447	0
2.5	0.16557761699848447	0
3.	0.16557761699850168	0
3.5	0.16557761699850437	0
4.	0.16557761699850707	0
4.5	0.16557761699850973	0
5.	0.16557761699851245	0
5.5	0.16462901221454534	0
6.	0.16299400500524605	0
6.5	0.16100594637929577	0
7.	0.15879368062887425	0
7.5	0.1564320733329668	0
8.	0.15396882840043138	0
8.5	0.15143897875283485	0
9.	0.1488667656246345	0
9.5	0.14627035844366726	0
10.	0.14366422571706727	0
10.5	0.14105830066425465	0
11.	0.13846138594387106	0
11.5	0.13587985745359976	0
12.	0.13331889405543856	0
12.5	0.13078266050276086	0
13.	0.12827428226174914	0
13.5	0.12579647549627285	0
14.	0.12335121502573092	0
14.5	0.1209399695807312	0
15.	0.11856428347005078	0
15.5	0.11622478523275417	0
16.	0.11392225967069024	0
16.5	0.11165721514704287	0
17.	0.1094299269389204	0
17.5	0.10724057214208546	0
18.	0.10508916339235502	0
18.5	0.1029757353325853	0
19.	0.10090008196458887	0
19.5	0.09886203354168259	0
20.	0.09686124368811272	0

==> tenew.dat <==
25.	0.965162430540157
27.5	0.9656371934472863
30.	0.9656467485060961
32.5	0.96537105856497
35.	0.9652681718241704
37.5	0.9653481689104255
40.	0.965594642052712
42.5	0.9655994744847145
45.	0.9654104168494599
47.5	0.9653650543211575
50.	0.9654327358154474
52.5	0.9655774511553984
55.	0.9655783639052681
57.5	0.9654370772913575
60.	0.9654163095117339
62.5	0.965479876685208
65.	0.9655689327241335
67.5	0.9655661204409628
70.	0.9654572069522963
72.5	0.965447675162277
75.	0.9655090117641633
77.5	0.9655644615141667
80.	0.9655576675058428
82.5	0.9654732782577004
85.	0.9654689750735569
87.5	0.9655279623290118
90.	0.9655622396165374
92.5	0.9655512144324155
95.	0.9654864532059901
97.5	0.9654847138634002
100.	0.9655405149847299
102.5	0.9655613570928786
105.	0.9655460899374838
107.5	0.9654973474201868
110.	0.9654971926005326
112.5	0.9655487837628075
115.	0.9655612468204531
117.5	0.9655420503991773
120.	0.965506336861147
122.5	0.9655076511450016
125.	0.9655540961347125
127.5	0.9655615061818351
130.	0.9655390132768437
132.5	0.9655136971096353
135.	0.9655167604521898
137.5	0.96555736615808
140.	0.9655618357764932
142.5	0.9655369406032757
145.	0.9655196689113147
147.5	0.9655248655193214
150.	0.965559262901682
